Improved a posteriori Error Bounds for Reduced port-Hamiltonian Systems

Projection-based model order reduction of dynamical systems usually introduces an error between the high-fidelity model and its counterpart of lower dimension. This unknown error can be bounded by residual-based methods, which are typically known to be highly pessimistic in the sense of largely overestimating the true error. This work applies two improved error bounding techniques, namely (a) a hierarchical error bound and (b) an error bound based on an auxiliary linear problem, to the case of port-Hamiltonian systems. The approaches rely on a second approximation of (a) the dynamical system and (b) the error system. In this paper, these methods are for the first time adapted to port-Hamiltonian systems by exploiting their structure. The mathematical relationship between the two methods is discussed both, theoretically and numerically. The effectiveness of the described methods is demonstrated using a challenging three-dimensional port-Hamiltonian model of a classical guitar with fluid-structure interaction.

==> figures_arxiv/GuitarCutViewSinglePageNewColour.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'GuitarCutViewSinglePageNewColour.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2163.67986438bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.61891848)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{GuitarCutViewSinglePageNewColour.pdf}}%
  \end{picture}%
\endgroup%


==> figures_arxiv/data/DetailedPlot_T0_01_NoLeg.dat <==
time,true_error,standard_bound,ALP_red_error,ALP_residual,hier_diff_coarse_fine,hier_residual
0,0,0,0,0,0,0
1e-05,3.23159907291044e-06,4.99374981241175e-06,3.23159907289666e-06,1.95852074002624e-15,3.23159907978649e-06,3.38367305938864e-13
2e-05,9.87977478541915e-06,1.77501290074757e-05,9.87977478540706e-06,7.4594328489632e-15,9.87977479265033e-06,1.25391551191605e-12
3e-05,1.58534910693712e-05,3.41315461934727e-05,1.58534910693674e-05,1.55777094805292e-14,1.58534910744017e-05,2.64631698365948e-12
4e-05,1.92599913415449e-05,5.07362383522816e-05,1.92599913415527e-05,2.69990632196184e-14,1.92599913457229e-05,4.58852289990828e-12
5e-05,2.00316642180039e-05,6.50705038416281e-05,2.00316642180289e-05,4.14375298492376e-14,2.00316642237953e-05,7.0705680325603e-12
6e-05,1.92320717904e-05,7.5622419490349e-05,1.92320717904425e-05,5.93351029816705e-14,1.92320718001625e-05,1.01130474630162e-11
7e-05,1.83140472400819e-05,8.1883009442979e-05,1.8314047240143e-05,8.0423487657335e-14,1.83140472537337e-05,1.36792579120671e-11
8e-05,1.82753193568571e-05,8.49313188744916e-05,1.8275319356931e-05,1.05041552556941e-13,1.8275319371972e-05,1.77531123402451e-11
9e-05,1.89503557692978e-05,8.78943064342198e-05,1.89503557693708e-05,1.32862195082463e-13,1.89503557829992e-05,2.22620026738577e-11
0.0001,1.94957787595686e-05,9.26470528926728e-05,1.94957787596285e-05,1.64155147024425e-13,1.94957787698911e-05,2.71283805704292e-11
0.00011,1.94085009436873e-05,9.84510037888398e-05,1.94085009437285e-05,1.98522499889066e-13,1.94085009495857e-05,3.22489417110996e-11
0.00012,1.87870247345346e-05,0.000104220469890298,1.87870247345572e-05,2.36282508283598e-13,1.87870247340634e-05,3.75111816396195e-11
0.00013,1.80716537248571e-05,0.000109068867321309,1.80716537248646e-05,2.77008164046756e-13,1.80716537175809e-05,4.28583562015157e-11
0.00014,1.76750735150557e-05,0.000112462317911454,1.76750735150528e-05,3.21143021802417e-13,1.76750735006454e-05,4.8148380103042e-11
0.00015,1.76793814965739e-05,0.000114368056121587,1.7679381496566e-05,3.68253179329433e-13,1.76793814771449e-05,5.33789735819254e-11
0.00016,1.7818791367011e-05,0.000115643997623275,1.78187913670019e-05,4.18880058333731e-13,1.78187913463016e-05,5.8497799466124e-11
0.00017,1.77529357958938e-05,0.00011731181410626,1.77529357958862e-05,4.72500618181589e-13,1.77529357774472e-05,6.36935408581265e-11
0.00018,1.73494492791389e-05,0.000119453836139478,1.73494492791346e-05,5.29555011056176e-13,1.73494492662381e-05,6.90693256705171e-11
0.00019,1.67779553044928e-05,0.000121597469020726,1.6777955304492e-05,5.89158725638464e-13,1.67779552984652e-05,7.46152860090109e-11
0.0002,1.63746504431811e-05,0.000123312705136799,1.63746504431835e-05,6.51296928624967e-13,1.63746504448422e-05,8.03879699395043e-11
0.00021,1.63442235939558e-05,0.000124533694671103,1.63442235939618e-05,7.14446928284932e-13,1.63442235994846e-05,8.63462455281053e-11
0.00022,1.65653115393306e-05,0.000125813834141219,1.65653115393381e-05,7.78065692437588e-13,1.65653115423914e-05,9.26637495009283e-11
0.00023,1.67242916123214e-05,0.000127731672218202,1.67242916123305e-05,8.40448578010273e-13,1.67242916056621e-05,9.9504103250201e-11
0.00024,1.65936321978537e-05,0.000130304907401422,1.65936321978675e-05,9.01109294450767e-13,1.65936321741883e-05,1.06811032852309e-10
0.00025,1.61788445139827e-05,0.000133227769270365,1.61788445139993e-05,9.59390003270871e-13,1.61788444675209e-05,1.14636074685705e-10
0.00026,1.5685260888779e-05,0.00013610410053952,1.56852608887969e-05,1.01550708413109e-12,1.56852608157341e-05,1.23033152577558e-10
0.00027,1.53616209061303e-05,0.000138569542862732,1.53616209061557e-05,1.07021115577737e-12,1.53616208077389e-05,1.31968492463722e-10
0.00028,1.53148212619428e-05,0.000140411251845478,1.53148212619643e-05,1.12375929270364e-12,1.53148211453368e-05,1.41519482140235e-10
0.00029,1.54422731212594e-05,0.000141755431436323,1.54422731212863e-05,1.17608107221544e-12,1.54422729984765e-05,1.51711084273471e-10
0.0003,1.55386436806409e-05,0.000143104142130378,1.5538643680668e-05,1.22581370000665e-12,1.55386435641404e-05,1.62573801218289e-10
0.00031,1.5453848987554e-05,0.000144846078135703,1.54538489875858e-05,1.2715448102151e-12,1.54538488888519e-05,1.74158150624595e-10
0.00032,1.51746926830009e-05,0.000146926194037067,1.51746926830285e-05,1.31302039374368e-12,1.51746926123815e-05,1.86419072027589e-10
0.00033,1.48095824731925e-05,0.00014904747208824,1.48095824732333e-05,1.35102187499106e-12,1.4809582436169e-05,1.99395633288979e-10
0.00034,1.45081768966828e-05,0.00015086370504984,1.45081768967168e-05,1.38584261057608e-12,1.45081768927516e-05,2.13152469137514e-10
0.00035,1.43644417611464e-05,0.000152120315674487,1.43644417611742e-05,1.41756436612779e-12,1.43644417824666e-05,2.27651392538409e-10
0.00036,1.43651289917106e-05,0.000153005854052548,1.43651289917408e-05,1.44312166278424e-12,1.43651290214395e-05,2.42885065112618e-10
0.00037,1.4416923206837e-05,0.000154223255474985,1.44169232068678e-05,1.46583676304805e-12,1.44169232228301e-05,2.58905527895167e-10
0.00038,1.44178160004355e-05,0.000156230054119889,1.44178160004778e-05,1.48516416116577e-12,1.44178159795485e-05,2.7572520313607e-10
0.00039,1.43137174828526e-05,0.000158945552787639,1.43137174828947e-05,1.50354746571057e-12,1.43137174026975e-05,2.93339523717102e-10
0.0004,1.41147593714598e-05,0.000162096773201439,1.41147593715324e-05,1.52261897598136e-12,1.41147592131473e-05,3.11756877404651e-10
0.00041,1.3878124238054e-05,0.000165339513121843,1.38781242381768e-05,1.54156289729125e-12,1.38781239915722e-05,3.30986021892407e-10
0.00042,1.36731546357903e-05,0.000168329392053385,1.36731546359429e-05,1.56010025127082e-12,1.3673154303286e-05,3.51041439742514e-10
0.00043,1.35449400788227e-05,0.000170787026349755,1.35449400789973e-05,1.57853665781463e-12,1.35449396730905e-05,3.71940184345631e-10
0.00044,1.34929743341925e-05,0.000172566392483404,1.34929743343955e-05,1.59596960241953e-12,1.34929738777018e-05,3.9369245837788e-10
0.00045,1.34756937982911e-05,0.000173761398845964,1.3475693798506e-05,1.61439911398605e-12,1.34756933196548e-05,4.16303580148061e-10
0.00046,1.34368327445645e-05,0.000174771675816174,1.34368327447795e-05,1.63258097183396e-12,1.34368322706843e-05,4.39776071561333e-10
0.00047,1.33371354044903e-05,0.00017596504530395,1.33371354047014e-05,1.64954352229336e-12,1.33371349566805e-05,4.64114979929687e-10
0.00048,1.31749608069692e-05,0.00017734390416362,1.3174960807168e-05,1.66788677791751e-12,1.31749603998953e-05,4.89339368540013e-10
0.00049,1.29869461917281e-05,0.000178678349289897,1.29869461919098e-05,1.68669607978709e-12,1.29869458304137e-05,5.15473470192657e-10
0.0005,1.28281529860167e-05,0.000179705180991101,1.28281529861912e-05,1.70445648065341e-12,1.28281526641065e-05,5.42512085570939e-10
0.00051,1.27403896984978e-05,0.000180327394673142,1.27403896986676e-05,1.72266552524161e-12,1.27403893984286e-05,5.70437685172256e-10
0.00052,1.27268287511589e-05,0.000181000682776766,1.27268287513259e-05,1.74191680115072e-12,1.27268284447874e-05,5.99264091911839e-10
0.00053,1.2750426683537e-05,0.000182279167772007,1.27504266837144e-05,1.76120602231346e-12,1.27504263357356e-05,6.29027161893205e-10
0.00054,1.27570971200393e-05,0.00018423739981547,1.27570971202189e-05,1.77989088292071e-12,1.27570966948372e-05,6.59738140942167e-10
0.00055,1.27068412359401e-05,0.000186714741788812,1.27068412361207e-05,1.79887471270712e-12,1.27068407014566e-05,6.9138031949808e-10
0.00056,1.25941513197759e-05,0.000189460132246043,1.2594151320008e-05,1.8183135253565e-12,1.25941506522453e-05,7.23955001226265e-10
0.00057,1.24491544706136e-05,0.000192187590715586,1.24491544708992e-05,1.83777850182255e-12,1.2449153660159e-05,7.57484428726306e-10
0.00058,1.23210227809113e-05,0.000194630216535077,1.23210227811958e-05,1.85664984351014e-12,1.2321021837497e-05,7.91983875817761e-10
0.00059,1.22517585786849e-05,0.000196598417670289,1.2251758578965e-05,1.87503891466047e-12,1.22517575329359e-05,8.27450535000373e-10
0.0006,1.22531151226013e-05,0.000198053755685122,1.22531151229087e-05,1.8935419711561e-12,1.22531140194309e-05,8.63882922414512e-10
0.00061,1.2299552661864e-05,0.000199194248652753,1.22995526621742e-05,1.91213527419617e-12,1.22995515502209e-05,9.0129321874838e-10
0.00062,1.23417168467549e-05,0.000200354841900208,1.23417168470585e-05,1.9302090574648e-12,1.23417157696956e-05,9.39691283961903e-10
0.00063,1.23326295934853e-05,0.000201701495384193,1.23326295937866e-05,1.94770737689515e-12,1.23326285812719e-05,9.7907679696144e-10
0.00064,1.22527225173239e-05,0.000203133703905371,1.22527225176055e-05,1.96543919935305e-12,1.22527215844389e-05,1.01944685808472e-09
0.00065,1.21220672443269e-05,0.000204423847845182,1.21220672445763e-05,1.98323756597349e-12,1.21220663886392e-05,1.06080721611586e-09
0.00066,1.19935107282453e-05,0.000205343181472083,1.19935107284891e-05,2.00069693056283e-12,1.19935099303775e-05,1.10317339007901e-09
0.00067,1.19271777983179e-05,0.000205923704422294,1.19271777985653e-05,2.01787313072864e-12,1.19271770221014e-05,1.14654969542096e-09
0.00068,1.19571227242174e-05,0.000206724015631044,1.19571227244668e-05,2.03570545592548e-12,1.19571219198113e-05,1.19092812672327e-09
0.00069,1.20704024452772e-05,0.000208238519487051,1.207040244555e-05,2.05397382421079e-12,1.20704015548672e-05,1.23630421766957e-09
0.0007,1.22140804200472e-05,0.00021048883025979,1.22140804203551e-05,2.07159268651465e-12,1.22140793850977e-05,1.2826827983783e-09
0.00071,1.23252792314116e-05,0.000213328228887063,1.23252792317548e-05,2.0886814712309e-12,1.2325277999779e-05,1.33007793568883e-09
0.00072,1.23640050494206e-05,0.000216528135658387,1.23640050497903e-05,2.10635481505335e-12,1.23640035805844e-05,1.3784975215004e-09
0.00073,1.2330827058774e-05,0.000219820774148359,1.23308270591952e-05,2.1253356622346e-12,1.23308253285348e-05,1.42794200275732e-09
0.00074,1.22623577276462e-05,0.00022294112816962,1.2262357728151e-05,2.14417762521947e-12,1.22623557344619e-05,1.47840979551472e-09
0.00075,1.22075288562395e-05,0.000225666762005182,1.22075288568027e-05,2.16215028096019e-12,1.22075266260801e-05,1.52989468300748e-09
0.00076,1.21969678657406e-05,0.000227851077018401,1.21969678663389e-05,2.18008455842377e-12,1.21969654480789e-05,1.58239662661061e-09
0.00077,1.22241130853279e-05,0.000229446730546158,1.22241130859266e-05,2.19906077868835e-12,1.22241105384226e-05,1.63592675353513e-09
0.00078,1.22512445197515e-05,0.00023051772171006,1.22512445203605e-05,2.21911396996468e-12,1.22512418935964e-05,1.69049697058873e-09
0.00079,1.22362306162452e-05,0.00023122877931324,1.22362306168651e-05,2.23873507919079e-12,1.22362279423144e-05,1.74610906391532e-09
0.0008,1.21621057019567e-05,0.000231768693271332,1.21621057025807e-05,2.2577804931983e-12,1.21621029917238e-05,1.80276042713193e-09
0.00081,1.20520436850838e-05,0.000232265533939606,1.20520436857132e-05,2.27667962645388e-12,1.20520409342395e-05,1.8604442248721e-09
0.00082,1.19612000421567e-05,0.000232859986405694,1.19612000427884e-05,2.29623699756954e-12,1.19611972363217e-05,1.91915454737901e-09
0.00083,1.19477951967925e-05,0.000233772595274346,1.19477951974281e-05,2.3164677046077e-12,1.19477923148705e-05,1.97889259688971e-09
0.00084,1.20383530101513e-05,0.000235195948179627,1.20383530107978e-05,2.33636612427873e-12,1.20383500234182e-05,2.03966436437998e-09
0.00085,1.22099093415456e-05,0.00023721085272467,1.22099093421987e-05,2.3558020113017e-12,1.22099062105281e-05,2.10147645499272e-09
0.00086,1.24022395476939e-05,0.000239790259685805,1.24022395483175e-05,2.37463658042399e-12,1.24022362214652e-05,2.16432365990166e-09
0.00087,1.25503855188377e-05,0.00024281662470765,1.25503855194161e-05,2.39372152020334e-12,1.25503819397993e-05,2.22819127048279e-09
0.00088,1.26157441461665e-05,0.000246104665358071,1.2615744146751e-05,2.41373569381423e-12,1.26157402602202e-05,2.29306956167852e-09
0.00089,1.26003190579487e-05,0.000249430982479335,1.26003190585689e-05,2.43439710999376e-12,1.26003148280684e-05,2.35895646585515e-09
0.0009,1.25403749273171e-05,0.000252567957805312,1.25403749279411e-05,2.45518681583029e-12,1.25403703470301e-05,2.42585666019716e-09
0.00091,1.24842501243635e-05,0.000255317678490995,1.24842501249452e-05,2.47527467343405e-12,1.24842452251355e-05,2.49376930872651e-09
0.00092,1.24655304753174e-05,0.000257541616659484,1.24655304758647e-05,2.49511491905467e-12,1.24655253216804e-05,2.56268141844177e-09
0.00093,1.24862809941398e-05,0.000259183077195418,1.24862809946736e-05,2.51572327063529e-12,1.24862756656309e-05,2.6325846114597e-09
0.00094,1.25200705054798e-05,0.000260282080744373,1.25200705060076e-05,2.53722749562767e-12,1.25200650742685e-05,2.70346971536351e-09
0.00095,1.25315652860165e-05,0.000260980374567691,1.25315652865318e-05,2.55898001648185e-12,1.2531559802017e-05,2.77532825257319e-09
0.00096,1.24993686964975e-05,0.000261471334283322,1.24993686970062e-05,2.57996527534652e-12,1.24993631846012e-05,2.84815526717266e-09
0.00097,1.24291807672449e-05,0.000261868085359549,1.24291807677567e-05,2.60011364981539e-12,1.24291752331595e-05,2.92193862479856e-09
0.00098,1.23514270760685e-05,0.0002621913746217,1.23514270765793e-05,2.62043590669988e-12,1.23514215140695e-05,2.99666370914244e-09
0.00099,1.23051944352326e-05,0.000262590871913374,1.23051944357439e-05,2.64146011702105e-12,1.230518883245e-05,3.07232006764802e-09
0.001,1.23168515546967e-05,0.0002633261101938,1.23168515552034e-05,2.66270372767384e-12,1.23168458898415e-05,3.14890087394542e-09
0.00101,1.2385425308905e-05,0.000264544455206055,1.23854253093821e-05,2.68356215696148e-12,1.23854195477148e-05,3.22639740424941e-09
0.00102,1.24835188785085e-05,0.000266263414296309,1.24835188789434e-05,2.70387056242335e-12,1.24835129712584e-05,3.30478985952653e-09
0.00103,1.25724778137692e-05,0.000268415670791734,1.25724778141514e-05,2.72394562491075e-12,1.25724716991159e-05,3.384055593634e-09
0.00104,1.26218630494951e-05,0.000270869955726837,1.26218630498327e-05,2.74442549180144e-12,1.26218566652372e-05,3.46417637660629e-09
0.00105,1.26226787705185e-05,0.000273454010624194,1.2622678770827e-05,2.76522247105239e-12,1.26226720682745e-05,3.54514147898608e-09
0.00106,1.25889446007333e-05,0.000275981693086309,1.25889446009966e-05,2.78596058359736e-12,1.25889375603183e-05,3.62694740553318e-09
0.00107,1.25480335680646e-05,0.00027828128172945,1.2548033568273e-05,2.80683397843973e-12,1.2548026206319e-05,3.70958443975796e-09
0.00108,1.25248937081588e-05,0.00028022129859558,1.25248937083173e-05,2.82768453523351e-12,1.25248860766588e-05,3.79303053362716e-09
0.00109,1.2528339654057e-05,0.000281730687533536,1.25283396541808e-05,2.84832078195682e-12,1.25283318243476e-05,3.87725557268799e-09
0.0011,1.25470370865055e-05,0.000282811384592575,1.25470370866258e-05,2.86887288396403e-12,1.25470291285671e-05,3.96223579253623e-09
0.00111,1.25573635269661e-05,0.000283540978183288,1.25573635270818e-05,2.8891603955313e-12,1.25573554910116e-05,4.04795874249502e-09
0.00112,1.25382500446836e-05,0.000284051266153292,1.25382500447913e-05,2.90951525922513e-12,1.25382419537119e-05,4.13441772266184e-09
0.00113,1.24845976325463e-05,0.000284467571305968,1.2484597632651e-05,2.9303879471986e-12,1.2484589486018e-05,4.22160070296956e-09
0.00114,1.24123315781154e-05,0.000284884829635491,1.24123315782194e-05,2.95136502452338e-12,1.24123233620231e-05,4.30948499226873e-09
0.00115,1.23523511524413e-05,0.000285427734670311,1.23523511525381e-05,2.97202680843152e-12,1.23523428494511e-05,4.39803984723259e-09
0.00116,1.23357007194239e-05,0.000286250456069203,1.23357007195104e-05,2.99211628372312e-12,1.23356923134282e-05,4.48723782855164e-09
0.00117,1.23772375157772e-05,0.000287460994718587,1.23772375158493e-05,3.01153864469591e-12,1.2377228988529e-05,4.57705633852517e-09
0.00118,1.24671638425984e-05,0.000289089816393493,1.24671638426398e-05,3.03111289758651e-12,1.24671551659254e-05,4.66747719341197e-09
0.00119,1.2575736790244e-05,0.000291095888049691,1.25757367902414e-05,3.05149594864164e-12,1.25757279213685e-05,4.75848292387403e-09
0.0012,1.26681104825412e-05,0.000293379500776171,1.26681104824928e-05,3.07218252873809e-12,1.26681013678774e-05,4.85004761515464e-09
0.00121,1.27204987716579e-05,0.000295799939730973,1.27204987715655e-05,3.09251946856953e-12,1.2720489358918e-05,4.94214385783106e-09
0.00122,1.27294323712425e-05,0.000298197465512926,1.27294323711528e-05,3.112136828441e-12,1.27294226256408e-05,5.03474429312352e-09
0.00123,1.27104125866283e-05,0.000300417242324928,1.27104125865154e-05,3.13093137769082e-12,1.27104025050691e-05,5.12781901379838e-09
0.00124,1.26873362057489e-05,0.000302332174552397,1.26873362056022e-05,3.14958743097166e-12,1.26873258223093e-05,5.22134355181587e-09
0.00125,1.26783068130248e-05,0.000303861858125871,1.26783068128374e-05,3.16910585491732e-12,1.26782961911162e-05,5.31530070261069e-09
0.00126,1.26855924972694e-05,0.000304985915723342,1.26855924970513e-05,3.1894061144603e-12,1.26855817098304e-05,5.40966492203005e-09
0.00127,1.26955115312251e-05,0.000305751485990781,1.2695511531011e-05,3.20955041088808e-12,1.26955006383298e-05,5.50440454165317e-09
0.00128,1.2688087878079e-05,0.000306270199062944,1.26880878778708e-05,3.22884652278437e-12,1.26880769127915e-05,5.59949152573836e-09
0.00129,1.26504734037234e-05,0.000306677412208208,1.26504734035192e-05,3.24707799597166e-12,1.26504623714227e-05,5.69489954583801e-09
0.0013,1.25864274568739e-05,0.000307069467527909,1.25864274566689e-05,3.26457150647411e-12,1.25864163454135e-05,5.79060573911576e-09
0.00131,1.25166899266427e-05,0.000307518145627355,1.25166899264379e-05,3.28227109489626e-12,1.25166787202786e-05,5.88658588896514e-09
0.00132,1.2469686085936e-05,0.000308124737715637,1.24696860857265e-05,3.30076349638318e-12,1.24696747749847e-05,5.98281382061135e-09
0.00133,1.24669690657487e-05,0.00030899450038406,1.24669690655363e-05,3.31943602451383e-12,1.24669576464351e-05,6.0792614260606e-09
0.00134,1.25113300739827e-05,0.000310182663623435,1.25113300737788e-05,3.3374364021017e-12,1.25113185391313e-05,6.17589669591691e-09
0.00135,1.2584727758034e-05,0.000311679926438998,1.25847277578355e-05,3.35454112619467e-12,1.25847160861566e-05,6.27269305424224e-09
0.00136,1.26572948107612e-05,0.000313419941072527,1.26572948105431e-05,3.37066604613395e-12,1.26572829626356e-05,6.36962839966738e-09
0.00137,1.27018983735921e-05,0.000315293232527439,1.27018983733387e-05,3.3863418605053e-12,1.27018863002079e-05,6.46667928166856e-09
0.00138,1.27062867810409e-05,0.00031716520281641,1.27062867807531e-05,3.40271577603478e-12,1.27062744402095e-05,6.56381801446006e-09
0.00139,1.2677254169234e-05,0.00031889671806299,1.26772541689535e-05,3.41968132450115e-12,1.26772415443102e-05,6.66101455120023e-09
0.0014,1.26355689636468e-05,0.00032036524230205,1.26355689633925e-05,3.43633829562721e-12,1.26355560768307e-05,6.75823964075523e-09
0.00141,1.26045140961217e-05,0.000321485246562607,1.26045140958708e-05,3.45265354604603e-12,1.26045010091002e-05,6.85546638389242e-09
0.00142,1.25978840905904e-05,0.000322232122902517,1.25978840903324e-05,3.46863378649372e-12,1.25978708900558e-05,6.95267002108362e-09
0.00143,1.26138093961651e-05,0.000322698471988039,1.26138093959024e-05,3.48403313132668e-12,1.26137961697533e-05,7.04982757193731e-09
0.00144,1.26375992945603e-05,0.000323120954533579,1.26375992943062e-05,3.49940555080234e-12,1.26375861091751e-05,7.14691425837828e-09
0.00145,1.26513931800487e-05,0.00032367685060455,1.26513931798003e-05,3.51535735006742e-12,1.26513800720429e-05,7.24390020870828e-09
0.00146,1.26446433607514e-05,0.000324349348034332,1.26446433605038e-05,3.53151527985019e-12,1.26446303395279e-05,7.3407549496495e-09
0.00147,1.26196351845795e-05,0.000325038605017282,1.26196351843287e-05,3.5477063983905e-12,1.26196222439341e-05,7.43745028026011e-09
0.00148,1.25894156220581e-05,0.000325639285117285,1.25894156218115e-05,3.56417620962682e-12,1.25894027514951e-05,7.53396098241992e-09
0.00149,1.25695350530927e-05,0.000326076118293631,1.25695350528526e-05,3.58018893468073e-12,1.25695222430488e-05,7.63026449058581e-09
0.0015,1.2568287400495e-05,0.000326361484838858,1.25682874002624e-05,3.59499527510542e-12,1.2568274639745e-05,7.72633582012994e-09
0.00151,1.25811528014805e-05,0.000326649569548136,1.25811528012484e-05,3.60932575195333e-12,1.25811400702633e-05,7.8221500320825e-09
0.00152,1.25928322290649e-05,0.000327081951168612,1.25928322288345e-05,3.62399051077384e-12,1.25928194947444e-05,7.9176780133423e-09
0.00153,1.25857067814801e-05,0.000327655000112478,1.25857067812454e-05,3.63926324122296e-12,1.2585694001897e-05,8.01288673701235e-09
0.00154,1.25498867861397e-05,0.000328295200563969,1.25498867858964e-05,3.65559460839206e-12,1.25498739212802e-05,8.10774689047238e-09
0.00155,1.24894538293078e-05,0.000328918020482377,1.24894538290579e-05,3.67247183027138e-12,1.24894408573146e-05,8.2022337524301e-09
0.00156,1.24216658723764e-05,0.000329467488130468,1.24216658721192e-05,3.68834465927218e-12,1.24216528034401e-05,8.29632573450116e-09
0.00157,1.23692902964061e-05,0.00032996867737893,1.23692902961428e-05,3.70273421258692e-12,1.23692771773694e-05,8.38999898448786e-09
0.00158,1.23496643718323e-05,0.000330539370197183,1.23496643715616e-05,3.71685444006475e-12,1.23496512770458e-05,8.48322634048372e-09
0.00159,1.23662035100055e-05,0.000331297121058465,1.23662035097264e-05,3.73176256137141e-12,1.23661905206248e-05,8.5759795406296e-09
0.0016,1.24071404341173e-05,0.000332277609212709,1.24071404338306e-05,3.74795276462944e-12,1.24071276154311e-05,8.6682294803006e-09
0.00161,1.24520994601759e-05,0.000333444803644652,1.2452099459893e-05,3.76562573339347e-12,1.24520868476736e-05,8.75994608893807e-09
0.00162,1.24824934620959e-05,0.000334721396422051,1.2482493461832e-05,3.78354891236205e-12,1.24824810607994e-05,8.85110442335427e-09
0.00163,1.24899872638434e-05,0.000336011192583105,1.24899872635888e-05,3.79992463163773e-12,1.2489975057703e-05,8.94168419173476e-09
0.00164,1.24789377021088e-05,0.000337217853135107,1.24789377018519e-05,3.81456564507416e-12,1.24789256667514e-05,9.03166292043295e-09
0.00165,1.24620659270408e-05,0.000338261703827904,1.2462065926766e-05,3.82869944170429e-12,1.2462054039256e-05,9.12101459439454e-09
0.00166,1.24519446116501e-05,0.000339094513821797,1.24519446113568e-05,3.8433620564039e-12,1.24519328521606e-05,9.20971255241969e-09
0.00167,1.24530219645994e-05,0.000339712774340121,1.24530219642964e-05,3.85909974737964e-12,1.24530103145601e-05,9.29772974323851e-09
0.00168,1.24587147380191e-05,0.000340168502052762,1.24587147377147e-05,3.87614224975322e-12,1.24587031736892e-05,9.38504064159e-09
0.00169,1.24552362567134e-05,0.000340555629053034,1.24552362564069e-05,3.89372342745562e-12,1.24552247477299e-05,9.47162342284041e-09
0.0017,1.24299038215753e-05,0.000340954148334441,1.24299038212676e-05,3.91049130027838e-12,1.24298923358403e-05,9.55745912499611e-09
0.00171,1.23792849994951e-05,0.000341401018177525,1.23792849991878e-05,3.92619550902574e-12,1.23792735137477e-05,9.6425294065981e-09
0.00172,1.23128740942664e-05,0.000341928684608997,1.23128740939513e-05,3.94168483823872e-12,1.2312862606358e-05,9.72681252947419e-09
0.00173,1.22503096196472e-05,0.000342598086620242,1.22503096193278e-05,3.95747554339666e-12,1.2250298157008e-05,9.81028561720254e-09
0.00174,1.22132249949721e-05,0.0003434821235234,1.22132249946407e-05,3.97378428959383e-12,1.22132136139649e-05,9.89292798431962e-09
0.00175,1.22156192870366e-05,0.000344631559842092,1.22156192866913e-05,3.99111002756994e-12,1.22156080612683e-05,9.97472153472252e-09
0.00176,1.22577760161156e-05,0.000346057947101152,1.22577760157616e-05,4.00923655264785e-12,1.22577650178379e-05,1.0055650332189e-08
0.00177,1.23269808042562e-05,0.000347733402544043,1.23269808038985e-05,4.02726795965581e-12,1.23269700874808e-05,1.01357000878038e-08
0.00178,1.24042685957817e-05,0.000349598038197907,1.24042685954032e-05,4.04506493771123e-12,1.24042581882583e-05,1.02148554197324e-08
0.00179,1.247303830894e-05,0.000351571081885258,1.24730383085075e-05,4.06313853659694e-12,1.24730282141911e-05,1.0293101771673e-08
0.0018,1.25249095974634e-05,0.000353563950580736,1.25249095970024e-05,4.08161137772133e-12,1.25248998027109e-05,1.03704256335629e-08
0.00181,1.25603541690489e-05,0.000355493682698922,1.25603541685658e-05,4.10022335521357e-12,1.25603446536149e-05,1.04468139834508e-08
0.00182,1.25846317396636e-05,0.000357295053690455,1.25846317391529e-05,4.11908964725909e-12,1.25846224803332e-05,1.05222533703308e-08
0.00183,1.26018979405987e-05,0.000358929791267859,1.26018979400859e-05,4.13840728075348e-12,1.26018889130303e-05,1.05967333980493e-08
0.00184,1.26111207949436e-05,0.000360391529457673,1.26111207944203e-05,4.15781718164987e-12,1.26111119728255e-05,1.06702475241828e-08
0.00185,1.26062588133502e-05,0.000361705426716831,1.26062588128184e-05,4.17689480551556e-12,1.26062501681402e-05,1.07427882605425e-08
0.00186,1.25805866833922e-05,0.000362922040673546,1.2580586682847e-05,4.19587088579398e-12,1.25805781866419e-05,1.08143477256475e-08
0.00187,1.25326161190776e-05,0.000364106842919416,1.25326161185176e-05,4.21513716028792e-12,1.25326077476968e-05,1.08849198832226e-08
0.00188,1.24701285021339e-05,0.00036532892236562,1.24701285015444e-05,4.23449290891422e-12,1.24701202450878e-05,1.09544987769725e-08
0.00189,1.24097210798081e-05,0.000366651823081869,1.24097210792011e-05,4.25373723400279e-12,1.24097129432731e-05,1.1023078827217e-08
0.0019,1.23714288516782e-05,0.000368126221579897,1.23714288510493e-05,4.27314152888995e-12,1.23714208595138e-05,1.1090658753415e-08
0.00191,1.23705859473056e-05,0.000369783161722293,1.23705859466538e-05,4.29286715820786e-12,1.23705781351144e-05,1.11572382805092e-08
0.00192,1.24109624592518e-05,0.000371628604080417,1.24109624585791e-05,4.31268164501647e-12,1.24109548634828e-05,1.12228206615248e-08
0.00193,1.24829554388079e-05,0.000373641204288123,1.2482955438134e-05,4.33260364530932e-12,1.2482948085583e-05,1.12874093807729e-08
0.00194,1.2567876987611e-05,0.000375774377652105,1.25678769869215e-05,4.35298525030482e-12,1.25678698861625e-05,1.13510071179622e-08
0.00195,1.26459221205692e-05,0.000377962406795238,1.26459221198701e-05,4.37364956000284e-12,1.26459152631957e-05,1.1413618069584e-08
0.00196,1.27036721959439e-05,0.00038012950899004,1.27036721952409e-05,4.39413453232127e-12,1.27036655626911e-05,1.14752471751064e-08
0.00197,1.27377789072857e-05,0.000382200378401317,1.27377789065751e-05,4.41453899784152e-12,1.2737772472539e-05,1.15359041491922e-08
0.00198,1.27537199009513e-05,0.000384110597396559,1.2753719900222e-05,4.43523875902917e-12,1.27537136389486e-05,1.15956026537657e-08
0.00199,1.27608627960032e-05,0.000385815403773692,1.27608627952784e-05,4.45631164534742e-12,1.2760856683882e-05,1.16543578420589e-08
0.002,1.27666535821918e-05,0.000387295581287361,1.27666535814598e-05,4.47764451433568e-12,1.27666476004027e-05,1.17121878034369e-08
0.00201,1.27729850721191e-05,0.000388559682202218,1.27729850713837e-05,4.49933121442215e-12,1.27729792034074e-05,1.17691129097343e-08
0.00202,1.27764799850483e-05,0.000389642365853772,1.27764799843108e-05,4.52138990930382e-12,1.27764742135127e-05,1.18251550304538e-08
0.00203,1.27721571210676e-05,0.000390599302234266,1.27721571203211e-05,4.5434316698798e-12,1.27721514325279e-05,1.18803392998743e-08
0.00204,1.27580806803142e-05,0.000391499634221551,1.27580806795584e-05,4.56519112257529e-12,1.27580750640698e-05,1.19346924143346e-08
0.00205,1.27381964976762e-05,0.000392417022586261,1.27381964969106e-05,4.58689906505469e-12,1.27381909488372e-05,1.19882431002516e-08
0.00206,1.27216926000934e-05,0.00039342004503466,1.27216925993217e-05,4.60880247532874e-12,1.27216871209595e-05,1.20410284800472e-08
0.00207,1.27191548761357e-05,0.000394563073028898,1.27191548753512e-05,4.6308423313812e-12,1.27191494754643e-05,1.20930866459318e-08
0.00208,1.27375595538617e-05,0.000395879283033784,1.27375595530602e-05,4.65295430365112e-12,1.27375542438224e-05,1.21444557150701e-08
0.00209,1.27768481741096e-05,0.000397377054593684,1.2776848173293e-05,4.67522412359808e-12,1.27768429659135e-05,1.21951815975856e-08
0.0021,1.28299670594714e-05,0.000399040094122002,1.28299670586389e-05,4.69754574207976e-12,1.28299619595935e-05,1.22453133334244e-08
0.00211,1.2886251799767e-05,0.000400830993074917,1.28862517989132e-05,4.71958072504475e-12,1.28862468082251e-05,1.2294901637195e-08
0.00212,1.29361860412186e-05,0.000402697545694081,1.2936186040347e-05,4.74138261667908e-12,1.29361811522811e-05,1.23440003823065e-08
0.00213,1.29750041069458e-05,0.0004045808472107,1.29750041060511e-05,4.76332841447361e-12,1.29749993114853e-05,1.23926642580055e-08
0.00214,1.30034748450238e-05,0.000406423987733439,1.30034748441119e-05,4.78552205579036e-12,1.300347013314e-05,1.24409531557471e-08
0.00215,1.30258089151228e-05,0.000408180107970551,1.30258089142075e-05,4.80790149355788e-12,1.30258042779231e-05,1.24889293256251e-08
0.00216,1.30461121149431e-05,0.000409818713377879,1.30461121140141e-05,4.83064171296634e-12,1.30461075449636e-05,1.25366541207996e-08
0.00217,1.30654900897237e-05,0.000411329438659772,1.30654900887922e-05,4.85383955551665e-12,1.30654855802606e-05,1.25841944874844e-08
0.00218,1.30814594389048e-05,0.000412722861595933,1.30814594379719e-05,4.87722397673494e-12,1.30814549830409e-05,1.26316171673622e-08
0.00219,1.30899522183957e-05,0.000414028382243011,1.30899522174523e-05,4.90045412824927e-12,1.30899478085664e-05,1.26789912188221e-08
0.0022,1.30886922526914e-05,0.000415289491740938,1.30886922517428e-05,4.92351514552071e-12,1.30886878811968e-05,1.27263874955207e-08
0.00221,1.30799367860171e-05,0.000416556963398169,1.30799367850652e-05,4.9466633463061e-12,1.30799324462536e-05,1.27738705667923e-08
0.00222,1.30708947477589e-05,0.000417880812564894,1.30708947468116e-05,4.97002152303026e-12,1.30708904354352e-05,1.28215080233713e-08
0.00223,1.30713296131311e-05,0.000419302311977876,1.30713296121923e-05,4.99363588339405e-12,1.30713253267164e-05,1.28693702995072e-08
0.00224,1.30893517651021e-05,0.000420847490405369,1.308935176417e-05,5.01772500501726e-12,1.30893475049786e-05,1.29175214936423e-08
0.00225,1.31274824739638e-05,0.000422523143167548,1.3127482473039e-05,5.04227015031971e-12,1.31274782404797e-05,1.29660262452199e-08
0.00226,1.31810810196004e-05,0.000424315784093048,1.31810810186734e-05,5.06685400870151e-12,1.31810768108398e-05,1.3014950213968e-08
0.00227,1.32400263053769e-05,0.000426193503771426,1.32400263044548e-05,5.09119472470391e-12,1.32400221158063e-05,1.30643551800666e-08
0.00228,1.32928105905639e-05,0.000428110359916278,1.32928105896448e-05,5.1154344955149e-12,1.32928064111599e-05,1.31143014256613e-08
0.00229,1.33310147077978e-05,0.000430012632228179,1.33310147068876e-05,5.1398616865475e-12,1.33310105276014e-05,1.31648458710927e-08
0.0023,1.33521137124908e-05,0.000431846038447035,1.33521137115915e-05,5.16453030834687e-12,1.33521095208447e-05,1.32160441296846e-08
0.00231,1.3359528787568e-05,0.000433562880919625,1.33595287866705e-05,5.18939909868027e-12,1.33595245763007e-05,1.32679469218506e-08
0.00232,1.33601837619953e-05,0.000435128108014578,1.33601837610931e-05,5.21437537471415e-12,1.33601795265956e-05,1.33206054698646e-08
0.00233,1.33609381921575e-05,0.000436523443207533,1.33609381912477e-05,5.23912156901768e-12,1.33609339317619e-05,1.33740683057023e-08
0.00234,1.33656995930488e-05,0.000437749058812088,1.33656995921255e-05,5.26332162571136e-12,1.33656953092409e-05,1.34283768043674e-08
0.00235,1.33745485708099e-05,0.000438822748278079,1.33745485698693e-05,5.28706887527481e-12,1.33745442659483e-05,1.34835732989212e-08
0.00236,1.33850513417018e-05,0.000439777104088196,1.33850513407572e-05,5.31076981150943e-12,1.33850470174857e-05,1.35396974062082e-08
0.00237,1.33947318414142e-05,0.00044065550830779,1.33947318404682e-05,5.33468031854676e-12,1.33947274981944e-05,1.35967869927628e-08
0.00238,1.34031283422327e-05,0.000441507313754904,1.34031283412882e-05,5.35873966406681e-12,1.34031239790707e-05,1.36548781607708e-08
0.00239,1.3412236174977e-05,0.00044238185857203,1.34122361740273e-05,5.38291454709695e-12,1.34122317900463e-05,1.37140011991622e-08
0.0024,1.34251601731799e-05,0.000443321476823424,1.34251601722199e-05,5.40740674809962e-12,1.34251557640022e-05,1.37741813225606e-08
0.00241,1.34438779894493e-05,0.000444355251931541,1.34438779884701e-05,5.43222555287067e-12,1.344387355273e-05,1.38354451569361e-08
0.00242,1.34675555701582e-05,0.000445495490842494,1.34675555691564e-05,5.45713490184046e-12,1.34675511013299e-05,1.38978159783522e-08
0.00243,1.34925378384761e-05,0.000446737500068135,1.3492537837449e-05,5.48216210419419e-12,1.34925333314679e-05,1.39613150235729e-08
0.00244,1.35141254187886e-05,0.000448062127890582,1.35141254177474e-05,5.50747698665755e-12,1.35141208664712e-05,1.40259625492245e-08
0.00245,1.35291498105611e-05,0.000449440272421273,1.35291498095198e-05,5.53297206445914e-12,1.35291452059773e-05,1.40917743495979e-08
0.00246,1.35378376552504e-05,0.000450838554996201,1.35378376542147e-05,5.5583112831939e-12,1.35378329933039e-05,1.41587673568693e-08
0.00247,1.3543800847567e-05,0.00045222533074402,1.3543800846534e-05,5.58327170555978e-12,1.35437961264329e-05,1.4226957360963e-08
0.00248,1.35520085790738e-05,0.00045357619639965,1.3552008578038e-05,5.60788701315492e-12,1.35520038005265e-05,1.42963497965363e-08
0.00249,1.35657655877103e-05,0.000454878226623588,1.35657655866653e-05,5.63238243352589e-12,1.35657607559979e-05,1.43669480851935e-08
0.0025,1.35844046718171e-05,0.000456132333288513,1.35844046707553e-05,5.65696381901699e-12,1.35843997913074e-05,1.44387613583036e-08
0.00251,1.36031428075841e-05,0.000457353373633333,1.36031428065015e-05,5.68173670599538e-12,1.36031378800657e-05,1.45117940244239e-08
0.00252,1.36154048316615e-05,0.000458567921042371,1.36154048305653e-05,5.70674159372671e-12,1.36153998544553e-05,1.45860493549149e-08
0.00253,1.36165307920264e-05,0.000459809972908107,1.36165307909221e-05,5.7317879981525e-12,1.36165257576353e-05,1.46615298989157e-08
0.00254,1.36069600358598e-05,0.000461115270211463,1.36069600347466e-05,5.75640222797328e-12,1.36069549332154e-05,1.47382343242374e-08
0.00255,1.3593143841352e-05,0.000462515179762997,1.35931438402338e-05,5.78035918190746e-12,1.3593138658044e-05,1.48161582523054e-08
0.00256,1.35854597107721e-05,0.000464031095631224,1.35854597096557e-05,5.80384637244668e-12,1.35854544352757e-05,1.48952952953866e-08
0.00257,1.35938372011029e-05,0.000465670124844307,1.35938371999827e-05,5.82706968765392e-12,1.35938318240145e-05,1.49756417347086e-08
0.00258,1.36230441730143e-05,0.000467422604775454,1.36230441718922e-05,5.85022734137565e-12,1.36230386868623e-05,1.50571929045695e-08
0.00259,1.36699501119602e-05,0.000469261796753329,1.36699501108267e-05,5.87347544450816e-12,1.36699445099258e-05,1.5139940412333e-08
0.0026,1.37242094417854e-05,0.000471145863412943,1.37242094406433e-05,5.89680464364792e-12,1.3724203716404e-05,1.52238793611298e-08
0.00261,1.37720926773569e-05,0.000473021961055409,1.37720926762028e-05,5.91996616605998e-12,1.37720868202391e-05,1.53089973690471e-08
0.00262,1.38016756893287e-05,0.000474832014886368,1.38016756881683e-05,5.94261454782143e-12,1.38016696924711e-05,1.53952810951303e-08
0.00263,1.38071239893473e-05,0.000476519558206277,1.38071239881755e-05,5.96461590861318e-12,1.38071178477612e-05,1.54827249435284e-08
0.00264,1.37904320288292e-05,0.000478036958404072,1.37904320276512e-05,5.98609309108207e-12,1.37904257435709e-05,1.55713146768924e-08
0.00265,1.37601751127744e-05,0.000479352453598171,1.37601751115929e-05,6.00735481036524e-12,1.37601686933386e-05,1.56610346648772e-08
0.00266,1.37280352371024e-05,0.000480456629477358,1.37280352359165e-05,6.02864774152411e-12,1.37280287020468e-05,1.57518725073698e-08
0.00267,1.37046668486494e-05,0.00048136780093631,1.37046668474577e-05,6.04994699508797e-12,1.37046602240266e-05,1.58438177617261e-08
0.00268,1.36965928548997e-05,0.000482133566838051,1.36965928537056e-05,6.07110285427899e-12,1.36965861708159e-05,1.59368558675727e-08
0.00269,1.37051772866722e-05,0.00048282113968139,1.37051772854756e-05,6.09198579560387e-12,1.37051705730671e-05,1.60309654498283e-08
0.0027,1.37276031814111e-05,0.000483493489485198,1.37276031802131e-05,6.11248454015706e-12,1.37275964643957e-05,1.61261338224913e-08
0.00271,1.37588262797384e-05,0.000484187916200033,1.37588262785474e-05,6.13260954112474e-12,1.37588195793293e-05,1.62223500182177e-08
0.00272,1.37932325090298e-05,0.000484914648672704,1.37932325078454e-05,6.15255334476093e-12,1.37932258383401e-05,1.63195971900877e-08
0.00273,1.38252626232682e-05,0.000485669321359449,1.3825262622091e-05,6.17255227123199e-12,1.38252559886405e-05,1.6417858133757e-08
0.00274,1.38491502130682e-05,0.00048644506041301,1.38491502118994e-05,6.19278958222566e-12,1.38491436146528e-05,1.65171194263067e-08
0.00275,1.38585710247089e-05,0.000487238710994833,1.38585710235513e-05,6.21332422799031e-12,1.3858564457285e-05,1.66173643167433e-08
0.00276,1.38470545297099e-05,0.000488051695360273,1.38470545285623e-05,6.23402346977155e-12,1.38470479839042e-05,1.67185704480991e-08
0.00277,1.38094800431135e-05,0.000488887875050414,1.38094800419763e-05,6.25465777560871e-12,1.38094735073501e-05,1.68207144638443e-08
0.00278,1.37442168549033e-05,0.000489751171141041,1.37442168537776e-05,6.27507034473688e-12,1.37442103181672e-05,1.69237784983745e-08
0.00279,1.36549147273729e-05,0.000490644704951967,1.36549147262465e-05,6.29533174176482e-12,1.36549081825468e-05,1.70277475910115e-08
0.0028,1.35508969596997e-05,0.000491571391286893,1.35508969585724e-05,6.31563317169018e-12,1.35508904068193e-05,1.71326010583907e-08
0.00281,1.34455868927024e-05,0.000492534592747793,1.34455868915725e-05,6.33613552516274e-12,1.3445580341111e-05,1.72383199994453e-08
0.00282,1.3353231256702e-05,0.000493537452503208,1.33532312555676e-05,6.35697825277541e-12,1.33532247251513e-05,1.7344881962546e-08
0.00283,1.32850347982802e-05,0.000494580644799495,1.32850347971443e-05,6.37811200375731e-12,1.32850283124802e-05,1.74522660837193e-08
0.00284,1.32462524916818e-05,0.000495659579725654,1.324625249055e-05,6.39935291855603e-12,1.32462460798197e-05,1.75604538270421e-08
0.00285,1.32354503628328e-05,0.000496762604230764,1.3235450361706e-05,6.42055242042894e-12,1.32354440504929e-05,1.76694222055676e-08
0.00286,1.32461109588899e-05,0.000497871248491239,1.32461109577756e-05,6.4414290326961e-12,1.32461047650366e-05,1.77791452861874e-08
0.00287,1.32696104102477e-05,0.000498962661811948,1.32696104091447e-05,6.46193170826676e-12,1.32696043453322e-05,1.78895997286752e-08
0.00288,1.32980378693019e-05,0.000500013680641413,1.32980378682121e-05,6.4823777351448e-12,1.32980319354286e-05,1.80007667593055e-08
0.00289,1.33256431399525e-05,0.0005010056226153,1.33256431388695e-05,6.50303121614189e-12,1.33256373323802e-05,1.81126258888312e-08
0.0029,1.33486001148512e-05,0.000501928727752992,1.33486001137798e-05,6.52391575488211e-12,1.33485944238866e-05,1.82251517295734e-08
0.00291,1.33637145392746e-05,0.000502784977707022,1.33637145382116e-05,6.54492421031382e-12,1.33637089519911e-05,1.83383179846166e-08
0.00292,1.33672115992467e-05,0.000503587924156784,1.33672115981912e-05,6.56604818116572e-12,1.3367206100935e-05,1.84521025161985e-08
0.00293,1.33545955587011e-05,0.000504358866701408,1.33545955576508e-05,6.58712979510461e-12,1.33545901343342e-05,1.8566482340345e-08
0.00294,1.33218897182607e-05,0.000505120848005834,1.33218897172195e-05,6.60791780618131e-12,1.33218843542842e-05,1.86814326251065e-08
0.00295,1.32677224954734e-05,0.000505893907366486,1.32677224944436e-05,6.62841914026402e-12,1.32677171820213e-05,1.87969311811789e-08
0.00296,1.31951688500876e-05,0.000506694023284244,1.31951688490635e-05,6.64886864171057e-12,1.31951635834054e-05,1.89129551081479e-08
0.00297,1.31122499768031e-05,0.000507534802024168,1.31122499757849e-05,6.66953148349766e-12,1.31122447612887e-05,1.90294780070914e-08
0.00298,1.30305305118175e-05,0.000508428940952989,1.30305305108056e-05,6.69059348885063e-12,1.30305253608941e-05,1.91464774732132e-08
0.00299,1.29621105010249e-05,0.000509387400515998,1.29621105000149e-05,6.71218499725246e-12,1.29621054361706e-05,1.92639314836055e-08
0.003,1.29161291950899e-05,0.000510416534503164,1.29161291940832e-05,6.73423255898123e-12,1.29161242428847e-05,1.93818170068224e-08
0.00301,1.28962540517713e-05,0.000511515019856096,1.28962540507708e-05,6.75648645652444e-12,1.28962492396454e-05,1.95001109780624e-08
0.00302,1.2900230176878e-05,0.000512672367529234,1.29002301758868e-05,6.77875604338885e-12,1.29002255288309e-05,1.96187900151177e-08
0.00303,1.29215458642991e-05,0.000513869726421331,1.29215458633214e-05,6.80091762056743e-12,1.29215413978581e-05,1.97378299311823e-08
0.00304,1.29522216468124e-05,0.000515082699724312,1.2952221645846e-05,6.82299822372568e-12,1.2952217371855e-05,1.98572072254248e-08
0.00305,1.29852928827398e-05,0.000516285410097044,1.2985292881783e-05,6.84508161428407e-12,1.29852888019673e-05,1.99769031567344e-08
0.00306,1.30159308374235e-05,0.000517454933252253,1.30159308364763e-05,6.8671221423837e-12,1.30159269477677e-05,2.00968975036526e-08
0.00307,1.30410260894393e-05,0.000518575247720254,1.30410260884979e-05,6.88908552880671e-12,1.30410223836967e-05,2.02171673603438e-08
0.00308,1.30579173928885e-05,0.000519639927912406,1.30579173919584e-05,6.91101452133294e-12,1.30579138612655e-05,2.03376917266628e-08
0.00309,1.30633557835873e-05,0.000520652973578415,1.30633557826649e-05,6.93294007850129e-12,1.30633524151211e-05,2.04584550811661e-08
0.0031,1.30535731757134e-05,0.000521627554646407,1.30535731748036e-05,6.95485616487153e-12,1.30535699597421e-05,2.05794350912345e-08
0.00311,1.30256219449564e-05,0.000522583128570316,1.30256219440592e-05,6.97693016015398e-12,1.30256188727186e-05,2.07006067451336e-08
0.00312,1.29793588096341e-05,0.000523542038069977,1.29793588087476e-05,6.99945597004349e-12,1.29793558759548e-05,2.08219505940319e-08
0.00313,1.29189816642129e-05,0.000524526660068563,1.29189816633273e-05,7.02257337952843e-12,1.29189788689895e-05,2.09434505387575e-08
0.00314,1.28531154239552e-05,0.000525557325916817,1.28531154230625e-05,7.04629001262263e-12,1.28531127729844e-05,2.10650901577026e-08
0.00315,1.27930434084364e-05,0.000526650454657562,1.279304340753e-05,7.07047544472363e-12,1.27930409131675e-05,2.11868507782245e-08
0.00316,1.27495515330193e-05,0.000527816457995489,1.27495515320909e-05,7.09491199267111e-12,1.27495492090409e-05,2.13087140286715e-08
0.00317,1.27296117283334e-05,0.00052905768990898,1.27296117273828e-05,7.11940313033441e-12,1.27296095928279e-05,2.14306604090938e-08
0.00318,1.27343521666991e-05,0.000530367177832075,1.27343521657418e-05,7.1438446307681e-12,1.27343502355157e-05,2.15526765211323e-08
0.00319,1.27592151098619e-05,0.000531728748996184,1.27592151089052e-05,7.16829203426774e-12,1.27592133950668e-05,2.16747483697758e-08
0.0032,1.27961266102874e-05,0.000533118722545564,1.27961266093398e-05,7.1929085360549e-12,1.27961251187541e-05,2.17968578759227e-08
0.00321,1.28365365065157e-05,0.000534508920406734,1.28365365055763e-05,7.21786746368624e-12,1.28365352396274e-05,2.1918990136333e-08
0.00322,1.28738999308669e-05,0.000535870492971148,1.28738999299263e-05,7.24326528919273e-12,1.28738988850457e-05,2.20411336441687e-08
0.00323,1.29046463894302e-05,0.000537177945179842,1.29046463884782e-05,7.26913769699584e-12,1.29046455570759e-05,2.21632724004929e-08
0.00324,1.29275602445047e-05,0.000538412738343784,1.29275602435377e-05,7.29555496458408e-12,1.2927559615116e-05,2.22853887898849e-08
0.00325,1.29422912111239e-05,0.00053956590168324,1.29422912101386e-05,7.32247177761012e-12,1.29422907725311e-05,2.2407470608228e-08
0.00326,1.29480599193362e-05,0.000540639207235443,1.29480599183354e-05,7.34972590999402e-12,1.29480596590872e-05,2.25295039906795e-08
0.00327,1.2943390104143e-05,0.000541644667063181,1.29433901031307e-05,7.37717718780431e-12,1.29433900109178e-05,2.26514764164183e-08
0.00328,1.29270327810217e-05,0.000542602446633427,1.29270327800039e-05,7.4047463813936e-12,1.29270328459913e-05,2.27733736538797e-08
0.00329,1.28995162287555e-05,0.000543537710541789,1.28995162277347e-05,7.43239109887625e-12,1.28995164465903e-05,2.28951845825515e-08
0.0033,1.28643489833712e-05,0.000544477170230065,1.28643489823402e-05,7.46005051420314e-12,1.28643493526765e-05,2.30169000877381e-08
0.00331,1.28280203316433e-05,0.000545445913051792,1.2828020330598e-05,7.48769156727436e-12,1.28280208547307e-05,2.31385049693552e-08
0.00332,1.27985172801434e-05,0.000546464638900738,1.27985172790756e-05,7.51536060885532e-12,1.27985179621552e-05,2.32599859805689e-08
0.00333,1.27828390485076e-05,0.000547547247253272,1.27828390474131e-05,7.54310919193649e-12,1.27828398961306e-05,2.338133207701e-08
0.00334,1.2784571282617e-05,0.00054869894119227,1.27845712814968e-05,7.5708678527571e-12,1.27845723026659e-05,2.35025315860842e-08
0.00335,1.28026512066055e-05,0.000549915248410391,1.2802651205468e-05,7.59851447174854e-12,1.28026524047746e-05,2.36235736234031e-08
0.00336,1.28319166858043e-05,0.000551182299343718,1.28319166846574e-05,7.62602983475778e-12,1.28319180657269e-05,2.37444505343235e-08
0.00337,1.28651613558809e-05,0.000552478429485382,1.28651613547315e-05,7.65343573358584e-12,1.2865162918519e-05,2.38651492411954e-08
0.00338,1.28957182719433e-05,0.000553776888251622,1.28957182707939e-05,7.68072416039476e-12,1.28957200152188e-05,2.39856679437435e-08
0.00339,1.29194407447204e-05,0.000555049243417526,1.29194407435656e-05,7.70793985601226e-12,1.29194426633055e-05,2.41060011544023e-08
0.0034,1.29353536583381e-05,0.000556268978989423,1.29353536571732e-05,7.7351813346053e-12,1.29353557436371e-05,2.42261354152093e-08
0.00341,1.29449353094511e-05,0.000557414779632677,1.29449353082733e-05,7.76261768440316e-12,1.29449375499211e-05,2.43460645410494e-08
0.00342,1.29506091736384e-05,0.000558473062175634,1.29506091724476e-05,7.7903999844419e-12,1.2950611555534e-05,2.44657821226736e-08
0.00343,1.29543088096479e-05,0.000559439442026396,1.29543088084428e-05,7.8185152140136e-12,1.29543113182422e-05,2.4585281340019e-08
0.00344,1.29568187052291e-05,0.000560318992449067,1.29568187040129e-05,7.84676446771939e-12,1.29568213262262e-05,2.47045523277105e-08
0.00345,1.29580871983443e-05,0.00056112533627776,1.29580871971215e-05,7.87493959808471e-12,1.29580899192055e-05,2.48235857720925e-08
0.00346,1.29581344975613e-05,0.000561878751951797,1.29581344963304e-05,7.90301175776659e-12,1.29581373083626e-05,2.49423746708125e-08
0.00347,1.29578572899036e-05,0.000562603535696084,1.29578572886607e-05,7.93109136580186e-12,1.29578601836399e-05,2.506091783144e-08
0.00348,1.29591309230322e-05,0.000563324876588484,1.29591309217741e-05,7.95930439987285e-12,1.29591338954918e-05,2.51792097478924e-08
0.00349,1.29640604804412e-05,0.000564065585132426,1.29640604791661e-05,7.98772030069596e-12,1.29640635297968e-05,2.52972416424464e-08
0.0035,1.29737745011632e-05,0.000564843169080557,1.29737744998663e-05,8.01624508896748e-12,1.29737776275335e-05,2.5415004191982e-08
0.00351,1.29874802757856e-05,0.000565667782293642,1.29874802744709e-05,8.04472725224317e-12,1.29874834808352e-05,2.55324920125525e-08
0.00352,1.30024090611307e-05,0.000566541379971118,1.30024090598011e-05,8.07309276861085e-12,1.30024123476578e-05,2.5649702435277e-08
0.00353,1.30148090122035e-05,0.000567458134303024,1.30148090108586e-05,8.10139405772633e-12,1.30148123836276e-05,2.57666292742229e-08
0.00354,1.30215595709588e-05,0.000568405951871817,1.30215595696052e-05,8.12964390528606e-12,1.30215630306009e-05,2.58832692150831e-08
0.00355,1.30216174240815e-05,0.000569368806063873,1.30216174227194e-05,8.15778740438936e-12,1.30216209742985e-05,2.5999623445164e-08
0.00356,1.30165561882801e-05,0.000570329520100919,1.3016556186907e-05,8.18612845163057e-12,1.30165598297125e-05,2.61156837896013e-08
0.00357,1.30098952987289e-05,0.000571272599669013,1.30098952973369e-05,8.21490474098054e-12,1.3009899029898e-05,2.62314432069662e-08
0.00358,1.30055133603329e-05,0.000572186729092281,1.30055133589224e-05,8.24399102454621e-12,1.30055171778773e-05,2.6346902121676e-08
0.00359,1.30059169240535e-05,0.000573066618328438,1.30059169226302e-05,8.27325085996292e-12,1.3005920823581e-05,2.64620589433204e-08
0.0036,1.30112354337954e-05,0.000573914006935882,1.30112354323548e-05,8.30242765490547e-12,1.30112394111452e-05,2.65769088385929e-08
0.00361,1.3019453347639e-05,0.000574737753858894,1.30194533461904e-05,8.33140015749777e-12,1.30194574000612e-05,2.66914450807623e-08
0.00362,1.30277419155945e-05,0.000575553011519486,1.30277419141353e-05,8.36026682593209e-12,1.30277460424321e-05,2.68056663158944e-08
0.00363,1.30341706029292e-05,0.000576379492931661,1.3034170601462e-05,8.38897329761493e-12,1.3034174805567e-05,2.69195726102568e-08
0.00364,1.30388818225079e-05,0.000577238897790562,1.30388818210297e-05,8.41760385356702e-12,1.30388861036501e-05,2.7033160851524e-08
0.00365,1.30440969539621e-05,0.000578151779104827,1.30440969524733e-05,8.44639430451317e-12,1.3044101316699e-05,2.71464316150504e-08
0.00366,1.3052930597245e-05,0.000579134401073976,1.30529305957438e-05,8.47539093713086e-12,1.30529350442586e-05,2.72593814737902e-08
0.00367,1.30676187598742e-05,0.00058019620942376,1.30676187583606e-05,8.50446728695124e-12,1.30676232931335e-05,2.73720082019392e-08
0.00368,1.30880951014607e-05,0.00058133834647135,1.30880950999387e-05,8.53360206252303e-12,1.3088099722417e-05,2.7484313770467e-08
0.00369,1.31116867800834e-05,0.000582553370981435,1.31116867785488e-05,8.562793303974e-12,1.31116914901032e-05,2.75962979792548e-08
0.0037,1.31341154931013e-05,0.000583826135303851,1.31341154915495e-05,8.59185391974534e-12,1.31341202937094e-05,2.77079532886713e-08
0.00371,1.3151304230035e-05,0.000585135638752591,1.31513042284706e-05,8.6206469892432e-12,1.3151309122705e-05,2.78192754070874e-08
0.00372,1.31610911975391e-05,0.00058645757988783,1.31610911959489e-05,8.64916332036149e-12,1.3161096182963e-05,2.79302713272354e-08
0.00373,1.31640375646002e-05,0.000587767259189359,1.31640375629887e-05,8.67754864402057e-12,1.31640426417666e-05,2.80409414289184e-08
0.00374,1.31630036562577e-05,0.000589042447913551,1.31630036546202e-05,8.70591116806981e-12,1.31630088217101e-05,2.81512807951317e-08
0.00375,1.31617879303734e-05,0.000590265851693482,1.31617879287107e-05,8.73401308086659e-12,1.31617931781073e-05,2.82612890644035e-08
0.00376,1.31635638485887e-05,0.000591426863614989,1.31635638469038e-05,8.7618114310216e-12,1.31635691705701e-05,2.83709644919046e-08
0.00377,1.31698924640473e-05,0.000592522413746169,1.31698924623513e-05,8.78984793489301e-12,1.31698978512105e-05,2.84803060236256e-08
0.00378,1.31807115925386e-05,0.000593556857587222,1.31807115908259e-05,8.81809377982889e-12,1.31807170358095e-05,2.85893189882509e-08
0.00379,1.3195118517587e-05,0.000594540967104489,1.31951185158667e-05,8.84621148788308e-12,1.31951240085763e-05,2.86980004061853e-08
0.0038,1.32123140980989e-05,0.000595490160853223,1.32123140963751e-05,8.87454265168932e-12,1.32123196293189e-05,2.88063475429988e-08
0.00381,1.32320223375741e-05,0.000596422143200059,1.32320223358366e-05,8.90300849286094e-12,1.32320279023271e-05,2.89143610736428e-08
0.00382,1.32540620111814e-05,0.000597354182346292,1.32540620094414e-05,8.93131153276215e-12,1.32540676035166e-05,2.90220401660752e-08
0.00383,1.32773099864643e-05,0.00059830038562429,1.32773099847227e-05,8.9596678695597e-12,1.32773156014678e-05,2.91293930870925e-08
0.00384,1.32987365663596e-05,0.00059926945101914,1.32987365646205e-05,8.9882949923602e-12,1.32987422008065e-05,2.92364179057613e-08
0.00385,1.33132535627427e-05,0.000600263352819352,1.33132535610243e-05,9.0173701850426e-12,1.33132592157752e-05,2.93431090248393e-08
0.00386,1.33147466187509e-05,0.00060127723551712,1.33147466170454e-05,9.04697265404775e-12,1.33147522920929e-05,2.94494682387108e-08
0.00387,1.32980603462574e-05,0.000602300547234123,1.32980603445527e-05,9.07681092496032e-12,1.32980660436712e-05,2.95554972477214e-08
0.00388,1.32611885712586e-05,0.000603319234003978,1.32611885695474e-05,9.10650416803625e-12,1.32611942971052e-05,2.96612001806132e-08
0.00389,1.32067407623555e-05,0.000604318649250804,1.32067407606296e-05,9.13598525352625e-12,1.32067465195777e-05,2.97665729326984e-08
0.0039,1.31419728540542e-05,0.000605286674250032,1.3141972852315e-05,9.16529039276132e-12,1.31419786421082e-05,2.98716174191589e-08
0.00391,1.30771905631899e-05,0.00060621637192107,1.30771905614451e-05,9.19425442442412e-12,1.30771963766915e-05,2.99763370488912e-08
0.00392,1.30229735406568e-05,0.000607107356910794,1.30229735389001e-05,9.22283155285289e-12,1.30229793692783e-05,3.00807262394427e-08
0.00393,1.29871919391205e-05,0.000607965163202997,1.2987191937363e-05,9.25093188944109e-12,1.29871977689954e-05,3.01847832522984e-08
0.00394,1.29729362084066e-05,0.000608798528970445,1.29729362066474e-05,9.27862840827882e-12,1.29729420246945e-05,3.02885035841374e-08
0.00395,1.29781104732391e-05,0.000609615645106804,1.29781104714754e-05,9.3065943137521e-12,1.29781162629341e-05,3.03918843535477e-08
0.00396,1.2996686024556e-05,0.000610421213195196,1.29966860227871e-05,9.33514983850143e-12,1.29966917786728e-05,3.04949232866142e-08
0.00397,1.30208835734558e-05,0.00061121576826912,1.30208835716917e-05,9.36413684110745e-12,1.30208892880234e-05,3.05976193015914e-08
0.00398,1.30432593385676e-05,0.000611997416969247,1.30432593368281e-05,9.39306010557851e-12,1.30432650144991e-05,3.06999806038712e-08
0.00399,1.30579241666316e-05,0.00061276496103708,1.30579241649198e-05,9.42172767799254e-12,1.30579298089017e-05,3.08020037839647e-08
0.004,1.30607114902348e-05,0.000613520835091462,1.30607114885489e-05,9.45054760014817e-12,1.30607171068971e-05,3.09036848896741e-08
0.00401,1.30486802700736e-05,0.000614272310896617,1.30486802684105e-05,9.47954681636515e-12,1.3048685871423e-05,3.10050206225308e-08
0.00402,1.30196166377833e-05,0.000615030089947248,1.30196166361343e-05,9.50855283089219e-12,1.30196222356809e-05,3.11060061770174e-08
0.00403,1.29720827914196e-05,0.000615804821281381,1.29720827897745e-05,9.53744420537565e-12,1.2972088398607e-05,3.12066405633598e-08
0.00404,1.29061464277374e-05,0.000616603441281672,1.29061464260877e-05,9.56613365226979e-12,1.29061520568497e-05,3.13069215787919e-08
0.00405,1.28244376994136e-05,0.000617427255628458,1.28244376977529e-05,9.59472599239117e-12,1.28244433615974e-05,3.14068493689066e-08
0.00406,1.27328732548051e-05,0.000618272390236803,1.27328732531284e-05,9.62301632274693e-12,1.27328789580194e-05,3.15064279379921e-08
0.00407,1.26404123973741e-05,0.000619131933501754,1.26404123956825e-05,9.65091121826142e-12,1.26404181448063e-05,3.16056573644944e-08
0.00408,1.25575736069463e-05,0.000619998578104579,1.25575736052369e-05,9.67872165339921e-12,1.25575793960956e-05,3.17045287107208e-08
0.00409,1.24940042770373e-05,0.000620866665445822,1.24940042753195e-05,9.70648523570585e-12,1.24940101000346e-05,3.18030403973949e-08
0.0041,1.24559164504956e-05,0.000621732908016142,1.24559164487789e-05,9.73410205673844e-12,1.24559222958438e-05,3.19011884762582e-08
0.00411,1.24443909028007e-05,0.00062259562712198,1.2444390901092e-05,9.76167441221869e-12,1.24443967581184e-05,3.19989706604913e-08
0.00412,1.24552426201973e-05,0.000623453011560297,1.24552426185053e-05,9.78939338930234e-12,1.24552484751523e-05,3.20963852383561e-08
0.00413,1.24804528018713e-05,0.000624301381293611,1.24804528002039e-05,9.81723319382288e-12,1.24804586503233e-05,3.21934263535918e-08
0.00414,1.25104950338748e-05,0.000625134414707911,1.25104950322347e-05,9.84488911804363e-12,1.25105008747181e-05,3.22900955682032e-08
0.00415,1.25365997551837e-05,0.000625943797357705,1.25365997535661e-05,9.8721467160707e-12,1.25366055919606e-05,3.23863915207346e-08
0.00416,1.25522124010284e-05,0.000626721126834655,1.25522123994298e-05,9.89898331397219e-12,1.25522182407965e-05,3.24823132292631e-08
0.00417,1.25534081803982e-05,0.000627460457780178,1.25534081788043e-05,9.92553235799367e-12,1.25534140323716e-05,3.25778609809403e-08
0.00418,1.25385257455513e-05,0.000628160622547784,1.25385257439554e-05,9.95206327252996e-12,1.25385316199327e-05,3.26730274005881e-08
0.00419,1.25075455121851e-05,0.000628826350126421,1.2507545510584e-05,9.97868557657684e-12,1.25075514192897e-05,3.27678077760105e-08
0.0042,1.24616892143809e-05,0.000629467369246533,1.24616892127734e-05,1.00053523746407e-11,1.24616951639882e-05,3.28622081754796e-08
0.00421,1.24034267718442e-05,0.000630095468783828,1.24034267702289e-05,1.00320540150804e-11,1.2403432772536e-05,3.29562286368582e-08
0.00422,1.23367196974698e-05,0.000630720763381482,1.23367196958466e-05,1.00588012949711e-11,1.23367257558515e-05,3.30498627102717e-08
0.00423,1.22671038589237e-05,0.000631349059084765,1.22671038572923e-05,1.00854798228085e-11,1.22671099787919e-05,3.31431087638145e-08
0.00424,1.22012422576348e-05,0.000631981414320491,1.22012422560005e-05,1.01117873640603e-11,1.22012484393328e-05,3.32359699742094e-08
0.00425,1.21458507116118e-05,0.000632615568062036,1.21458507099767e-05,1.01375209986028e-11,1.21458569519357e-05,3.33284475811556e-08
0.00426,1.21062732798864e-05,0.000633248134937776,1.21062732782561e-05,1.01628410359087e-11,1.21062795727709e-05,3.34205429097323e-08
0.00427,1.20852463799171e-05,0.000633876537340404,1.20852463782913e-05,1.01881174840472e-11,1.20852527178674e-05,3.35122559942724e-08
0.00428,1.20823673514928e-05,0.000634500077187378,1.20823673498791e-05,1.02133998564893e-11,1.20823737273727e-05,3.36035870176039e-08
0.00429,1.20944608415432e-05,0.000635120028272227,1.20944608399438e-05,1.02386958032324e-11,1.20944672501904e-05,3.36945383536984e-08
0.0043,1.21165977161159e-05,0.000635739042968266,1.21165977145275e-05,1.02642232756915e-11,1.2116604155369e-05,3.37851060236996e-08
0.00431,1.21432354475303e-05,0.000636360389713718,1.21432354459561e-05,1.02900065029827e-11,1.21432419185453e-05,3.38752879631092e-08
0.00432,1.21689838403301e-05,0.000636987454239795,1.21689838387626e-05,1.03159098287549e-11,1.21689903474376e-05,3.39650850416203e-08
0.00433,1.2188814690635e-05,0.000637623611660286,1.21888146890701e-05,1.03417882058213e-11,1.2188821241041e-05,3.40544994018069e-08
0.00434,1.21979251346816e-05,0.000638272259587559,1.21979251331124e-05,1.03677300186746e-11,1.21979317382596e-05,3.41435355890522e-08
0.00435,1.2191701231327e-05,0.000638936724642905,1.21917012297494e-05,1.03937715616618e-11,1.21917079004778e-05,3.42321934706923e-08
0.00436,1.21661789088392e-05,0.000639619940342041,1.21661789072599e-05,1.04197533712266e-11,1.21661856581693e-05,3.43204749561658e-08
0.00437,1.21190920414923e-05,0.00064032406418391,1.21190920399079e-05,1.04457284343154e-11,1.21190988869883e-05,3.44083798147772e-08
0.00438,1.2051195578802e-05,0.000641050327106833,1.20511955772201e-05,1.04717117167845e-11,1.20512025362625e-05,3.44959059146975e-08
0.00439,1.19672604813976e-05,0.000641799287941249,1.19672604798174e-05,1.04975298362152e-11,1.1967267564112e-05,3.45830592825723e-08
0.0044,1.18761039376082e-05,0.000642571383871437,1.18761039360281e-05,1.05230682768894e-11,1.18761111537174e-05,3.46698393888806e-08
0.00441,1.17892852088962e-05,0.000643367410193293,1.1789285207307e-05,1.05483420338392e-11,1.17892925591565e-05,3.47562465993868e-08
0.00442,1.17186008260006e-05,0.000644188496764062,1.17186008243941e-05,1.05736064920816e-11,1.17186083028978e-05,3.48422829932211e-08
0.00443,1.16730817935858e-05,0.000645035347981591,1.16730817919543e-05,1.05991701224755e-11,1.1673089382484e-05,3.49279477702983e-08
0.00444,1.16565595521853e-05,0.000645906899017324,1.16565595505237e-05,1.06249583755649e-11,1.16565672344952e-05,3.5013242546291e-08
0.00445,1.16667623130573e-05,0.000646798888997414,1.1666762311374e-05,1.06508907547539e-11,1.16667700704689e-05,3.50981663843756e-08
0.00446,1.16962891884104e-05,0.000647702943886613,1.16962891867239e-05,1.0677286506151e-11,1.16962970067192e-05,3.51827201499058e-08
0.00447,1.17349966099488e-05,0.000648606569527141,1.1734996608278e-05,1.07039366976335e-11,1.17350044812521e-05,3.52669056077333e-08
0.00448,1.17727903960413e-05,0.000649494135685531,1.17727903943897e-05,1.07305954347104e-11,1.17727983189208e-05,3.53507221296786e-08
0.00449,1.18018135141443e-05,0.000650348658198652,1.18018135125145e-05,1.0757285449296e-11,1.18018214922967e-05,3.54341687008618e-08
0.0045,1.18174587360342e-05,0.000651154029224075,1.18174587344116e-05,1.07838460134905e-11,1.18174667761694e-05,3.55172459947541e-08
0.00451,1.1818216476077e-05,0.000651897288073917,1.18182164744472e-05,1.08102216912688e-11,1.18182245858937e-05,3.55999518243214e-08
0.00452,1.18048129749999e-05,0.000652570522624501,1.18048129733478e-05,1.08363264164003e-11,1.18048211617035e-05,3.56822856751678e-08
0.00453,1.17792518360087e-05,0.000653172009211373,1.17792518343324e-05,1.08625099827643e-11,1.17792601054207e-05,3.57642497117391e-08
0.00454,1.17442258192566e-05,0.000653706238645332,1.17442258175519e-05,1.08890482404864e-11,1.17442341752405e-05,3.58458448194812e-08
0.00455,1.17030175706689e-05,0.0006541826201924,1.17030175689392e-05,1.09159093085093e-11,1.17030260146176e-05,3.59270696935143e-08
0.00456,1.16596441199669e-05,0.000654613063144454,1.1659644118216e-05,1.09434335958377e-11,1.1659652650143e-05,3.60079233368413e-08
0.00457,1.16188146412373e-05,0.000655009282623164,1.1618814639468e-05,1.09715391568748e-11,1.16188232521497e-05,3.60884070132148e-08
0.00458,1.15853689127581e-05,0.000655381009864624,1.15853689109772e-05,1.09999010073452e-11,1.15853775949854e-05,3.61685198775814e-08
0.00459,1.15632003236101e-05,0.000655735689733362,1.15632003218279e-05,1.10284259458364e-11,1.15632090645279e-05,3.6248257701246e-08
0.0046,1.15540583653037e-05,0.000656079092864004,1.15540583635268e-05,1.10568514873487e-11,1.1554067150858e-05,3.632761746257e-08
0.00461,1.1556832298101e-05,0.000656415685144919,1.15568322963305e-05,1.10848825215965e-11,1.15568411152363e-05,3.64065993282287e-08
0.00462,1.15677824045159e-05,0.000656748093310106,1.15677824027522e-05,1.11124879673774e-11,1.15677912434616e-05,3.6485201296575e-08
0.00463,1.15817514455598e-05,0.000657076008875039,1.15817514437973e-05,1.11401214868633e-11,1.15817603011067e-05,3.65634242733703e-08
0.00464,1.15938965438465e-05,0.000657395439537463,1.15938965420781e-05,1.116820888956e-11,1.15939054151936e-05,3.66412665155889e-08
0.00465,1.16012110889188e-05,0.000657698974647868,1.16012110871406e-05,1.1196721215953e-11,1.16012199782493e-05,3.67187263971345e-08
0.00466,1.16031979481899e-05,0.000657977119949959,1.16031979463957e-05,1.12251816965715e-11,1.16032068586526e-05,3.67958036767567e-08
0.00467,1.16014506582646e-05,0.000658220342426479,1.16014506564504e-05,1.12527564698664e-11,1.16014595922112e-05,3.68724948011268e-08
0.00468,1.15984043158273e-05,0.000658421387925565,1.15984043139985e-05,1.12791301970732e-11,1.15984132739659e-05,3.69487986997726e-08
0.00469,1.15958991414971e-05,0.000658577562689489,1.159589913966e-05,1.13047197500852e-11,1.15959081231206e-05,3.70247137497565e-08
0.0047,1.15942710843022e-05,0.00065869281289318,1.15942710824604e-05,1.13299189653811e-11,1.1594280088248e-05,3.71002387085054e-08
0.00471,1.15923947729501e-05,0.00065877871692713,1.1592394771109e-05,1.13552705261444e-11,1.15924037986105e-05,3.71753727360123e-08
0.00472,1.15885940725128e-05,0.000658850670778188,1.15885940706726e-05,1.1381449715867e-11,1.1588603120191e-05,3.72501151524212e-08
0.00473,1.15818778545626e-05,0.00065891927139973,1.1581877852722e-05,1.14084595874667e-11,1.15818869249566e-05,3.73244666503159e-08
0.00474,1.15727988507604e-05,0.000658988505171976,1.15727988489187e-05,1.14359434077607e-11,1.15728079438252e-05,3.73984278008821e-08
0.00475,1.1563445616527e-05,0.000659065444809195,1.15634456146855e-05,1.14636576267431e-11,1.15634547303715e-05,3.74719984936946e-08
0.00476,1.15565415625725e-05,0.000659166849442269,1.15565415607294e-05,1.14912786452133e-11,1.15565506930904e-05,3.75451777918794e-08
0.00477,1.15541041449176e-05,0.000659312370405893,1.15541041430726e-05,1.15183393112926e-11,1.15541132864791e-05,3.76179666744536e-08
0.00478,1.15563671109133e-05,0.000659515373802044,1.15563671090658e-05,1.15448704202426e-11,1.15563762579297e-05,3.76903634631821e-08
0.00479,1.15615486314364e-05,0.000659780717886181,1.15615486295825e-05,1.15711560701703e-11,1.15615577800823e-05,3.77623676694292e-08
0.0048,1.15666108574189e-05,0.000660105636341399,1.15666108555599e-05,1.15974693357009e-11,1.15666200067132e-05,3.78339808356801e-08
0.00481,1.15686400727639e-05,0.000660481081290856,1.15686400708997e-05,1.16241811678408e-11,1.15686492244874e-05,3.79052017711027e-08
0.00482,1.15661645734627e-05,0.000660893418506353,1.15661645715933e-05,1.16513002723658e-11,1.15661737309837e-05,3.79760327807161e-08
0.00483,1.15597733562013e-05,0.000661326486748663,1.15597733543278e-05,1.16785159053895e-11,1.15597825227936e-05,3.80464758893186e-08
0.00484,1.15517566288052e-05,0.00066176385653592,1.15517566269305e-05,1.17053757921297e-11,1.15517658062008e-05,3.81165308407791e-08
0.00485,1.15449699857401e-05,0.000662191028588786,1.15449699838641e-05,1.17317824100744e-11,1.15449791735821e-05,3.81861985079626e-08
0.00486,1.15414971617629e-05,0.000662597291921429,1.15414971598869e-05,1.17578600919698e-11,1.15415063581275e-05,3.82554816166535e-08
0.00487,1.15417714954091e-05,0.000662977006074269,1.15417714935366e-05,1.17838982703265e-11,1.1541780698064e-05,3.83243813113824e-08
0.00488,1.15445659975323e-05,0.000663330185471994,1.15445659956622e-05,1.18101515669267e-11,1.15445752052242e-05,3.83928981640879e-08
0.00489,1.15478047730657e-05,0.000663662435989444,1.15478047711949e-05,1.18363706588427e-11,1.15478139862196e-05,3.84610348496416e-08
0.0049,1.15497329174549e-05,0.000663984428950712,1.15497329155828e-05,1.18626220143478e-11,1.15497421379653e-05,3.85287909456826e-08
0.00491,1.15498279266499e-05,0.000664311005764919,1.15498279247791e-05,1.18891681105459e-11,1.15498371569849e-05,3.8596169109935e-08
0.00492,1.15490056418634e-05,0.00066465971263706,1.15490056399939e-05,1.19158853722651e-11,1.1549014883993e-05,3.86631773483529e-08
0.00493,1.15490573156425e-05,0.000665048580376133,1.15490573137681e-05,1.19425860006226e-11,1.15490665704327e-05,3.87298194183749e-08
0.00494,1.15516475879999e-05,0.00066549351740771,1.15516475861298e-05,1.19691675821906e-11,1.15516568553832e-05,3.87960978604343e-08
0.00495,1.15574109200509e-05,0.000666006067607285,1.1557410918189e-05,1.19956294724612e-11,1.15574201998568e-05,3.88620104295915e-08
0.00496,1.15656066253198e-05,0.000666592030743693,1.15656066234617e-05,1.20223440925798e-11,1.15656159183587e-05,3.89275578583588e-08
0.00497,1.15744781261417e-05,0.000667251021640105,1.15744781242806e-05,1.20494457309471e-11,1.15744874349171e-05,3.89927449924389e-08
0.00498,1.15820885188949e-05,0.000667976855738148,1.15820885170239e-05,1.2076616733085e-11,1.15820978475792e-05,3.9057576589997e-08
0.00499,1.15871782245885e-05,0.000668758609959863,1.15871782227061e-05,1.21037711369973e-11,1.15871875782683e-05,3.9122059575727e-08
0.005,1.15896220230343e-05,0.000669582180016555,1.15896220211321e-05,1.21310464241303e-11,1.15896314065292e-05,3.91861971526128e-08
0.00501,1.15903120276868e-05,0.000670432116944885,1.15903120257703e-05,1.21585324294955e-11,1.15903214444599e-05,3.92499905138666e-08
0.00502,1.15906092317708e-05,0.000671293499478328,1.15906092298387e-05,1.21863132242859e-11,1.15906186832792e-05,3.93134408777566e-08
0.00503,1.15917164683229e-05,0.000672153602207675,1.15917164663759e-05,1.2214494175809e-11,1.15917259539483e-05,3.93765515873401e-08
0.00504,1.15943220360796e-05,0.000673003156624186,1.1594322034126e-05,1.22429847601355e-11,1.15943315534281e-05,3.94393241879888e-08
0.00505,1.159865677768e-05,0.000673837066855839,1.1598656775722e-05,1.22718399741091e-11,1.15986663229722e-05,3.95017605444248e-08
0.00506,1.16048252580146e-05,0.000674654520383132,1.16048252560544e-05,1.23012207026454e-11,1.16048348262702e-05,3.95638646746867e-08
0.00507,1.16130874930555e-05,0.000675458509755302,1.16130874910875e-05,1.23307570144972e-11,1.16130970781624e-05,3.96256393098769e-08
0.00508,1.16237983509513e-05,0.000676254844010955,1.1623798348978e-05,1.23598549435926e-11,1.16238079458632e-05,3.96870886260966e-08
0.00509,1.16369463623914e-05,0.000677050781484911,1.16369463604131e-05,1.23887070599274e-11,1.16369559597395e-05,3.97482164556345e-08
0.0051,1.1651536594199e-05,0.000677853469404688,1.16515365922156e-05,1.24180386687525e-11,1.16515461874183e-05,3.98090226609096e-08
0.00511,1.16652461283407e-05,0.000678668426283032,1.16652461263495e-05,1.2447944442945e-11,1.16652557130223e-05,3.98695091281967e-08
0.00512,1.16747144433028e-05,0.000679498322810656,1.16747144413047e-05,1.24779624836501e-11,1.16747240182276e-05,3.99296798463527e-08
0.00513,1.16765265503576e-05,0.000680342277859819,1.16765265483478e-05,1.25081318701107e-11,1.1676536117617e-05,3.99895368176279e-08
0.00514,1.16685623154153e-05,0.000681195791112909,1.16685623133868e-05,1.25387332048275e-11,1.16685718793839e-05,4.00490834999951e-08
0.00515,1.16511314269063e-05,0.000682051314076834,1.16511314248599e-05,1.25694712866203e-11,1.16511409922241e-05,4.01083235658298e-08
0.00516,1.16273301881775e-05,0.000682899349963201,1.1627330186115e-05,1.26001174165092e-11,1.16273397573639e-05,4.01672612159955e-08
0.00517,1.16023497812215e-05,0.000683729888987432,1.16023497791467e-05,1.26306270186462e-11,1.16023593528296e-05,4.0225900998609e-08
0.00518,1.1581917971435e-05,0.000684533937580095,1.15819179693536e-05,1.26607559033242e-11,1.15819275394725e-05,4.02842455150349e-08
0.00519,1.15704702239225e-05,0.00068530489484733,1.15704702218375e-05,1.26906156788371e-11,1.15704797788481e-05,4.03422965664862e-08
0.0052,1.15698110592359e-05,0.000686039575236232,1.1569811057147e-05,1.27205215073143e-11,1.15698205901396e-05,4.04000593228312e-08
0.00521,1.15788221564622e-05,0.0006867387736919,1.15788221543744e-05,1.27506197965871e-11,1.15788316535927e-05,4.04575372320177e-08
0.00522,1.15942761088175e-05,0.000687407393869281,1.15942761067294e-05,1.27808968071584e-11,1.15942855653844e-05,4.05147303154043e-08
0.00523,1.16122888841901e-05,0.000688054242367712,1.16122888821026e-05,1.28111644601021e-11,1.16122982969751e-05,4.05716416352531e-08
0.00524,1.16296806608947e-05,0.000688691544422316,1.16296806588186e-05,1.28413417878782e-11,1.16296900296721e-05,4.06282726888146e-08
0.00525,1.16446386079006e-05,0.000689334062099974,1.16446386058229e-05,1.28713273289883e-11,1.16446479343273e-05,4.06846283389905e-08
0.00526,1.16564893891694e-05,0.000689997593302922,1.16564893870933e-05,1.29010154014298e-11,1.16564986758609e-05,4.07407149175115e-08
0.00527,1.16648641594624e-05,0.000690696838519302,1.16648641573887e-05,1.29305555556599e-11,1.16648734097158e-05,4.07965327705928e-08
0.00528,1.16688405609398e-05,0.000691443050125327,1.16688405588578e-05,1.29602130847431e-11,1.16688497790385e-05,4.08520832475857e-08
0.00529,1.1666634593496e-05,0.000692242112446092,1.16666345914018e-05,1.29902951527996e-11,1.16666437852414e-05,4.09073697809984e-08
0.0053,1.16561029458438e-05,0.000693093535968097,1.16561029437404e-05,1.30208873107355e-11,1.16561121186597e-05,4.09623980028316e-08
0.00531,1.16358675400387e-05,0.000693990505486945,1.16358675379239e-05,1.30518458044267e-11,1.16358767021654e-05,4.10171737427884e-08
0.00532,1.16065191699805e-05,0.000694920866478013,1.16065191678562e-05,1.30830611346954e-11,1.16065283287894e-05,4.1071698726523e-08
0.00533,1.15712677148712e-05,0.000695868816446546,1.15712677127438e-05,1.31140460900057e-11,1.15712768746518e-05,4.1125973921464e-08
0.00534,1.15356179256115e-05,0.00069681702114335,1.1535617923489e-05,1.31445301744996e-11,1.15356270856468e-05,4.11800027953809e-08
0.00535,1.15060676934861e-05,0.000697748851213657,1.15060676913627e-05,1.31747992077684e-11,1.15060768472027e-05,4.12337904278527e-08
0.00536,1.14882729277025e-05,0.000698650426393191,1.14882729255769e-05,1.32049548197033e-11,1.14882820634071e-05,4.12873428335559e-08
0.00537,1.14853939591624e-05,0.000699512173984765,1.14853939570468e-05,1.32351992472877e-11,1.14854030622383e-05,4.13406642788905e-08
0.00538,1.14972778310438e-05,0.000700329673503635,1.14972778289415e-05,1.32654904196123e-11,1.14972868868615e-05,4.13937569130159e-08
0.00539,1.15207409417935e-05,0.000701103686921341,1.15207409397052e-05,1.3295741962155e-11,1.1520749938432e-05,4.14466231127575e-08
0.0054,1.15507002202752e-05,0.000701839462533567,1.15507002182022e-05,1.33262941856569e-11,1.15507091501901e-05,4.14992674978304e-08
0.00541,1.15815523678452e-05,0.00070254559436432,1.15815523657784e-05,1.33570249154749e-11,1.15815612283162e-05,4.15516973438661e-08
0.00542,1.16082036158994e-05,0.00070323279622124,1.16082036138354e-05,1.33875039126306e-11,1.16082124085893e-05,4.16039171739703e-08
0.00543,1.16264662492282e-05,0.000703912811636033,1.16264662471544e-05,1.34175186756379e-11,1.16264749793993e-05,4.16559325812401e-08
0.00544,1.16329524904683e-05,0.000704597408859615,1.16329524883859e-05,1.34470626133882e-11,1.1632961166271e-05,4.17077484465108e-08
0.00545,1.16248753464104e-05,0.000705297263876425,1.16248753443079e-05,1.34763393139789e-11,1.16248839783053e-05,4.17593667998146e-08
0.00546,1.16001714663741e-05,0.000706020686488844,1.16001714642609e-05,1.3505589655671e-11,1.16001800664948e-05,4.18107946715407e-08
0.00547,1.15581078649673e-05,0.000706772448738153,1.15581078628427e-05,1.35350389780281e-11,1.15581164460457e-05,4.18620378812071e-08
0.00548,1.15001706980096e-05,0.000707553123373252,1.15001706958813e-05,1.35646862470843e-11,1.15001792716499e-05,4.19131014853892e-08
0.00549,1.14307582004703e-05,0.000708359211812571,1.14307581983358e-05,1.35943708075396e-11,1.14307667748843e-05,4.19639905202952e-08
0.0055,1.13571586627857e-05,0.000709184070582879,1.13571586606457e-05,1.36240192905712e-11,1.13571672404452e-05,4.20147093045266e-08
0.00551,1.12885237735429e-05,0.000710019406840009,1.12885237713965e-05,1.36533984615796e-11,1.1288532349581e-05,4.20652674859249e-08
0.00552,1.12339659246061e-05,0.000710856973979777,1.12339659224567e-05,1.36824786835357e-11,1.12339744866865e-05,4.21156728728641e-08
0.00553,1.12003387808829e-05,0.000711690050736595,1.12003387787318e-05,1.37112963321534e-11,1.12003473109766e-05,4.21659282688108e-08
0.00554,1.11904829952007e-05,0.000712514328631022,1.11904829930582e-05,1.37396300641747e-11,1.11904914729786e-05,4.22160391924834e-08
0.00555,1.12025759164611e-05,0.000713327985254123,1.1202575914348e-05,1.37677488883882e-11,1.12025843233057e-05,4.22660133519361e-08
0.00556,1.12307551538428e-05,0.000714130989123507,1.12307551517612e-05,1.37958174157714e-11,1.12307634762881e-05,4.23158561665821e-08
0.00557,1.12666517219843e-05,0.000714923985655342,1.1266651719923e-05,1.38238914616514e-11,1.12666599537638e-05,4.23655739327291e-08
0.00558,1.13011790043971e-05,0.000715707286602984,1.13011790023556e-05,1.38522927483455e-11,1.13011871469347e-05,4.24151740200762e-08
0.00559,1.13260065546459e-05,0.000716480396345437,1.13260065526027e-05,1.38809955121617e-11,1.13260146163488e-05,4.24646631383429e-08
0.0056,1.13344812301098e-05,0.000717242198837941,1.13344812280492e-05,1.39096304701813e-11,1.13344892250451e-05,4.25140487400582e-08
0.00561,1.13221009716111e-05,0.000717991585959579,1.13221009695298e-05,1.39377821434848e-11,1.13221089179583e-05,4.2563338318293e-08
0.00562,1.12868085658344e-05,0.000718728109262504,1.1286808563731e-05,1.39653355553731e-11,1.12868164841586e-05,4.26125371735376e-08
0.00563,1.12293015208495e-05,0.000719452254403122,1.12293015187352e-05,1.39926057041582e-11,1.12293094321792e-05,4.26616506079156e-08
0.00564,1.11533279471757e-05,0.000720165146634271,1.11533279450647e-05,1.40197648582958e-11,1.11533358707936e-05,4.27106864242044e-08
0.00565,1.10657074306385e-05,0.000720867799838477,1.10657074285331e-05,1.40468161356637e-11,1.10657153816154e-05,4.27596532354476e-08
0.00566,1.09757302579975e-05,0.000721560264764695,1.09757302559165e-05,1.40739821842003e-11,1.09757382449753e-05,4.28085572527232e-08
0.00567,1.08937347348297e-05,0.000722241073793713,1.08937347327674e-05,1.4101372124154e-11,1.08937427585922e-05,4.28574053818918e-08
0.00568,1.08290196039148e-05,0.000722907208965323,1.08290196018676e-05,1.41289352497554e-11,1.08290276575585e-05,4.29062051696517e-08
0.00569,1.07876657354051e-05,0.000723554571113182,1.07876657333612e-05,1.4156364301578e-11,1.07876738063852e-05,4.29549652494594e-08
0.0057,1.07710708844443e-05,0.000724178759900345,1.07710708824007e-05,1.41834038615001e-11,1.07710789581438e-05,4.30036937560969e-08
0.00571,1.07758348670694e-05,0.000724775957464307,1.07758348650207e-05,1.42101432773286e-11,1.07758429307233e-05,4.30523948327786e-08
0.00572,1.07950871463419e-05,0.000725343811643227,1.07950871442907e-05,1.42366379237205e-11,1.07950951920504e-05,4.31010755974238e-08
0.00573,1.08207162878596e-05,0.000725882348107164,1.08207162858037e-05,1.42630186698965e-11,1.08207243138505e-05,4.31497446474746e-08
0.00574,1.08456066420457e-05,0.000726394978520193,1.08456066399945e-05,1.42895951666165e-11,1.08456146521898e-05,4.31984091397083e-08
0.00575,1.08650800898839e-05,0.000726889475098856,1.08650800878352e-05,1.43166807659583e-11,1.08650880920699e-05,4.32470778051575e-08
0.00576,1.08771750371e-05,0.000727378329877789,1.08771750350573e-05,1.43440393122231e-11,1.08771830413929e-05,4.32957582270629e-08
0.00577,1.08819253781183e-05,0.000727877612049051,1.08819253760876e-05,1.43713713596016e-11,1.08819333953388e-05,4.33444557857982e-08
0.00578,1.08801949908598e-05,0.00072840402159333,1.08801949888394e-05,1.43985929148325e-11,1.08802030318856e-05,4.33931803679586e-08
0.00579,1.08727300016223e-05,0.000728971180408831,1.08727299996188e-05,1.4425373550187e-11,1.08727380772512e-05,4.34419414997995e-08
0.0058,1.08598811036869e-05,0.000729586812436099,1.08598811017011e-05,1.4451817713065e-11,1.08598892245801e-05,4.3490744468169e-08
0.00581,1.0842029387939e-05,0.000730251660793161,1.08420293859744e-05,1.44781205073655e-11,1.08420375641815e-05,4.35395958700975e-08
0.00582,1.08203355592809e-05,0.000730959933899073,1.08203355573468e-05,1.45047589223908e-11,1.0820343799382e-05,4.35885034531592e-08
0.00583,1.07972395898421e-05,0.000731700712030796,1.07972395879366e-05,1.45323200339766e-11,1.07972478993506e-05,4.36374765895726e-08
0.00584,1.07762664543362e-05,0.000732459855073036,1.07762664524604e-05,1.45604117239031e-11,1.07762748346783e-05,4.36865220168842e-08
0.00585,1.07610804602698e-05,0.000733222099809829,1.07610804584173e-05,1.45886019310957e-11,1.07610889084232e-05,4.37356437207865e-08
0.00586,1.07541801490215e-05,0.000733973103152982,1.07541801471912e-05,1.46164204333159e-11,1.07541886584354e-05,4.37848498219165e-08
0.00587,1.07558928106646e-05,0.000734701217509585,1.07558928088519e-05,1.46434127528429e-11,1.07559013732093e-05,4.38341468647657e-08
0.00588,1.07642381774938e-05,0.000735398821205168,1.07642381756912e-05,1.46700146941235e-11,1.07642467857442e-05,4.3883539837819e-08
0.00589,1.07758019392401e-05,0.000736063084735522,1.07758019374411e-05,1.46967212919748e-11,1.07758105881579e-05,4.39330356845771e-08
0.0059,1.07872220318778e-05,0.000736696120188383,1.0787222030091e-05,1.4723719916069e-11,1.0787230719347e-05,4.39826409861684e-08
0.00591,1.07965523061049e-05,0.000737304509599793,1.07965523043296e-05,1.47513075922979e-11,1.07965610322348e-05,4.40323621588892e-08
0.00592,1.08038172165467e-05,0.000737898225652211,1.08038172147893e-05,1.47797772431225e-11,1.0803825982463e-05,4.40822037109217e-08
0.00593,1.08104789001659e-05,0.000738488984275186,1.08104788984357e-05,1.48087327239771e-11,1.08104877070379e-05,4.41321706052073e-08
0.00594,1.08181006539416e-05,0.000739088175481934,1.08181006522439e-05,1.4837693555268e-11,1.08181095028762e-05,4.41822698994986e-08
0.00595,1.0826930468207e-05,0.00073970469774098,1.08269304665361e-05,1.48666797014416e-11,1.082693936113e-05,4.42325070370219e-08
0.00596,1.08352069637281e-05,0.000740343132322512,1.08352069620782e-05,1.48953565395889e-11,1.08352159047003e-05,4.4282886064651e-08
0.00597,1.08396370506421e-05,0.000741002624662908,1.08396370490095e-05,1.49234152759872e-11,1.0839646046676e-05,4.43334122536071e-08
0.00598,1.08368821392111e-05,0.000741676650720048,1.08368821375892e-05,1.49511459152372e-11,1.08368911998363e-05,4.43840905651318e-08
0.00599,1.08253513529998e-05,0.000742353672002364,1.08253513513973e-05,1.49792374469793e-11,1.08253604883675e-05,4.44349237108239e-08
0.006,1.08064194757832e-05,0.00074301857908144,1.08064194742023e-05,1.50079566049539e-11,1.08064286937541e-05,4.44859152597035e-08
0.00601,1.07844375667872e-05,0.000743654771188614,1.07844375652336e-05,1.50372277168657e-11,1.07844468700282e-05,4.45370700566329e-08
0.00602,1.07654509632474e-05,0.000744246696740723,1.07654509617092e-05,1.50671152168425e-11,1.07654603474545e-05,4.45883913904047e-08
0.00603,1.07551355239582e-05,0.000744782678211392,1.07551355224321e-05,1.50971686243045e-11,1.07551449780694e-05,4.46398819540321e-08
0.00604,1.07568369089195e-05,0.000745257822592498,1.07568369074017e-05,1.51269184637228e-11,1.07568464173477e-05,4.46915441265187e-08
0.00605,1.07705484169484e-05,0.000745676580617433,1.07705484154332e-05,1.51562567762075e-11,1.07705579630819e-05,4.47433819030522e-08
0.00606,1.07931878817615e-05,0.000746053674986913,1.0793187880241e-05,1.51849490026881e-11,1.07931974514239e-05,4.47953983206987e-08
0.00607,1.08198888766059e-05,0.000746411128029682,1.08198888750864e-05,1.52132206983371e-11,1.08198984603913e-05,4.48475953247457e-08
0.00608,1.08455803104406e-05,0.000746770966096118,1.08455803089215e-05,1.52415615767524e-11,1.0845589904525e-05,4.48999745062196e-08
0.00609,1.086612296081e-05,0.000747148112736974,1.08661229592924e-05,1.52698527803518e-11,1.08661325666131e-05,4.4952536806895e-08
0.0061,1.08786481643181e-05,0.000747548395025074,1.08786481628017e-05,1.52980821866299e-11,1.08786577876271e-05,4.50052852507341e-08
0.00611,1.08812450196122e-05,0.000747971137065288,1.08812450180942e-05,1.53264838720851e-11,1.08812546698031e-05,4.50582203986225e-08
0.00612,1.08724873117665e-05,0.00074841292961444,1.08724873102473e-05,1.53549870888973e-11,1.08724970011994e-05,4.51113415469204e-08
0.00613,1.08513159044153e-05,0.00074887049839019,1.08513159029011e-05,1.53833346388695e-11,1.08513256477376e-05,4.51646505305852e-08
0.00614,1.08175080740823e-05,0.000749342188433082,1.08175080725612e-05,1.54113979433346e-11,1.08175178869455e-05,4.52181490343416e-08
0.00615,1.07725402122837e-05,0.000749828292679949,1.07725402107564e-05,1.54394322523834e-11,1.07725501091668e-05,4.52718374462316e-08
0.00616,1.07203178738358e-05,0.00075033073705634,1.07203178722989e-05,1.54678853307621e-11,1.07203278650753e-05,4.53257156018333e-08
0.00617,1.06671871415454e-05,0.000750852654024729,1.06671871399934e-05,1.54968674253727e-11,1.06671972302494e-05,4.53797838460839e-08
0.00618,1.06209028373201e-05,0.000751398116122464,1.0620902835743e-05,1.55260613067354e-11,1.06209130172593e-05,4.54340428697708e-08
0.00619,1.05887172829369e-05,0.000751971914622151,1.05887172813232e-05,1.55551311274475e-11,1.05887275384883e-05,4.54884930184357e-08
0.0062,1.0575251698271e-05,0.000752579052732251,1.05752516966137e-05,1.55838843368551e-11,1.0575262006933e-05,4.55431336167013e-08
0.00621,1.05810452264816e-05,0.000753223755416439,1.05810452247785e-05,1.56124605725857e-11,1.05810555634078e-05,4.55979641473292e-08
0.00622,1.06024528001253e-05,0.000753908162779628,1.06024527983828e-05,1.5641247325875e-11,1.06024631431135e-05,4.56529845720891e-08
0.00623,1.06329501064872e-05,0.000754631163792859,1.06329501047177e-05,1.56702268304608e-11,1.06329604398027e-05,4.57081945364944e-08
0.00624,1.06652432696018e-05,0.000755387834030852,1.06652432678304e-05,1.56991522065295e-11,1.06652535854766e-05,4.57635931375786e-08
0.00625,1.06932557401548e-05,0.000756169715105261,1.06932557383743e-05,1.57278907841478e-11,1.06932660381287e-05,4.5819179019679e-08
0.00626,1.07132266448428e-05,0.000756965897437663,1.07132266430533e-05,1.5756529264464e-11,1.07132369298165e-05,4.58749517353191e-08
0.00627,1.0723665409502e-05,0.000757764666889896,1.07236654076908e-05,1.57853070192252e-11,1.07236756895849e-05,4.59309095202597e-08
0.00628,1.07244819288906e-05,0.000758555372111256,1.07244819270545e-05,1.5814326399668e-11,1.07244922138487e-05,4.59870490415667e-08
0.00629,1.07159772417089e-05,0.000759330142409848,1.07159772398464e-05,1.58436814062306e-11,1.07159875420496e-05,4.60433689778484e-08
0.0063,1.06983720898685e-05,0.000760085121734876,1.06983720879798e-05,1.58736503185014e-11,1.06983824161548e-05,4.60998685614616e-08
0.00631,1.06721751969398e-05,0.000760820986537731,1.06721751950172e-05,1.5904121280106e-11,1.06721855586163e-05,4.61565471789378e-08
0.00632,1.06391405216864e-05,0.000761542684542115,1.06391405197409e-05,1.59348123529121e-11,1.06391509249653e-05,4.62134035913897e-08
0.00633,1.06031277143207e-05,0.000762258526190673,1.06031277123435e-05,1.59658939815955e-11,1.06031381592707e-05,4.6270436285031e-08
0.00634,1.05701068623535e-05,0.00076297888043609,1.05701068603495e-05,1.59972334754356e-11,1.05701173401169e-05,4.6327643560534e-08
0.00635,1.05469103117919e-05,0.0007637146874114,1.05469103097503e-05,1.60283879772954e-11,1.05469208033914e-05,4.63850239321514e-08
0.00636,1.05389975420644e-05,0.000764475860142838,1.05389975399769e-05,1.60588916736592e-11,1.05390080199307e-05,4.64425752422676e-08
0.00637,1.0548150351949e-05,0.000765269587261836,1.05481503498348e-05,1.60885129843254e-11,1.05481607843873e-05,4.65002951341981e-08
0.00638,1.05712643197791e-05,0.000766098663083944,1.05712643176265e-05,1.61175395340604e-11,1.05712746770196e-05,4.65581820336646e-08
0.00639,1.06010121490794e-05,0.000766960145663811,1.06010121469026e-05,1.61462967637763e-11,1.06010224087164e-05,4.66162346618783e-08
0.0064,1.06282806552912e-05,0.000767844701224485,1.06282806531009e-05,1.61748583031707e-11,1.06282908050441e-05,4.6674451495949e-08
0.00641,1.06454239680076e-05,0.000768736887876949,1.06454239658006e-05,1.62032715863385e-11,1.06454340051188e-05,4.67328307071991e-08
0.00642,1.06489983217672e-05,0.00076961644227418,1.06489983195476e-05,1.62314789069957e-11,1.064900824975e-05,4.6791371625113e-08
0.00643,1.06408741180623e-05,0.000770460450716531,1.06408741158221e-05,1.62595915779081e-11,1.06408839424836e-05,4.68500713461144e-08
0.00644,1.06272815919285e-05,0.000771246153547755,1.06272815896633e-05,1.62877528282079e-11,1.06272913168843e-05,4.69089290840896e-08
0.00645,1.06161668480396e-05,0.000771954052778027,1.06161668457466e-05,1.63161381938933e-11,1.06161764748405e-05,4.69679438930411e-08
0.00646,1.06139411228616e-05,0.000772570951836799,1.06139411205608e-05,1.63450019191921e-11,1.0613950651222e-05,4.70271126533164e-08
0.00647,1.0623004122714e-05,0.000773092502247797,1.06230041204126e-05,1.63740819023121e-11,1.06230135535838e-05,4.70864350997749e-08
0.00648,1.06410920074148e-05,0.00077352462621108,1.06410920051147e-05,1.64029071694476e-11,1.06411013459542e-05,4.71459104547381e-08
0.00649,1.06626265939346e-05,0.000773882652785168,1.06626265916468e-05,1.64312739955393e-11,1.06626358508677e-05,4.72055365106519e-08
0.0065,1.06812873532399e-05,0.000774186725848893,1.06812873509572e-05,1.64591345887643e-11,1.06812965438047e-05,4.7265311309656e-08
0.00651,1.06925325531985e-05,0.000774454299342195,1.06925325509223e-05,1.64865296250344e-11,1.06925416941563e-05,4.73252327691754e-08
0.00652,1.06949774925897e-05,0.000774695140049478,1.06949774903209e-05,1.65138110407308e-11,1.06949865984868e-05,4.73852991465511e-08
0.00653,1.06902039579527e-05,0.000774914672314312,1.06902039556917e-05,1.65414809991713e-11,1.06902130380359e-05,4.74455087686897e-08
0.00654,1.06813445151678e-05,0.000775125393639245,1.06813445129105e-05,1.65698922713928e-11,1.06813535719621e-05,4.7505859181158e-08
0.00655,1.06713096568714e-05,0.000775355887444531,1.06713096546137e-05,1.6599220318733e-11,1.06713186867179e-05,4.75663472870862e-08
0.00656,1.06615916216583e-05,0.000775643147884232,1.06615916194028e-05,1.66292656109803e-11,1.06616006166557e-05,4.76269727980971e-08
0.00657,1.06521718229323e-05,0.000776015788646043,1.06521718206738e-05,1.66595583931037e-11,1.06521807732626e-05,4.76877355727713e-08
0.00658,1.06424025974858e-05,0.00077648690295511,1.06424025952237e-05,1.66896332208908e-11,1.06424114931402e-05,4.774863208502e-08
0.00659,1.0632197186137e-05,0.000777056097198852,1.06321971838626e-05,1.67191339795646e-11,1.06322060176119e-05,4.78096591692607e-08
0.0066,1.06227380584842e-05,0.000777713119791935,1.06227380561902e-05,1.6747846906285e-11,1.06227468167634e-05,4.78708156675045e-08
0.00661,1.06162453508921e-05,0.000778441224689363,1.06162453485788e-05,1.67758622760088e-11,1.0616254027325e-05,4.79320990890599e-08
0.00662,1.06149267309724e-05,0.000779220370656045,1.06149267286383e-05,1.68037052863471e-11,1.06149353176648e-05,4.79935051433307e-08
0.00663,1.06197314543576e-05,0.000780030256580364,1.06197314520155e-05,1.68317036140272e-11,1.06197399451689e-05,4.80550316626884e-08
0.00664,1.06296726379905e-05,0.000780853008213746,1.0629672635658e-05,1.68599970517916e-11,1.06296810295805e-05,4.81166784177837e-08
0.00665,1.06421717034812e-05,0.000781675286060361,1.06421717011526e-05,1.68887864484335e-11,1.0642179995669e-05,4.8178442920224e-08
0.00666,1.06542897601145e-05,0.000782489630309435,1.06542897577876e-05,1.69178660944352e-11,1.06542979551041e-05,4.82403225626042e-08
0.00667,1.06641889484317e-05,0.000783294945809314,1.06641889461105e-05,1.69470710374776e-11,1.06641970488375e-05,4.83023182147297e-08
0.00668,1.06720132674553e-05,0.00078409611667024,1.06720132651188e-05,1.69761773840627e-11,1.06720212739601e-05,4.83644266430558e-08
0.00669,1.06796723962664e-05,0.000784902805837824,1.0679672393916e-05,1.70046512630829e-11,1.06796803058398e-05,4.84266445691098e-08
0.0067,1.06895969108747e-05,0.000785727560267013,1.06895969085086e-05,1.70325209443943e-11,1.06896047163488e-05,4.84889690677432e-08
0.00671,1.07031122895479e-05,0.000786583448118439,1.07031122871841e-05,1.70600063927275e-11,1.07031199808388e-05,4.85513954421278e-08
0.00672,1.07193403834227e-05,0.000787481589402888,1.07193403810662e-05,1.70872588674563e-11,1.0719347949824e-05,4.86139208506231e-08
0.00673,1.07353035385567e-05,0.000788429016696913,1.0735303536212e-05,1.7114536703218e-11,1.07353109711545e-05,4.86765400568826e-08
0.00674,1.07472715062823e-05,0.000789427245345966,1.07472715039487e-05,1.71419829659489e-11,1.0747278799405e-05,4.87392508573237e-08
0.00675,1.07527026141145e-05,0.000790471772193135,1.07527026117945e-05,1.71695907119371e-11,1.07527097653747e-05,4.88020516868595e-08
0.00676,1.07517747287723e-05,0.000791552542093613,1.07517747264506e-05,1.7197578814885e-11,1.07517817380427e-05,4.88649378116094e-08
0.00677,1.07476632968712e-05,0.000792655273705546,1.07476632945534e-05,1.72260267214488e-11,1.07476701649118e-05,4.89279050136282e-08
0.00678,1.0745319621626e-05,0.000793763427030487,1.07453196193108e-05,1.72545510215973e-11,1.07453263493067e-05,4.89909519191556e-08
0.00679,1.07492606855423e-05,0.000794860520518234,1.07492606832362e-05,1.72830751355526e-11,1.0749267274042e-05,4.90540744770528e-08
0.0068,1.07614430644651e-05,0.000795932468523131,1.07614430621641e-05,1.73115709753976e-11,1.07614495163002e-05,4.91172686115434e-08
0.00681,1.07803333663802e-05,0.000796969618541606,1.07803333640714e-05,1.73397082553335e-11,1.0780339686388e-05,4.91805327058896e-08
0.00682,1.08017132243228e-05,0.000797968224962134,1.08017132220148e-05,1.73674741560423e-11,1.08017194198037e-05,4.92438638994835e-08
0.00683,1.08208478777365e-05,0.000798931189669936,1.0820847875436e-05,1.73950863375466e-11,1.08208539571319e-05,4.93072606075789e-08
0.00684,1.08349182150122e-05,0.000799867995512112,1.08349182127056e-05,1.74224503146502e-11,1.08349241853653e-05,4.93707200427866e-08
0.00685,1.08444622678996e-05,0.00080079381400883,1.08444622655863e-05,1.74495117193118e-11,1.08444681319818e-05,4.94342371911068e-08
0.00686,1.08530451966556e-05,0.000801727784228784,1.08530451943535e-05,1.7476516284124e-11,1.08530509507654e-05,4.94978105598947e-08
0.00687,1.08652396955102e-05,0.000802690518912984,1.08652396932327e-05,1.75036453857542e-11,1.08652453289685e-05,4.95614400693921e-08
0.00688,1.08838734135194e-05,0.000803701080329304,1.08838734112762e-05,1.75309310032009e-11,1.08838789101824e-05,4.9625121273872e-08
0.00689,1.09079672262292e-05,0.000804773906310499,1.09079672240304e-05,1.75584481344563e-11,1.09079725674072e-05,4.96888508296361e-08
0.0069,1.09325420779998e-05,0.000805916260288421,1.09325420758565e-05,1.75861913668342e-11,1.09325472456595e-05,4.97526279454918e-08
0.00691,1.09505657995758e-05,0.000807126654307644,1.09505657974848e-05,1.7613964672404e-11,1.09505707785165e-05,4.98164488103301e-08
0.00692,1.09562256773005e-05,0.000808394467716187,1.0956225675266e-05,1.7641672741027e-11,1.09562304558056e-05,4.98803111038225e-08
0.00693,1.09480405037742e-05,0.000809700785608964,1.09480405017978e-05,1.76693171834025e-11,1.0948045072936e-05,4.99442128858217e-08
0.00694,1.09303594842465e-05,0.000811020339561456,1.0930359482339e-05,1.76968097203921e-11,1.09303638369441e-05,5.00081527867831e-08
0.00695,1.09124429761044e-05,0.00081232432488498,1.09124429742869e-05,1.77242674317393e-11,1.09124471064672e-05,5.00721263878976e-08
0.00696,1.09053073008036e-05,0.000813583777012592,1.09053072990796e-05,1.77519872083326e-11,1.0905311204852e-05,5.01361273366321e-08
0.00697,1.09175128860791e-05,0.000814773113035435,1.09175128844329e-05,1.77800144374987e-11,1.0917516563403e-05,5.0200157466475e-08
0.00698,1.0951664933811e-05,0.00081587337991426,1.09516649322395e-05,1.78082715996937e-11,1.09516683894802e-05,5.02642153070145e-08
0.00699,1.10031731809162e-05,0.000816874685048329,1.10031731794123e-05,1.78367134549118e-11,1.10031764265756e-05,5.03282953699644e-08
0.007,1.10617599415436e-05,0.000817777214209134,1.10617599400959e-05,1.78652056155593e-11,1.10617629949126e-05,5.03923970276862e-08
0.00701,1.11148982665557e-05,0.000818590255681183,1.11148982651594e-05,1.78935687429195e-11,1.11149011494725e-05,5.04565189517684e-08
0.00702,1.11516004935043e-05,0.000819329033949205,1.11516004921491e-05,1.79219346295774e-11,1.11516032290438e-05,5.0520657565102e-08
0.00703,1.11651053850603e-05,0.000820010190382262,1.11651053837421e-05,1.79504090870566e-11,1.11651079946754e-05,5.05848134973116e-08
0.00704,1.11537570246569e-05,0.000820647954569096,1.11537570233709e-05,1.79789487675084e-11,1.11537595258794e-05,5.06489880735724e-08
0.00705,1.11202238810704e-05,0.000821253083842198,1.11202238798093e-05,1.80077115458886e-11,1.11202262861132e-05,5.07131791772266e-08
0.00706,1.10697981739796e-05,0.000821834976304413,1.10697981727452e-05,1.80367393665892e-11,1.10698004892584e-05,5.07773818482665e-08
0.00707,1.10086839935818e-05,0.000822405219254893,1.10086839923779e-05,1.80659089814822e-11,1.10086862200293e-05,5.08415961607736e-08
0.00708,1.09429348223674e-05,0.000822979699171296,1.09429348211898e-05,1.8095071342959e-11,1.09429369563009e-05,5.09058195580439e-08
0.00709,1.08781907272806e-05,0.000823577120802585,1.08781907261295e-05,1.81241154293829e-11,1.08781927616036e-05,5.09700484391603e-08
0.0071,1.08198612957905e-05,0.000824214462129315,1.0819861294669e-05,1.81531803141908e-11,1.08198632213231e-05,5.10342837846928e-08
0.00711,1.07731725874286e-05,0.000824902362774134,1.07731725863422e-05,1.81824625402593e-11,1.077317439426e-05,5.10985217452814e-08
0.00712,1.07426634797805e-05,0.000825643011825315,1.07426634787322e-05,1.82119537762004e-11,1.07426651586133e-05,5.11627598704024e-08
0.00713,1.07311679442544e-05,0.000826430795111722,1.07311679432441e-05,1.82416853339002e-11,1.07311694876285e-05,5.12269957440072e-08
0.00714,1.07387704337602e-05,0.000827254579859798,1.07387704327853e-05,1.82719490876391e-11,1.07387718369744e-05,5.12912259757123e-08
0.00715,1.07623752371311e-05,0.000828100529034957,1.07623752361905e-05,1.830305685144e-11,1.07623764986164e-05,5.13554498735354e-08
0.00716,1.07962697452156e-05,0.000828954766226624,1.07962697443004e-05,1.83350248397384e-11,1.07962708663052e-05,5.14196636707434e-08
0.00717,1.08335432509018e-05,0.000829805528113517,1.0833543250023e-05,1.83675634338453e-11,1.08335442350122e-05,5.14838666137749e-08
0.00718,1.08677763285599e-05,0.000830644623314321,1.0867776327699e-05,1.83998198430928e-11,1.08677771800386e-05,5.15480583530722e-08
0.00719,1.08943048407825e-05,0.000831468133892443,1.08943048399537e-05,1.8431165383757e-11,1.08943055637984e-05,5.16122342340482e-08
0.0072,1.09106220138324e-05,0.00083227637998998,1.0910622013046e-05,1.84618252870741e-11,1.09106226114529e-05,5.16763897997171e-08
0.00721,1.09159410733966e-05,0.000833073225853882,1.0915941072654e-05,1.8492357739229e-11,1.09159415470795e-05,5.17405205565621e-08
0.00722,1.09103532695784e-05,0.000833864850346436,1.09103532688897e-05,1.85232750033187e-11,1.0910353619046e-05,5.18046255106414e-08
0.00723,1.08941791316774e-05,0.00083465816161495,1.08941791310301e-05,1.85548133948269e-11,1.08941793551282e-05,5.18687033236299e-08
0.00724,1.08679447054714e-05,0.000835459110380346,1.08679447048738e-05,1.85871568854687e-11,1.08679448000759e-05,5.19327518780617e-08
0.00725,1.08330023771965e-05,0.00083627121084179,1.08330023766454e-05,1.86202550424888e-11,1.08330023397447e-05,5.19967679357404e-08
0.00726,1.07923743997263e-05,0.000837094557038721,1.07923743992233e-05,1.86537776895104e-11,1.07923742274384e-05,5.20607454372633e-08
0.00727,1.0751168480539e-05,0.000837925513784843,1.07511684800758e-05,1.86875303833591e-11,1.07511681719056e-05,5.21246823673192e-08
0.00728,1.07160405093445e-05,0.000838757110064868,1.07160405089201e-05,1.8720789230422e-11,1.07160400649583e-05,5.21885772833498e-08
0.00729,1.06936319792574e-05,0.000839580025463077,1.06936319788627e-05,1.87530743212398e-11,1.0693631402399e-05,5.22524265558907e-08
0.0073,1.06884907002635e-05,0.00084038396590642,1.06884906998904e-05,1.87849868346567e-11,1.06884899970459e-05,5.23162243548087e-08
0.00731,1.07013819862369e-05,0.000841159178011015,1.07013819858963e-05,1.8816970327085e-11,1.07013811651357e-05,5.23799658207684e-08
0.00732,1.07288352800761e-05,0.000841897849492325,1.07288352797562e-05,1.88492254191835e-11,1.07288343508961e-05,5.24436498294242e-08
0.00733,1.07642132421134e-05,0.000842595186400585,1.07642132418241e-05,1.88818245152378e-11,1.0764212214727e-05,5.25072738284879e-08
0.00734,1.07998375949703e-05,0.00084325004358948,1.07998375946967e-05,1.89148941979853e-11,1.07998364781034e-05,5.25708312297222e-08
0.00735,1.08292055602072e-05,0.000843865094204584,1.08292055599491e-05,1.89482215242168e-11,1.08292043605801e-05,5.2634316161772e-08
0.00736,1.08483502445416e-05,0.000844446609921919,1.0848350244295e-05,1.89811938848856e-11,1.08483489664321e-05,5.26977259054265e-08
0.00737,1.0855881192711e-05,0.000845003922258647,1.08558811924757e-05,1.90136929106868e-11,1.08558798378674e-05,5.27610554980849e-08
0.00738,1.08519138574004e-05,0.000845548533878912,1.08519138571761e-05,1.90455781210141e-11,1.08519124251912e-05,5.28242979401772e-08
0.00739,1.08366401051729e-05,0.000846092771648888,1.08366401049691e-05,1.90770414932624e-11,1.08366385928863e-05,5.28874490726581e-08
0.0074,1.0809455730998e-05,0.000846648012394312,1.08094557308276e-05,1.91083680241412e-11,1.08094541342677e-05,5.29505078215657e-08
0.00741,1.07692525583147e-05,0.000847222849109004,1.07692525581766e-05,1.9139327108183e-11,1.07692508717772e-05,5.30134715583392e-08
0.00742,1.07158364756997e-05,0.000847821783962793,1.07158364755996e-05,1.9169953249168e-11,1.07158346940045e-05,5.30763352631908e-08
0.00743,1.06517686453302e-05,0.000848444906898915,1.06517686452662e-05,1.92003704617268e-11,1.06517667645736e-05,5.31390950885441e-08
0.00744,1.05835759979713e-05,0.000849088683855818,1.05835759979346e-05,1.92305055709716e-11,1.05835740174137e-05,5.32017455633613e-08
0.00745,1.0521412984311e-05,0.000849747679687128,1.05214129843017e-05,1.92603790145181e-11,1.05214109080804e-05,5.32642812945574e-08
0.00746,1.04768572387195e-05,0.000850416829317528,1.04768572387353e-05,1.92899935757939e-11,1.04768550769326e-05,5.33266976048386e-08
0.00747,1.04593968598184e-05,0.000851093669110668,1.04593968598539e-05,1.93191331684594e-11,1.04593946285065e-05,5.33889898377631e-08
0.00748,1.04729513362862e-05,0.000851779746901883,1.04729513363364e-05,1.93479581275434e-11,1.04729490558834e-05,5.34511547885808e-08
0.00749,1.0513983772577e-05,0.000852480445715607,1.05139837726362e-05,1.93771673201622e-11,1.05139814652731e-05,5.3513188994216e-08
0.0075,1.05721319616527e-05,0.000853202980078566,1.0572131961718e-05,1.94072879628633e-11,1.05721296485078e-05,5.35750867835427e-08
0.00751,1.06331019505895e-05,0.000853953276191563,1.06331019506522e-05,1.94382725873765e-11,1.06330996493131e-05,5.36368425913674e-08
0.00752,1.0682571850519e-05,0.000854733114168635,1.06825718505785e-05,1.94697932717569e-11,1.0682569574397e-05,5.36984529791283e-08
0.00753,1.07096082546058e-05,0.000855538678346618,1.07096082546642e-05,1.9501564987171e-11,1.07096060124793e-05,5.3759912017036e-08
0.00754,1.07085705016198e-05,0.000856360830111145,1.07085705016822e-05,1.95331906343984e-11,1.07085682985035e-05,5.38212152740131e-08
0.00755,1.06792475978035e-05,0.000857186727629606,1.0679247597885e-05,1.95643049624611e-11,1.06792454356979e-05,5.38823609057466e-08
0.00756,1.06256417807754e-05,0.000858002167680563,1.06256417808824e-05,1.95947842358292e-11,1.06256396594374e-05,5.39433435196236e-08
0.00757,1.05541777854994e-05,0.000858794053877497,1.05541777856301e-05,1.96247999443168e-11,1.05541757030599e-05,5.40041558783855e-08
0.00758,1.04721217277302e-05,0.000859552496619142,1.04721217278658e-05,1.96543783683911e-11,1.04721196812252e-05,5.4064792929514e-08
0.00759,1.03866815517078e-05,0.000860272149680974,1.03866815518388e-05,1.96836908370098e-11,1.03866795377054e-05,5.41252501719854e-08
0.0076,1.03047823513643e-05,0.000860952514230989,1.03047823514784e-05,1.97133660559354e-11,1.03047803666794e-05,5.41855235385854e-08
0.00761,1.02331012279614e-05,0.000861597161230651,1.02331012280437e-05,1.97432328610249e-11,1.02330992704242e-05,5.42456070178724e-08
0.00762,1.01778277982459e-05,0.000862212162754195,1.01778277982889e-05,1.97729920167498e-11,1.01778258673722e-05,5.43054948689775e-08
0.00763,1.01438597719926e-05,0.000862804351475196,1.01438597720024e-05,1.98028201880461e-11,1.01438578693112e-05,5.43651826064031e-08
0.00764,1.01336093488136e-05,0.000863380079212297,1.0133609348792e-05,1.98326215237403e-11,1.01336074777206e-05,5.44246649129951e-08
0.00765,1.01459942247228e-05,0.000863944793173966,1.01459942246764e-05,1.98623510525911e-11,1.01459923898862e-05,5.44839376474071e-08
0.00766,1.01762399568002e-05,0.000864503227059892,1.01762399567435e-05,1.98921785726826e-11,1.01762381633175e-05,5.45429972747516e-08
0.00767,1.02167636514499e-05,0.000865059706352058,1.02167636513765e-05,1.99219019248593e-11,1.02167619040651e-05,5.46018388294684e-08
0.00768,1.02588630504395e-05,0.000865618167369977,1.02588630503522e-05,1.99511059494889e-11,1.02588613530404e-05,5.46604570514429e-08
0.00769,1.02945505611134e-05,0.000866181844978735,1.02945505610145e-05,1.99798383124359e-11,1.02945489165829e-05,5.47188464815217e-08
0.0077,1.03178667857521e-05,0.000866752903303549,1.03178667856455e-05,2.00086071858869e-11,1.0317865196052e-05,5.47770017926439e-08
0.00771,1.03253417157516e-05,0.000867332352771735,1.03253417156354e-05,2.00380703016035e-11,1.03253401821435e-05,5.48349182274912e-08
0.00772,1.0315723762916e-05,0.000867920415423004,1.0315723762783e-05,2.00685310928467e-11,1.03157222862095e-05,5.48925899623486e-08
0.00773,1.02894233798999e-05,0.000868517237855605,1.02894233797498e-05,2.00997218118655e-11,1.02894219607066e-05,5.49500105870508e-08
0.00774,1.02481642635519e-05,0.000869123677599653,1.02481642633791e-05,2.01312799342744e-11,1.02481629025628e-05,5.50071745976935e-08
0.00775,1.01950894455751e-05,0.000869741871699183,1.0195089445374e-05,2.01632344744376e-11,1.01950881439289e-05,5.50640764710776e-08
0.00776,1.01351677982017e-05,0.000870375412525266,1.01351677979621e-05,2.01958474578347e-11,1.01351665579221e-05,5.51207097985675e-08
0.00777,1.00754130229763e-05,0.000871029129686162,1.00754130227024e-05,2.02290142966445e-11,1.00754118474015e-05,5.51770684141818e-08
0.00778,1.00243667152455e-05,0.000871708608222531,1.0024366714935e-05,2.02620559031741e-11,1.00243656092495e-05,5.52331460196698e-08
0.00779,9.99059080438173e-06,0.00087241958971497,9.99059080403855e-06,2.02942626297752e-11,9.99058977428021e-06,5.52889379389523e-08
0.0078,9.98046186737392e-06,0.000873167321834961,9.98046186700362e-06,2.03252895255567e-11,9.98046092041803e-06,5.53444390784851e-08
0.00781,9.99608145647352e-06,0.000873955841794271,9.99608145607859e-06,2.03552536999456e-11,9.9960806000237e-06,5.53996427407818e-08
0.00782,1.00342657147326e-05,0.000874787186524432,1.00342657143117e-05,2.03845812743104e-11,1.00342649554055e-05,5.54545434902294e-08
0.00783,1.0087178166975e-05,0.000875660612183096,1.00871781665262e-05,2.04137437381955e-11,1.00871775099924e-05,5.55091360206019e-08
0.00784,1.01444175421984e-05,0.000876571998151166,1.01444175417159e-05,2.04429920087831e-11,1.01444169911105e-05,5.55634140094412e-08
0.00785,1.01957315901943e-05,0.000877513631667585,1.01957315896733e-05,2.04724263702626e-11,1.01957311469093e-05,5.56173705440214e-08
0.00786,1.02333587328829e-05,0.000878474503511101,1.02333587323285e-05,2.05022667913519e-11,1.02333583978393e-05,5.5670999501361e-08
0.00787,1.02533097796373e-05,0.000879441128346596,1.02533097790482e-05,2.05328056826175e-11,1.02533095519658e-05,5.57242954743589e-08
0.00788,1.02554352969458e-05,0.000880398783345837,1.02554352963192e-05,2.05640505538296e-11,1.02554351745475e-05,5.57772527333387e-08
0.00789,1.02425940022355e-05,0.000881332969120662,1.02425940015649e-05,2.05957467748971e-11,1.02425939817776e-05,5.58298637310659e-08
0.0079,1.02194649927563e-05,0.00088223085359818,1.02194649920334e-05,2.06277733765031e-11,1.02194650696552e-05,5.58821216133127e-08
0.00791,1.01914835777019e-05,0.000883082466516049,1.01914835769197e-05,2.06599979954605e-11,1.01914837461299e-05,5.59340208545708e-08
0.00792,1.01641009911902e-05,0.000883881467404303,1.0164100990341e-05,2.06921121073601e-11,1.01641012441709e-05,5.59855553904788e-08
0.00793,1.01422470012717e-05,0.000884625403522235,1.01422470003537e-05,2.07238431482501e-11,1.01422473308316e-05,5.60367192995674e-08
0.00794,1.01297162318261e-05,0.000885315484068667,1.01297162308484e-05,2.07551700228331e-11,1.01297166291517e-05,5.60875066969045e-08
0.00795,1.01283220712552e-05,0.000885955985693459,1.01283220702337e-05,2.07862525674438e-11,1.01283225269136e-05,5.61379104408451e-08
0.00796,1.0137003167649e-05,0.00088655343156447,1.01370031665871e-05,2.08173845440833e-11,1.01370036718302e-05,5.61879229866681e-08
0.00797,1.0151391251503e-05,0.000887115644290365,1.01513912504122e-05,2.08487589688641e-11,1.01513917942488e-05,5.62375394350514e-08
0.00798,1.01643885337596e-05,0.000887650721075707,1.01643885326503e-05,2.08805572994908e-11,1.01643891051756e-05,5.62867555369303e-08
0.00799,1.01679573545771e-05,0.00088816601332779,1.01679573534536e-05,2.09128707561694e-11,1.01679579448859e-05,5.63355655208621e-08
0.008,1.01557512685002e-05,0.000888667330864333,1.01557512673637e-05,2.0945458731375e-11,1.01557518679157e-05,5.63839644296052e-08
0.00801,1.01257187134075e-05,0.000889158701113118,1.01257187122664e-05,2.09780000442799e-11,1.01257193119009e-05,5.64319489987006e-08
0.00802,1.00816315438976e-05,0.000889642920832052,1.00816315427566e-05,2.10101851819126e-11,1.00816321309263e-05,5.64795142911937e-08
0.00803,1.00327163083367e-05,0.000890122795178279,1.00327163072116e-05,2.10416635427147e-11,1.00327168727954e-05,5.65266551701699e-08
0.00804,9.99116533340815e-06,0.000890602479196534,9.99116533230633e-06,2.1072472693896e-11,9.99116586393422e-06,5.65733677326288e-08
0.00805,9.96815801026214e-06,0.000891087967494385,9.9681580091949e-06,2.11029426575676e-11,9.96815849601628e-06,5.66196489249601e-08
0.00806,9.96983813609857e-06,0.000891585921443276,9.96983813507065e-06,2.11334343213978e-11,9.9698385678457e-06,5.66654955028291e-08
0.00807,9.99498012663057e-06,0.000892100918346121,9.99498012564752e-06,2.11645834774845e-11,9.99498049777924e-06,5.67109028894346e-08
0.00808,1.00354540746885e-05,0.000892632293578367,1.00354540737511e-05,2.11966222744554e-11,1.00354543819553e-05,5.67558678625534e-08
0.00809,1.00792815974284e-05,0.000893172020158765,1.00792815965306e-05,2.12293288506077e-11,1.00792818409293e-05,5.68003897306177e-08
0.0081,1.01148676727574e-05,0.000893704416033187,1.01148676718937e-05,2.12624800211362e-11,1.01148678556654e-05,5.68444683607952e-08
0.00811,1.01346113992207e-05,0.000894207731577545,1.01346113983862e-05,2.12955109876269e-11,1.01346115271784e-05,5.68881025713533e-08
0.00812,1.01365982138187e-05,0.000894657492832011,1.01365982130078e-05,2.13280255312755e-11,1.01365982943584e-05,5.69312911900346e-08
0.00813,1.01240222646978e-05,0.000895032160735464,1.01240222638991e-05,2.13601203980116e-11,1.01240223066804e-05,5.69740347204868e-08
0.00814,1.01029156300415e-05,0.000895324461666084,1.01029156292505e-05,2.13919594497123e-11,1.01029156431302e-05,5.70163328185304e-08
0.00815,1.00793637155573e-05,0.000895565203456325,1.00793637147723e-05,2.14234303605815e-11,1.00793637096524e-05,5.70581876256684e-08
0.00816,1.00574676648383e-05,0.000895831335109644,1.00574676640558e-05,2.14544935258074e-11,1.00574676494946e-05,5.70996023333343e-08
0.00817,1.00388195898394e-05,0.000896196746632303,1.00388195890503e-05,2.14855700926625e-11,1.00388195737132e-05,5.71405778210365e-08
0.00818,1.0023400741596e-05,0.000896692013411518,1.00234007407937e-05,2.15168394125894e-11,1.00234007320034e-05,5.71811176519979e-08
0.00819,1.00110626842407e-05,0.000897316255244107,1.00110626834226e-05,2.15480886025117e-11,1.00110626868935e-05,5.72212265664462e-08
0.0082,1.00025392165593e-05,0.000898052839851932,1.00025392157165e-05,2.15789624944504e-11,1.00025392354521e-05,5.72609103017362e-08
0.00821,9.99935837648766e-06,0.000898876878327062,9.99935837561653e-06,2.16090860866257e-11,9.9993584139358e-06,5.73001731156067e-08
0.00822,1.00027963376364e-05,0.000899760032357053,1.00027963367345e-05,2.16384960009976e-11,1.00027963944289e-05,5.7339020084325e-08
0.00823,1.00126679287941e-05,0.000900674473369173,1.00126679278655e-05,2.16676846194991e-11,1.00126680044262e-05,5.7377460309126e-08
0.00824,1.00268835597873e-05,0.000901596220604016,1.00268835588396e-05,2.16969695382942e-11,1.00268836527109e-05,5.74155023052348e-08
0.00825,1.00422220115393e-05,0.000902507688785407,1.00422220105776e-05,2.172651553176e-11,1.00422221193764e-05,5.74531547038527e-08
0.00826,1.00559645944537e-05,0.000903399242081502,1.00559645934891e-05,2.17564964158872e-11,1.00559647141105e-05,5.74904271667128e-08
0.00827,1.00674175043074e-05,0.000904269636668362,1.00674175033433e-05,2.17868237022298e-11,1.00674176319709e-05,5.75273297310361e-08
0.00828,1.00783048439782e-05,0.00090512534232344,1.0078304843018e-05,2.18171583807259e-11,1.0078304975045e-05,5.75638741449297e-08
0.00829,1.00915920559363e-05,0.000905978817305703,1.0091592054988e-05,2.18472537823424e-11,1.00915921848801e-05,5.7600070844163e-08
0.0083,1.01092129040493e-05,0.000906845888292787,1.01092129031096e-05,2.18770068365979e-11,1.01092130243291e-05,5.76359357961533e-08
0.00831,1.01299348447818e-05,0.000907742523830755,1.01299348438497e-05,2.19064538096103e-11,1.01299349489022e-05,5.76714860935872e-08
0.00832,1.01487229743713e-05,0.000908681483986671,1.01487229734444e-05,2.19358156186222e-11,1.01487230540346e-05,5.77067349153301e-08
0.00833,1.01582774903553e-05,0.00090966944918993,1.01582774894332e-05,2.19653370168366e-11,1.01582775366865e-05,5.77417009362812e-08
0.00834,1.01522680462434e-05,0.000910705160413304,1.01522680453229e-05,2.19950706956571e-11,1.01522680500878e-05,5.77764028185212e-08
0.00835,1.01288299429953e-05,0.000911778883693354,1.01288299420676e-05,2.20248128524672e-11,1.01288298953029e-05,5.78108603336557e-08
0.00836,1.00926142659973e-05,0.000912873267258182,1.00926142650736e-05,2.20543846553862e-11,1.0092614158429e-05,5.78450938637214e-08
0.00837,1.00541783345564e-05,0.000913965452401652,1.00541783336417e-05,2.20839159873546e-11,1.0054178160275e-05,5.78791227945647e-08
0.00838,1.00265748168027e-05,0.000915030126537818,1.00265748159123e-05,2.21138546621446e-11,1.00265745713632e-05,5.79129685498611e-08
0.00839,1.00203247437126e-05,0.000916043056641657,1.00203247428503e-05,2.21446447083561e-11,1.00203244257516e-05,5.79466556902268e-08
0.0084,1.00389911260701e-05,0.000916984518226093,1.003899112523e-05,2.21762736497452e-11,1.00389907374624e-05,5.79802094631341e-08
0.00841,1.00775770054364e-05,0.0009178419639892,1.00775770046151e-05,2.22083137998287e-11,1.00775765507437e-05,5.80136551355716e-08
0.00842,1.01246471315171e-05,0.000918611326039283,1.01246471307088e-05,2.22402771667798e-11,1.01246466169238e-05,5.80470209458302e-08
0.00843,1.01671247787315e-05,0.000919296674622838,1.01671247779381e-05,2.22718228814172e-11,1.01671242107981e-05,5.80803335711114e-08
0.00844,1.01954167431523e-05,0.00091990876275318,1.01954167423759e-05,2.23028049140092e-11,1.01954161277425e-05,5.81136215295639e-08
0.00845,1.02065568669987e-05,0.000920464104641913,1.02065568662379e-05,2.23331168359889e-11,1.02065562085191e-05,5.8146914044309e-08
0.00846,1.02041481001517e-05,0.000920986424000826,1.02041480994051e-05,2.23628227358757e-11,1.02041474009904e-05,5.81802394797066e-08
0.00847,1.01953619572987e-05,0.000921509513928793,1.01953619565658e-05,2.23922045918588e-11,1.01953612173669e-05,5.82136305020936e-08
0.00848,1.0186569442924e-05,0.000922076043852743,1.01865694422e-05,2.24217216788649e-11,1.01865686591796e-05,5.82471161532347e-08
0.00849,1.01798461646086e-05,0.00092272876425764,1.01798461638922e-05,2.24517595284797e-11,1.01798453306855e-05,5.82807267413686e-08
0.0085,1.01721975930853e-05,0.000923499384186238,1.01721975923706e-05,2.24824713712526e-11,1.01721966991468e-05,5.83144939919877e-08
0.00851,1.01579257537379e-05,0.000924402165234258,1.01579257530204e-05,2.25139447366954e-11,1.01579247868111e-05,5.8348448030772e-08
0.00852,1.01328582153473e-05,0.000925432910756591,1.01328582146284e-05,2.25458963591183e-11,1.01328571602248e-05,5.83826205516183e-08
0.00853,1.00981702918992e-05,0.000926570974930914,1.00981702911738e-05,2.25777247712737e-11,1.00981691326642e-05,5.84170433342178e-08
0.00854,1.00617150963285e-05,0.000927782913022423,1.00617150955991e-05,2.26088006759696e-11,1.00617138183613e-05,5.8451746993702e-08
0.00855,1.0035930441096e-05,0.000929027301092988,1.0035930440369e-05,2.2638945782181e-11,1.00359290331818e-05,5.84867603688595e-08
0.00856,1.00330195951715e-05,0.000930260373299792,1.00330195944611e-05,2.26685291369172e-11,1.00330180510751e-05,5.85221157520038e-08
0.00857,1.00595770042369e-05,0.000931441980168147,1.00595770035465e-05,2.26978169126204e-11,1.00595753230406e-05,5.85578433873525e-08
0.00858,1.01133409479647e-05,0.000932541207374356,1.01133409473015e-05,2.27270462029042e-11,1.011333913295e-05,5.85939684303524e-08
0.00859,1.01837297252338e-05,0.000933540815424311,1.01837297245993e-05,2.2756549075009e-11,1.01837277817608e-05,5.86305202829458e-08
0.0086,1.02557218250962e-05,0.000934439397233559,1.02557218244893e-05,2.27864906196826e-11,1.02557197583793e-05,5.86675297629292e-08
0.00861,1.03149011684206e-05,0.000935249942875095,1.03149011678469e-05,2.2817068018905e-11,1.03148989819462e-05,5.87050215386505e-08
0.00862,1.0351211215566e-05,0.000935994172788003,1.03512112150254e-05,2.28483921448536e-11,1.03512089103411e-05,5.87430219792589e-08
0.00863,1.03600386835533e-05,0.000936694497057723,1.03600386830433e-05,2.28802878005974e-11,1.0360036257881e-05,5.87815569161701e-08
0.00864,1.0340812252651e-05,0.000937368133949152,1.03408122521686e-05,2.29125900282879e-11,1.03408097019902e-05,5.88206512258495e-08
0.00865,1.02945377941254e-05,0.000938026882407604,1.02945377936631e-05,2.29449325218292e-11,1.02945351108149e-05,5.8860328189756e-08
0.00866,1.02221063234271e-05,0.000938681403088594,1.022210632298e-05,2.29769284678621e-11,1.02221034964413e-05,5.89006078460978e-08
0.00867,1.01246383119419e-05,0.000939345325782516,1.01246383115091e-05,2.30085109213885e-11,1.0124635327127e-05,5.89415134884275e-08
0.00868,1.00058225286093e-05,0.000940034967129843,1.00058225281859e-05,2.30397425336606e-11,1.00058193701134e-05,5.8983066015386e-08
0.00869,9.87482082078324e-06,0.000940764345903683,9.87482082037127e-06,2.30705821832342e-11,9.87481747414348e-06,5.90252819370944e-08
0.0087,9.74756132415925e-06,0.000941539254368036,9.747561323761e-06,2.31008496757576e-11,9.74755778084526e-06,5.90681814012097e-08
0.00871,9.64458461196628e-06,0.000942354430351073,9.6445846115893e-06,2.31306398659431e-11,9.64458087418007e-06,5.91117824113285e-08
0.00872,9.58515135437629e-06,0.000943194919745886,9.58515135402402e-06,2.31604597347247e-11,9.58514743777137e-06,5.91560975735045e-08
0.00873,9.57967422660141e-06,0.000944040302728852,9.57967422627199e-06,2.31909074224178e-11,9.57967015861237e-06,5.92011423273372e-08
0.00874,9.62438151015457e-06,0.00094486987745255,9.62438150984435e-06,2.3222280414901e-11,9.62437732368116e-06,5.9246933336e-08
0.00875,9.70163105806408e-06,0.000945667079888671,9.70163105776979e-06,2.32545059467322e-11,9.70162678327969e-06,5.92934857349087e-08
0.00876,9.78618490196732e-06,0.000946421678609822,9.78618490168248e-06,2.32874100996421e-11,9.78618056017946e-06,5.93408152106035e-08
0.00877,9.85434616481044e-06,0.000947128868257584,9.85434616453416e-06,2.33207995301648e-11,9.85434176652171e-06,5.93889278896142e-08
0.00878,9.89167934247179e-06,0.00094778577795602,9.89167934220372e-06,2.33541959688457e-11,9.89167488910509e-06,5.94378313207336e-08
0.00879,9.89623608786078e-06,0.000948387830086235,9.89623608759582e-06,2.33871465524132e-11,9.89623157515106e-06,5.94875368033412e-08
0.0088,9.87638851911066e-06,0.000948928565139383,9.87638851884783e-06,2.34194510607802e-11,9.87638394000118e-06,5.95380524717335e-08
0.00881,9.84453899496122e-06,0.000949406306884047,9.84453899470006e-06,2.3451038704367e-11,9.84453434050183e-06,5.95893875456385e-08
0.00882,9.80974016865533e-06,0.00094983881596292,9.8097401683983e-06,2.34823184786592e-11,9.8097354264474e-06,5.96415463522577e-08
0.00883,9.77298362082183e-06,0.000950275518105371,9.77298362056939e-06,2.35138342041425e-11,9.77297877203175e-06,5.96945349555759e-08
0.00884,9.72777235842738e-06,0.000950783228390863,9.72777235817922e-06,2.35457216272705e-11,9.72776737563035e-06,5.97483586813234e-08
0.00885,9.66577213528693e-06,0.00095141211248411,9.66577213504351e-06,2.35780255831748e-11,9.66576698341021e-06,5.98030191154894e-08
0.00886,9.58449821889902e-06,0.000952178384440505,9.58449821866271e-06,2.36108978870527e-11,9.58449286051511e-06,5.98585174455971e-08
0.00887,9.49282171687802e-06,0.000953068332215942,9.49282171665453e-06,2.36441872595453e-11,9.49281612147082e-06,5.9914855058169e-08
0.00888,9.41090699349941e-06,0.0009540472009197,9.41090699329681e-06,2.36774408025028e-11,9.41090114839204e-06,5.99720360514248e-08
0.00889,9.36351653454103e-06,0.00095506773778526,9.36351653436993e-06,2.37106545147946e-11,9.36351045299672e-06,6.00300620743366e-08
0.0089,9.36897875117747e-06,0.000956078811079301,9.36897875103855e-06,2.37439887728199e-11,9.36897247222719e-06,6.00889302680758e-08
0.00891,9.42934228592639e-06,0.000957034345450043,9.42934228581885e-06,2.37772671993628e-11,9.42933586382997e-06,6.01486372424734e-08
0.00892,9.52767714409073e-06,0.000957902066603761,9.52767714400437e-06,2.38105178432994e-11,9.52767063213648e-06,6.0209180206536e-08
0.00893,9.63450519346658e-06,0.000958670597691642,9.63450519339249e-06,2.38440198696079e-11,9.6344986308536e-06,6.02705573667646e-08
0.00894,9.71974883192699e-06,0.000959351531725882,9.719748831859e-06,2.3877917137174e-11,9.71974223934226e-06,6.03327655829324e-08
0.00895,9.76399815926185e-06,0.000959971440577368,9.76399815919875e-06,2.39123412926565e-11,9.76399154250942e-06,6.03957986279511e-08
0.00896,9.76427516041034e-06,0.000960553826278876,9.76427516035377e-06,2.39472327591234e-11,9.76426851780878e-06,6.04596505807798e-08
0.00897,9.73247605396227e-06,0.000961102588889643,9.73247605390625e-06,2.39820706398395e-11,9.7324693829438e-06,6.05243160403592e-08
0.00898,9.68756670176073e-06,0.000961599455597956,9.68756670169766e-06,2.40166254137542e-11,9.6875600012104e-06,6.05897899941052e-08
0.00899,9.64513937176463e-06,0.000962016313827661,9.6451393716897e-06,2.40509673612443e-11,9.64513263864881e-06,6.06560673499329e-08
0.009,9.609554208696e-06,0.000962342295387928,9.60955420860963e-06,2.40850671526458e-11,9.60954743070692e-06,6.07231394870711e-08
0.00901,9.57306817274466e-06,0.000962629895143808,9.57306817265462e-06,2.41190720377711e-11,9.57306132165951e-06,6.07909977247551e-08
0.00902,9.52260376494193e-06,0.000962989030457033,9.52260376485699e-06,2.41532198447838e-11,9.5225967957667e-06,6.08596304755924e-08
0.00903,9.45038118079399e-06,0.000963500088414181,9.45038118072072e-06,2.41877691178009e-11,9.45037403910185e-06,6.09290248674038e-08
0.00904,9.3625221935954e-06,0.000964174976080166,9.36252219354001e-06,2.42227591846562e-11,9.36251483013788e-06,6.09991702643039e-08
0.00905,9.28064757003896e-06,0.000964983720417639,9.28064757000651e-06,2.42579422352385e-11,9.28063995873781e-06,6.10700564771254e-08
0.00906,9.23443850085601e-06,0.000965873996481008,9.23443850084907e-06,2.42929187845088e-11,9.23443065294122e-06,6.11416739406152e-08
0.00907,9.24751992389122e-06,0.000966783781196901,9.24751992391147e-06,2.43273543044973e-11,9.24751188911776e-06,6.12140108040145e-08
0.00908,9.32379065831015e-06,0.000967653767260686,9.32379065836041e-06,2.43612933925468e-11,9.32378250905456e-06,6.12870523631285e-08
0.00909,9.4427663322572e-06,0.000968441169082537,9.44276633233298e-06,2.43947898106605e-11,9.44275813827005e-06,6.1360787099179e-08
0.0091,9.56740304813974e-06,0.000969134468668169,9.56740304822889e-06,2.44279663696761e-11,9.56739485698412e-06,6.14351994424288e-08
0.00911,9.65982689093186e-06,0.00096976252186941,9.65982689102018e-06,2.44612379473458e-11,9.65981872322766e-06,6.15102740521814e-08
0.00912,9.69660601774253e-06,0.000970380838506834,9.6966060178153e-06,2.44949706548084e-11,9.69659787536562e-06,6.15859976495108e-08
0.00913,9.67711742937227e-06,0.000971032918733466,9.67711742941948e-06,2.45292443290962e-11,9.67710930941588e-06,6.16623524807162e-08
0.00914,9.62232537883358e-06,0.000971720670744816,9.62232537885808e-06,2.45638600704883e-11,9.62231728615302e-06,6.17393237069881e-08
0.00915,9.56453276474773e-06,0.00097240545749803,9.56453276475774e-06,2.45984744804539e-11,9.564524717037e-06,6.18168952084878e-08
0.00916,9.53193451091131e-06,0.000973024949390447,9.53193451091482e-06,2.46326470593314e-11,9.53192653230462e-06,6.18950506316134e-08
0.00917,9.53507979069525e-06,0.000973511781219698,9.53507979069041e-06,2.46659818177014e-11,9.53507189563633e-06,6.19737730790481e-08
0.00918,9.56276735312428e-06,0.000973818718948687,9.5627673531084e-06,2.46984924857983e-11,9.56275952961191e-06,6.20530444934916e-08
0.00919,9.5899101025013e-06,0.000974025378039666,9.58991010247507e-06,2.47304279823453e-11,9.58990230527633e-06,6.21328458563581e-08
0.0092,9.59256095077055e-06,0.000974344476809794,9.59256095074304e-06,2.47619064108419e-11,9.5925531084289e-06,6.22131602958337e-08
0.00921,9.56168065741907e-06,0.000974899114775363,9.5616806573991e-06,2.47930693516378e-11,9.56167269019644e-06,6.22939708512967e-08
0.00922,9.50889338661434e-06,0.000975670380074052,9.50889338661306e-06,2.48241140415557e-11,9.50888522882539e-06,6.23752563313883e-08
0.00923,9.46150327554357e-06,0.000976597665935341,9.4615032755704e-06,2.48550929536368e-11,9.46149489568759e-06,6.24569970915158e-08
0.00924,9.44855081368504e-06,0.000977599333049509,9.4485508137486e-06,2.48859475211013e-11,9.44854222370589e-06,6.25391774369859e-08
0.00925,9.48447626427875e-06,0.000978585203188223,9.48447626436943e-06,2.49166350493932e-11,9.48446751133637e-06,6.26217814021799e-08
0.00926,9.55977848451735e-06,0.000979469815359715,9.55977848463791e-06,2.4947251490882e-11,9.5597696284397e-06,6.27047870463009e-08
0.00927,9.64483990114411e-06,0.000980187788606472,9.6448399012857e-06,2.49780169614233e-11,9.64483099133451e-06,6.27881714361865e-08
0.00928,9.70470444740119e-06,0.000980716532389457,9.70470444755655e-06,2.50090521107396e-11,9.70469551248419e-06,6.2871916110274e-08
0.00929,9.71627552633193e-06,0.000981117170784306,9.71627552649471e-06,2.50403388650436e-11,9.71626657930026e-06,6.29560038317155e-08
0.0093,9.67947130004731e-06,0.000981529654680911,9.67947130021317e-06,2.50718849524526e-11,9.67946235291122e-06,6.30404140028457e-08
0.00931,9.61763884411228e-06,0.000982056094990111,9.6176388442705e-06,2.51036313397252e-11,9.61762992293699e-06,6.31251263924078e-08
0.00932,9.56667686952189e-06,0.000982693577853364,9.56667686965606e-06,2.51351853889189e-11,9.56666802036653e-06,6.32101214577967e-08
0.00933,9.5568807571791e-06,0.000983379780714804,9.55688075727547e-06,2.51661437325002e-11,9.55687203582071e-06,6.32953772763709e-08
0.00934,9.59642425282717e-06,0.000984034214775721,9.5964242528876e-06,2.51964830836471e-11,9.59641570041425e-06,6.33808742534347e-08
0.00935,9.6665352906636e-06,0.000984583075580117,9.66653529069341e-06,2.5226493366982e-11,9.66652690939173e-06,6.34665940414398e-08
0.00936,9.73187122570112e-06,0.000984989248764741,9.73187122570945e-06,2.5256560125736e-11,9.73186297000254e-06,6.35525144978936e-08
0.00937,9.75978037203555e-06,0.000985310994140739,9.7597803720306e-06,2.52869547752798e-11,9.75977215931521e-06,6.36386142369383e-08
0.00938,9.73774747326566e-06,0.000985694601717978,9.7377474732445e-06,2.53178255743545e-11,9.73773920776152e-06,6.37248738978541e-08
0.00939,9.68076889194748e-06,0.000986237326899934,9.68076889191347e-06,2.53492263245398e-11,9.68076049343498e-06,6.38112726179582e-08
0.0094,9.62510993992764e-06,0.000986928252386508,9.62510993989494e-06,2.53809810911704e-11,9.62510136918164e-06,6.38977890830249e-08
0.00941,9.60996633250813e-06,0.000987701320487256,9.6099663324962e-06,2.54127897223432e-11,9.60995760303413e-06,6.39844016712331e-08
0.00942,9.65503942255056e-06,0.000988468850152285,9.65503942256981e-06,2.54444689129199e-11,9.65503058931414e-06,6.40710901360068e-08
0.00943,9.74714947359103e-06,0.000989143604149341,9.74714947364553e-06,2.5475973504729e-11,9.74714060285863e-06,6.4157834780624e-08
0.00944,9.84541639808976e-06,0.000989668188210312,9.84541639816523e-06,2.55073157766258e-11,9.84540753812159e-06,6.42446129811079e-08
0.00945,9.90228096807034e-06,0.000990077939493821,9.90228096815498e-06,2.55387088190661e-11,9.90227213869379e-06,6.43314046037571e-08
0.00946,9.88829739115847e-06,0.000990533759486664,9.88829739125474e-06,2.55705869009762e-11,9.88828859454813e-06,6.44181904739629e-08
0.00947,9.80899413509264e-06,0.000991187079162337,9.8089941352125e-06,2.56032023052478e-11,9.80898537931605e-06,6.45049502888782e-08
0.00948,9.70687701057257e-06,0.000992067481805617,9.70687701072972e-06,2.56364556793822e-11,9.7068683344009e-06,6.45916643850852e-08
0.00949,9.64572560575862e-06,0.000993123874667781,9.64572560594167e-06,2.56699832569805e-11,9.64571708991741e-06,6.46783124599302e-08
0.0095,9.68028848716896e-06,0.00099426804565225,9.68028848735405e-06,2.57035367519781e-11,9.68028023630337e-06,6.47648745943303e-08
0.00951,9.82534095884448e-06,0.000995399082714979,9.82534095900406e-06,2.57371414759291e-11,9.82533305529504e-06,6.48513279290252e-08
0.00952,1.00446273829148e-05,0.000996427298189587,1.00446273830394e-05,2.5770739847905e-11,1.00446198421246e-05,6.49376508393046e-08
0.00953,1.02682223313234e-05,0.000997305805549985,1.02682223314183e-05,2.58042070194939e-11,1.02682150897397e-05,6.50238222867069e-08
0.00954,1.04256592218789e-05,0.000998071465164159,1.04256592219676e-05,2.58375952457023e-11,1.0425652156999e-05,6.51098210723648e-08
0.00955,1.0475514498236e-05,0.000998850108881268,1.04755144983442e-05,2.58710680359417e-11,1.04755074612588e-05,6.51956283291124e-08
0.00956,1.04203956549935e-05,0.000999769558672921,1.04203956551405e-05,2.59045612843196e-11,1.04203885034379e-05,6.528122430911e-08
0.00957,1.0304400652245e-05,0.00100086958846167,1.03044006524472e-05,2.59379075065597e-11,1.03043932802853e-05,6.53665888371254e-08
0.00958,1.01936196163471e-05,0.00100210053945266,1.01936196166063e-05,2.59711442146464e-11,1.01936119795573e-05,6.54516995304059e-08
0.00959,1.01447988232947e-05,0.00100335916092244,1.0144798823608e-05,2.60043660750431e-11,1.01447909458906e-05,6.55365381504187e-08
0.0096,1.01760681739982e-05,0.00100451922907011,1.01760681743596e-05,2.60374958850023e-11,1.01760601276832e-05,6.56210886009592e-08
0.00961,1.02581096290832e-05,0.00100545975865708,1.02581096294852e-05,2.60704293293011e-11,1.02581014934266e-05,6.5705329886751e-08
0.00962,1.03325765333275e-05,0.00100611034188236,1.03325765337674e-05,2.61033118337873e-11,1.03325683652989e-05,6.57892414620959e-08
0.00963,1.03453287687445e-05,0.00100659156064417,1.03453287692141e-05,2.61363775158926e-11,1.03453205986773e-05,6.58728064151263e-08
0.00964,1.02753963189928e-05,0.00100723028519673,1.02753963194869e-05,2.61696865554472e-11,1.02753881688716e-05,6.59560069471256e-08
0.00965,1.01474247382147e-05,0.00100825062671041,1.01474247387064e-05,2.62030863221655e-11,1.01474166489635e-05,6.60388251677669e-08
0.00966,1.00230117999692e-05,0.00100965490413325,1.00230118004343e-05,2.62364388146706e-11,1.00230038523421e-05,6.61212419648203e-08
0.00967,9.97187933498033e-06,0.00101135522179239,9.97187933540365e-06,2.62697284434952e-11,9.97187164589454e-06,6.62032407602372e-08
0.00968,1.00336248395637e-05,0.00101322254699042,1.00336248399307e-05,2.63029939400704e-11,1.00336175241134e-05,6.62848051322352e-08
0.00969,1.01927906155274e-05,0.00101511058863857,1.01927906158312e-05,2.63364239084242e-11,1.01927837347526e-05,6.63659175942613e-08
0.0097,1.03860988000127e-05,0.00101687728643833,1.038609880025e-05,2.63703618612344e-11,1.03860923332214e-05,6.64465633160593e-08
0.00971,1.05363449378064e-05,0.00101840612934022,1.05363449379777e-05,2.64050312497643e-11,1.05363387938121e-05,6.65267235182213e-08
0.00972,1.05898167968981e-05,0.00101962777353773,1.05898167970071e-05,2.64403068152222e-11,1.05898108465317e-05,6.66063825842126e-08
0.00973,1.05387006945453e-05,0.001020544412233,1.05387006946013e-05,2.64758309581769e-11,1.05386948048145e-05,6.66855249808452e-08
0.00974,1.04215381596413e-05,0.00102125134664339,1.04215381596519e-05,2.65112254473471e-11,1.0421532222612e-05,6.67641335581466e-08
0.00975,1.03017430568131e-05,0.00102189880275975,1.03017430567912e-05,2.6546296683858e-11,1.03017370101495e-05,6.68421925627115e-08
0.00976,1.02312198240175e-05,0.00102257760117927,1.02312198239862e-05,2.65811582176853e-11,1.0231213655163e-05,6.69196926842581e-08
0.00977,1.02176123286603e-05,0.00102326497589041,1.02176123286375e-05,2.6616151786647e-11,1.02176060566573e-05,6.69966250178967e-08
0.00978,1.02184927954081e-05,0.00102387582892784,1.02184927954154e-05,2.66516797125303e-11,1.0218486441358e-05,6.70729733934543e-08
0.00979,1.01697323581492e-05,0.00102434001400903,1.01697323581962e-05,2.66880505955527e-11,1.01697259272599e-05,6.71487270275648e-08
0.0098,1.00313311624589e-05,0.00102472635919463,1.00313311625499e-05,2.67254344134672e-11,1.00313246512976e-05,6.72238741436552e-08
0.00981,9.82606772782476e-06,0.00102525612314934,9.82606772797763e-06,2.67634006894649e-11,9.82606115544977e-06,6.72984036079304e-08
0.00982,9.65053705121696e-06,0.00102608801162763,9.6505370514475e-06,2.68008737500009e-11,9.65053050152521e-06,6.73723077804176e-08
0.00983,9.64041211571927e-06,0.00102722421326081,9.64041211603547e-06,2.68374117422836e-11,9.64040575511928e-06,6.74455778434337e-08
0.00984,9.88788016989968e-06,0.00102858677660884,9.88788017028338e-06,2.68735545374849e-11,9.88787418993575e-06,6.75182075280431e-08
0.00985,1.03624407980983e-05,0.00103005794955472,1.03624407985213e-05,2.69095701841966e-11,1.03624353048347e-05,6.75901908869858e-08
0.00986,1.09111227803194e-05,0.00103151032753957,1.09111227807699e-05,2.69457550972764e-11,1.09111177381445e-05,6.76615239444874e-08
0.00987,1.13369911788634e-05,0.00103284422515446,1.1336991179331e-05,2.69830219008557e-11,1.13369864418635e-05,6.7732199210863e-08
0.00988,1.14904318985619e-05,0.00103403657468027,1.14904318990199e-05,2.70211748011538e-11,1.14904272667775e-05,6.78022071109267e-08
0.00989,1.13365603393404e-05,0.00103517761570669,1.13365603397605e-05,2.70591696508994e-11,1.13365556024955e-05,6.78715449088951e-08
0.0099,1.09959260486759e-05,0.00103642235143739,1.09959260490261e-05,2.70969670126724e-11,1.0995921034947e-05,6.7940211411537e-08
0.00991,1.07397813535379e-05,0.00103786864014265,1.07397813537959e-05,2.71343673332271e-11,1.07397760136e-05,6.80082013005972e-08
0.00992,1.08773754661086e-05,0.00103949314177899,1.08773754662451e-05,2.71718312096377e-11,1.08773699470078e-05,6.80755162325667e-08
0.00993,1.15229830675198e-05,0.00104117924120816,1.15229830675275e-05,2.7209980022802e-11,1.15229776249679e-05,6.81421562737943e-08
0.00994,1.24525785172706e-05,0.00104278859616229,1.24525785171855e-05,2.72480412021367e-11,1.24525733121974e-05,6.82081161308848e-08
0.00995,1.32262165038263e-05,0.00104429687785815,1.32262165036953e-05,2.7286596819064e-11,1.32262115363785e-05,6.8273399613442e-08
0.00996,1.34222814975246e-05,0.00104598673243441,1.34222814973791e-05,2.73250228033609e-11,1.34222766756249e-05,6.8338010439215e-08
0.00997,1.28759105409297e-05,0.0010484132637081,1.28759105408531e-05,2.73643840243557e-11,1.28759057811784e-05,6.84019528768506e-08
0.00998,1.20930584175418e-05,0.00105213631136474,1.20930584176925e-05,2.74098197740801e-11,1.20930538765608e-05,6.84652320662897e-08
0.00999,1.29240281218241e-05,0.00105762310886761,1.29240281222931e-05,2.74609452706605e-11,1.29240246182558e-05,6.8527854323881e-08
0.01,1.76744080987978e-05,0.00106532808485144,1.76744080994939e-05,2.75149123286471e-11,1.76744062742886e-05,6.85898263656389e-08


==> figures_arxiv/data/DetailedPlot_T0_1_NoLeg.dat <==
time,true_error,standard_bound,ALP_red_error,ALP_residual,hier_diff_coarse_fine,hier_residual
0,0,0,0,0,0,0
0.0001,8.40897364044923e-05,0.000326101489214841,7.8787558101409e-05,7.90703783166287e-05,7.84378106438924e-05,8.28579520159035e-05
0.0002,0.000110670198885977,0.000720528714845876,0.000110982242714393,0.000232071808425456,0.000110671733090589,0.000239362338858636
0.0003,0.000127216491696305,0.00105696542992239,0.000126408805719085,0.00031969480475022,0.000126053946632296,0.000326273389528092
0.0004,0.000136996656642678,0.00151276098737951,0.000141003766528261,0.000349320354708616,0.000140540958327705,0.0003587341518764
0.0005,0.000130884808541887,0.00176520574591409,0.000133602348912494,0.000388082537628584,0.000133072332878475,0.000406503669270254
0.0006,0.000124132686419419,0.00190271414501177,0.000126354049556796,0.000426766082133129,0.000125836800735115,0.000451032243079392
0.0007,0.000119325895627185,0.00206412387437454,0.000121114285858335,0.000477559789089408,0.000120545525337904,0.000500361809925914
0.0008,0.000119984626433873,0.00227991438753955,0.000120774499291873,0.000522703099881454,0.000120342425218184,0.00054145659837935
0.0009,0.000119568500347178,0.00245730511490028,0.000120497502508789,0.00056074334324242,0.000120132358914974,0.000574282858642729
0.001,0.00012157255280885,0.00255070271480125,0.00012252664645725,0.000603194962562082,0.000122129223795646,0.000615270615457794
0.0011,0.000120963947723871,0.00267298545879309,0.000122141705500012,0.000631797345213531,0.000121723016884948,0.000644076354581079
0.0012,0.000119429243261312,0.00279124777204303,0.000120546810581102,0.000668585036252466,0.000120147199475255,0.000685556998531363
0.0013,0.000118624294158926,0.00287598998008822,0.000119525816155188,0.000695507686494363,0.00011921182465959,0.000718810649454635
0.0014,0.00011578761690382,0.00293305863027364,0.000116454291964126,0.000719038965092371,0.000116062054676123,0.000744291508618108
0.0015,0.000114413783949959,0.00300116220252159,0.000114835316070914,0.00074439110192624,0.000114376054295723,0.000772736312876124
0.0016,0.000113276558544703,0.00307646617992312,0.000114010505522929,0.00075761572359805,0.00011361986427012,0.000792073701791434
0.0017,0.000113759377634089,0.00317385938492156,0.000114531686140089,0.000775792700381065,0.000114091433743617,0.000814422144440122
0.0018,0.000112714633091047,0.00330463774118608,0.000113358023527809,0.000809361666346114,0.000113004709037037,0.000851169743765205
0.0019,0.000111885060166868,0.00339235838653329,0.000112551202534595,0.000839996382125598,0.000112241981237246,0.000890650189578196
0.002,0.000108291963341685,0.00345057369214417,0.000108806578106364,0.000864010286740557,0.000108391809960412,0.0009113987147487
0.0021,0.000115319397483719,0.00361737089098656,0.000115180282352569,0.000913467833157292,0.000114975898745361,0.000953314455619664
0.0022,0.000120598793183404,0.00391033691376862,0.0001206106738259,0.000952467229233017,0.000119896597902198,0.00099630221243171
0.0023,0.000119412133465419,0.00408468500996061,0.000119712283735149,0.000989623529975262,0.000119372835183498,0.00102919012126426
0.0024,0.000116503697639562,0.00415104081842083,0.000117252223348569,0.00104536883140285,0.00011694644234563,0.00108380878941575
0.0025,0.000112856257777567,0.00423571003272714,0.000113253932503837,0.00107681963097474,0.000113068904555044,0.0011193064829884
0.0026,0.000110816244753457,0.00436583799603294,0.000110867099895166,0.00111693763195358,0.00011083482936777,0.00115873516247447
0.0027,0.0001091265409464,0.0044728864240012,0.000109407872591541,0.00115827801567541,0.000109114651165725,0.00120806560967873
0.0028,0.000107396811725464,0.00452536582756273,0.000107256282062982,0.00117998766521084,0.000106978524821385,0.00123181770633091
0.0029,0.000106988301680987,0.00460860046535638,0.000106929654240982,0.00121668505856841,0.000106621377117271,0.00126516876015274
0.003,0.000107585067831597,0.00474306598741076,0.000107809581989254,0.00124881096245078,0.000107294132870287,0.00130148218978745
0.0031,0.000107058365853072,0.00487784181440771,0.000107107330782297,0.00126836915583126,0.000106750509080567,0.00131623919928293
0.0032,0.00011200390446222,0.00506757767227942,0.000113014861654257,0.0012829647248903,0.00011280955720631,0.00132576402631886
0.0033,0.000112018411580961,0.00524851852390742,0.000111767268098301,0.00130147216037288,0.000111707692022312,0.00134772822230526
0.0034,0.000112391939505559,0.00539488723577172,0.000112146384400159,0.00131978918462754,0.000112279865701715,0.00136863588731167
0.0035,0.000107340919193273,0.00554165297185398,0.000106993856550093,0.00134294379027645,0.000106672049090291,0.00138764772294168
0.0036,0.00010974040288606,0.005717515393479,0.000109211814569689,0.00138149376027708,0.000108928973272279,0.00142173951285538
0.0037,0.000115493607331595,0.00600456091618812,0.000115520245700584,0.00141205115418516,0.000115230568017908,0.00145045186200993
0.0038,0.000113886810328636,0.00618035364242052,0.000113556937849691,0.00145059058155814,0.000113428350240222,0.00148811372405498
0.0039,0.000112257278118862,0.00625679216737393,0.000112102371310745,0.0014962864984169,0.000112182902500061,0.00154412830921044
0.004,0.000110072744208128,0.00636216238344132,0.000109862826926019,0.00153563314237797,0.000109919973408847,0.0015914321291703
0.0041,0.000110178616288101,0.00654278152685138,0.000109854312581415,0.00157956306130202,0.000109849404630408,0.00163658650530813
0.0042,0.000105597832089271,0.00672723632358907,0.000105532463606403,0.00161833227219033,0.000105355311789348,0.00167578646521551
0.0043,0.000106502699652572,0.00684829728426675,0.000106420732510977,0.00165195296123777,0.000106139622651378,0.00170558322108566
0.0044,0.00010573317573275,0.00695305520609099,0.000105683811733721,0.00168385005287718,0.000105470387458439,0.00173564798716604
0.0045,0.000104570217797499,0.00706518328557808,0.000104622116191124,0.00170700616913398,0.000104428366577124,0.00175858857010056
0.0046,0.000108503023097729,0.00724336532341015,0.000108308702604239,0.001723157621498,0.000108353677325492,0.00177100308687443
0.0047,0.00010643095779342,0.00737481157399608,0.000106243335031688,0.00173032957759804,0.000106229080609022,0.00177593131242438
0.0048,0.000105908922759277,0.00746034702414718,0.00010575411906849,0.00173594644571131,0.000105797158749141,0.00177844675483789
0.0049,0.000106848326373345,0.00760374764795924,0.000106483974453217,0.00175263021184544,0.000106542647042907,0.00178870160622174
0.005,0.000108253472623483,0.0077546220102524,0.000107890927506332,0.00177344295358771,0.000107841514285984,0.00180982073366216
0.0051,0.00011040973460697,0.00784142547585047,0.000110001005853584,0.00179654133195535,0.000110012653517171,0.00183621939596298
0.0052,0.000107848122254517,0.0078994875296383,0.000107592459118815,0.00183091860141835,0.000107567869133342,0.00187221742480506
0.0053,0.000104563837007965,0.00795079631672328,0.000104312311931263,0.00186824946955358,0.00010438871731763,0.00191237814188235
0.0054,0.000108163643290182,0.00808528927417804,0.000107830213882172,0.0019099894822803,0.000107998911962867,0.00195112987109453
0.0055,0.000111780772286563,0.00837005613154605,0.000111097395639173,0.00195663332029033,0.000111051218753329,0.00199892405095765
0.0056,0.000110018055291981,0.00860389380551743,0.000110082734372265,0.00199419321736316,0.000109719581682312,0.00204295330327099
0.0057,0.000109273876012406,0.00874179924409416,0.00010938150848329,0.00203601291811198,0.000108939592732415,0.00208187241554292
0.0058,0.000107666720226582,0.00886205948009743,0.000107963930877111,0.00208008275249247,0.000107653711320242,0.00212397053072145
0.0059,0.000106510917233033,0.00898511223789078,0.000106726632316968,0.00211146095877411,0.000106458091589301,0.00215655448043213
0.006,0.000108035644786298,0.0091734205970503,0.000107978526347712,0.00213944962250088,0.000107952598935124,0.00218648388563716
0.0061,0.000107188035227472,0.0093174858126854,0.000107283847218363,0.00215768940701425,0.000107070883810125,0.00221061301784551
0.0062,0.000106943659135912,0.00940187424987313,0.000106963610631213,0.0021678358617848,0.000106723656247186,0.00221841164744421
0.0063,0.000105688231452832,0.00949065757594524,0.000105907022935583,0.00217594685676291,0.000105669781269848,0.00222198731602876
0.0064,0.000105324097445208,0.00954456882688503,0.000105510583729068,0.00219096170987711,0.000105309620087012,0.00223555093747534
0.0065,0.00010475204682572,0.00957063016922254,0.000104914564187946,0.00221329562315215,0.000104774650248684,0.0022591147378047
0.0066,0.000104457338620742,0.00963488992670603,0.000104659017913788,0.00223404112389563,0.000104522035574938,0.00228174093748717
0.0067,0.000106277547895093,0.00977234555149753,0.000106168165403179,0.0022651155331557,0.000106088025288506,0.00231266212403827
0.0068,0.000107159828736815,0.00990731206569853,0.000106980681707577,0.00230323446026567,0.000106736295614086,0.00235299192271806
0.0069,0.000107880419013006,0.0100176439633794,0.000107683891249282,0.00234691684622976,0.00010753490643868,0.00239265681868785
0.007,0.000109912272522757,0.0101274388179911,0.000109656496408969,0.00239367154532166,0.000109509216522162,0.00243387854245518
0.0071,0.000110083634384014,0.0102208976088304,0.000109896036752567,0.0024317586706492,0.000109755136090114,0.00247204332342483
0.0072,0.000107794953171326,0.0102755520123037,0.000107579036786853,0.00246742346553644,0.000107441979130225,0.00251067350035979
0.0073,0.000107407319794117,0.0103453500013118,0.000107203351969162,0.00250605622384362,0.000107035915311257,0.00255776024921147
0.0074,0.000108633139093043,0.0104907545839804,0.000108562663883599,0.00254067399783995,0.000108387040418617,0.00259934034941066
0.0075,0.000110519467630223,0.010646995751426,0.000110403228143359,0.00257054962930352,0.000110429687305753,0.0026255857580914
0.0076,0.000108503273487135,0.0107389001025015,0.00010834596640005,0.00259361310706389,0.000108350539528994,0.00264349081757338
0.0077,0.000106797358349066,0.01082300180252,0.000106597685020378,0.00260522186091869,0.000106571140051799,0.0026555751777476
0.0078,0.000106970590882373,0.0108833506510978,0.000106776809222588,0.00260956787926311,0.000106725235714267,0.00266114679797617
0.0079,0.00010591315075107,0.010936758302704,0.000105696071530858,0.0026132163835934,0.000105607784589005,0.00266713033277898
0.008,0.000106196025501287,0.0109979881682878,0.000106044850075464,0.00262460335761622,0.000105953463932977,0.00268085618615018
0.0081,0.000105867653517843,0.0110850865006352,0.000105642477421929,0.00264594764075345,0.000105573388642988,0.00269893559508163
0.0082,0.000107757181410674,0.0112616740200319,0.000107586175847075,0.00267395433473079,0.000107526235184478,0.00271825578340029
0.0083,0.000110366727303487,0.0114361293383328,0.0001099164045734,0.00270765492721948,0.00010984062427423,0.00274942147156901
0.0084,0.000110804181486412,0.0115425217687878,0.00011033289079772,0.0027410619437178,0.000110160733190257,0.00279286658841697
0.0085,0.000109691030984054,0.0116063434283134,0.000109217469627087,0.00277797805909743,0.000109048024429427,0.00283771814458493
0.0086,0.000109022003654387,0.0116801682682316,0.000108531994992598,0.00282498311198351,0.00010838595293438,0.00288576426443139
0.0087,0.000109820993103535,0.0117886961515722,0.000109387897170436,0.00287307691248241,0.000109219833635809,0.00293356337337786
0.0088,0.000112496752610009,0.0119189421356026,0.000112063664510309,0.00291560431746761,0.000111969665385966,0.00297388177227448
0.0089,0.00011357929511777,0.012029372100941,0.000113141301905475,0.00294993206778399,0.000112976201264947,0.00300770040400225
0.009,0.000111631018906341,0.0120891407069513,0.000111183722256708,0.00297606560982232,0.00011101440125604,0.00303167710861929
0.0091,0.000109875941241638,0.012120602741689,0.00010941298502271,0.00300278262483811,0.000109226623014069,0.00305184958930072
0.0092,0.000108409354871583,0.0121764266560031,0.000107957290922929,0.00302531421567894,0.000107757721009973,0.00307533963254712
0.0093,0.000108847597101989,0.0122506216668093,0.000108472013045753,0.0030348141845896,0.000108357156160055,0.00308866827969592
0.0094,0.000110502463251406,0.0123196479900391,0.000110120182663115,0.00304151814850127,0.000109980132899773,0.00309325986787997
0.0095,0.000108558110380899,0.0124353042248128,0.000107932786910134,0.0030565936931851,0.000107912776936819,0.00310305537950448
0.0096,0.000107059648653799,0.0125770498296831,0.000106217031679072,0.00307751777415539,0.000106176917345565,0.0031213847412904
0.0097,0.000107423282482562,0.0126577168997471,0.000106623528891109,0.0031020254800972,0.000106581944116392,0.00314541449482344
0.0098,0.000108975706559579,0.0127112981300285,0.000108191813162745,0.00313433969436389,0.000108218318437101,0.0031750575603627
0.0099,0.000111450452715162,0.0128371224745173,0.000110643287287464,0.00316898234113394,0.000110505318189765,0.00321297777308722
0.01,0.000113852519566226,0.0130325655057115,0.000113156900039393,0.00319975794893513,0.000112800483221572,0.00325228330407774
0.0101,0.000115784928302709,0.0131821854002825,0.000115038335941105,0.00323357598643989,0.000114695313717452,0.00329263047041328
0.0102,0.000113930771503125,0.0132407552404018,0.000113247146332921,0.00327535517332046,0.000112876960682024,0.00333663790566604
0.0103,0.000111253662440245,0.0132781742238814,0.000110622591455213,0.0033204595182253,0.000110234492559809,0.00337757387882714
0.0104,0.000111683763835469,0.0133811227527522,0.000111091203608062,0.00336089853945215,0.000110714028757721,0.00341355223296927
0.0105,0.000113113507819543,0.01353311752451,0.000112560462823616,0.00339371401317684,0.000112236069325768,0.00344528493078454
0.0106,0.000113848547315258,0.0136301872929902,0.000113277874818558,0.00342233937971783,0.00011300014380438,0.00346986102963536
0.0107,0.000113369193477318,0.0136866965480567,0.00011273114523736,0.00344493068447303,0.000112471819338402,0.00349001706491242
0.0108,0.00011163228724174,0.0137449351544999,0.000110878592906537,0.00345655789002679,0.000110775188575959,0.00350569668814543
0.0109,0.000110133100151796,0.0137798840554277,0.000109322562032879,0.0034621855108557,0.00010920180001476,0.00351236418161839
0.011,0.000109489698217734,0.0137983991940977,0.000108666920781598,0.00346750148278075,0.000108537902593535,0.00351559147010489
0.0111,0.000109412982118098,0.0138281268628307,0.000108573411698016,0.00347663990917264,0.000108420583497863,0.00352783032613616
0.0112,0.00011034508225381,0.0138827071898653,0.000109456723940034,0.00349645194100493,0.000109244344317141,0.00355424469004506
0.0113,0.000112728415080394,0.0139690840622621,0.000111780698517507,0.00352731682918811,0.000111582535247828,0.00358599570478831
0.0114,0.000115757648702482,0.0141006493795387,0.000114826999412752,0.00356227034627872,0.000114632201008805,0.00361777409197623
0.0115,0.000118102740928723,0.0142656549450454,0.000117238536120679,0.0035969001917786,0.000116841745224573,0.00365349129441343
0.0116,0.000120291140810299,0.0144182661681506,0.000119366048521156,0.00363408193305998,0.000118975585396625,0.00369064177539389
0.0117,0.000122470706832295,0.0145268919562961,0.000121473144969415,0.00367353273173435,0.000121050219937272,0.00372832208168545
0.0118,0.000124148637270055,0.0146075135314477,0.000123196121921673,0.00371096197232388,0.000122763192351202,0.00376861865364467
0.0119,0.000125063736384618,0.0146909402195198,0.000124148562745772,0.00374769345298731,0.000123823399624547,0.00380801893320192
0.012,0.000124402699134442,0.014779008805159,0.000123493992964619,0.00378445517899028,0.000123255531851155,0.00384526530736583
0.0121,0.000121963558852294,0.0148518304917536,0.000121065649391059,0.00381654099092581,0.000120850884761889,0.00387757609096904
0.0122,0.000119705506160168,0.0149023639054694,0.000118840923378095,0.00384085020361523,0.000118550840658319,0.00390000202818602
0.0123,0.000119363875340477,0.0149411683657361,0.000118531912145679,0.00385713899309573,0.000118153798308186,0.00391580703063299
0.0124,0.000120331493613023,0.0149818003980307,0.000119440039391566,0.00386716626438248,0.000119113142930357,0.00392640346850603
0.0125,0.000120642590615405,0.0150390881565336,0.0001196610340054,0.00387264439180287,0.000119350071329844,0.00393283151211259
0.0126,0.000120157500778753,0.0151184407563498,0.000119108245514571,0.00388212910067867,0.000118840287011734,0.00393948943617676
0.0127,0.000120230882608574,0.0152069283234768,0.000119125971124603,0.00389968239043102,0.000118889237231689,0.00395076404196134
0.0128,0.000120918130752852,0.0152876224303331,0.000119782155231601,0.00392051912660627,0.000119495840878382,0.00397118864846993
0.0129,0.000121223612368018,0.0153543794936726,0.000120073199551206,0.00394649191356226,0.000119775533779889,0.0039983953261438
0.013,0.000121383695819109,0.0154187853339899,0.000120249243755831,0.00397823938623325,0.000119927607632081,0.00402938979388562
0.0131,0.000122639465658765,0.0155093981681385,0.000121530320545709,0.00401370959759423,0.000121157485450616,0.00406572052721407
0.0132,0.000124992905040718,0.0156476027729595,0.000123816547606631,0.00405175909145556,0.000123459826297439,0.00410811693524939
0.0133,0.000127080160797695,0.0158116716886536,0.000125778677553454,0.00409114471444043,0.000125470575499199,0.00415298380096201
0.0134,0.000127038919634827,0.0159456927084505,0.000125687891331676,0.00413162034794984,0.000125409106191198,0.00419421750541262
0.0135,0.000124872580852732,0.0160215531043394,0.000123563283966015,0.00417103586525704,0.000123305065610051,0.00423072412195306
0.0136,0.000122440010222372,0.0160717906423647,0.000121163690751045,0.00420642902243905,0.000120899249793312,0.00426554217300925
0.0137,0.000121048559566623,0.0161431229391724,0.000119792101704388,0.0042373654090823,0.000119558319015529,0.00429548545159945
0.0138,0.000121849187043629,0.0162276321743284,0.000120652246754194,0.00426033827787365,0.000120400432414382,0.00431531310744074
0.0139,0.00012376543014478,0.0162938879389815,0.000122665294361547,0.00427277355339412,0.000122369402522579,0.00432777462670043
0.014,0.000122775316320825,0.0163771242091498,0.000121762883265503,0.00427851866139778,0.000121421068805525,0.0043389431768401
0.0141,0.000119935609354173,0.0164922594024999,0.000118853540743939,0.00428185187347347,0.000118468128679772,0.00434746011213109
0.0142,0.000119210380341395,0.0165905870726616,0.000118016930525995,0.00428793541492887,0.000117681620079536,0.00435583246951549
0.0143,0.000120109549995405,0.0166589932166993,0.000118887099939558,0.00430209426256051,0.000118560254861359,0.00437318062713718
0.0144,0.000120969924606773,0.0167231378957883,0.000119724214001549,0.0043253935726716,0.000119368060754238,0.00440121508553773
0.0145,0.000121853703284594,0.016805980672571,0.000120575916804484,0.00435493416665497,0.000120183975673449,0.00443819276809227
0.0146,0.000122451228156552,0.0169112749095244,0.000121115856905974,0.00439124993775495,0.00012075594203048,0.00448061814664264
0.0147,0.000122919716961808,0.017032811906265,0.000121539101751343,0.00443631074062037,0.000121255801641365,0.00452317911082892
0.0148,0.000123722522829663,0.017155755135523,0.000122381622173264,0.00448317084836023,0.000122056533114463,0.00456372882812629
0.0149,0.000123813812452087,0.0172587550526746,0.0001224563762097,0.00452712672405976,0.000122124796191196,0.00460134388758477
0.015,0.00012234171762959,0.0173350894738354,0.000120900799564177,0.00456812462154099,0.000120565215808865,0.00463439537912853
0.0151,0.000120183253218738,0.0174029661140975,0.000118674367238167,0.00460029797018733,0.000118348400513013,0.00466514426591715
0.0152,0.00011893574420954,0.0174771988767344,0.000117434401474399,0.00462399667470791,0.000117177415758286,0.00469688681800724
0.0153,0.000118957081612822,0.0175412031478962,0.000117542542549417,0.00464597204646765,0.000117355153638797,0.00472836243990125
0.0154,0.00011886198839251,0.0175858910671922,0.000117413658062447,0.00466388504633022,0.000117314445747004,0.00475517404950995
0.0155,0.000118419972666813,0.0176265436983584,0.000116888979406232,0.00467559147955685,0.000116806223433565,0.00477080844841977
0.0156,0.000118306579335405,0.0176548685972603,0.000116807448085733,0.00468213003796988,0.000116578817279428,0.0047808422816415
0.0157,0.000118335016234729,0.0176709236604659,0.000116842443154157,0.00468863104892998,0.000116531083298674,0.00479414791633779
0.0158,0.000118991115180156,0.0177106860329494,0.000117512504234276,0.00469948379992138,0.000117203237418339,0.00480723728713648
0.0159,0.000120825886401357,0.0178075795985148,0.000119446547913111,0.0047131116842547,0.000119115588413903,0.00482131316783648
0.016,0.00012274375070004,0.0179418755404836,0.000121319869550815,0.00473221836331343,0.000120911784347112,0.00484472049262925
0.0161,0.000123891241214932,0.0180528048197538,0.000122364131465617,0.00476066747136771,0.000121897823322953,0.0048801369828574
0.0162,0.000124237725981446,0.0181253938278839,0.000122614865674258,0.0048034537468947,0.000122216934096616,0.00492006237996072
0.0163,0.000124839628072535,0.0182047733680551,0.000123145222017757,0.00485475973277794,0.000122835812479005,0.00495812692908166
0.0164,0.00012702530139911,0.0183271418872892,0.00012538285220174,0.00489764555331017,0.000125058564829151,0.00499632132754872
0.0165,0.000129889452078685,0.018467215882671,0.000128240212594263,0.0049339773483594,0.000127925296366976,0.00503705251688602
0.0166,0.000130264654877312,0.0185726200322507,0.000128539988576389,0.00497387343378842,0.000128222226996567,0.00507983565967079
0.0167,0.000128314933747318,0.0186310342486942,0.000126581958785201,0.00501143419223706,0.000126304680351514,0.00512175842172349
0.0168,0.000126355944686755,0.0186748175948383,0.00012464669722875,0.00504190553252498,0.000124435717645389,0.00515521339242306
0.0169,0.000125355236629051,0.0187326116794429,0.000123727350501775,0.00506466890819414,0.000123543696410928,0.00517542494517195
0.017,0.000125190449177881,0.0187927979648419,0.0001236601428207,0.00507752005704329,0.000123403286149548,0.00518760886974203
0.0171,0.000125493591911685,0.018835948759469,0.000123900861193967,0.00508534255554738,0.000123572319297433,0.00519584375586097
0.0172,0.000126425096220526,0.0188889851598842,0.000124766167409265,0.00509271049502999,0.000124367107480803,0.00519969601667258
0.0173,0.0001282358498915,0.0189663974447551,0.000126524014663037,0.00509978119259212,0.000126148606359542,0.00520488776563176
0.0174,0.000130259754234584,0.0190491258940796,0.000128572898622332,0.00510827676098329,0.000128217934154755,0.00521695422120008
0.0175,0.000131871923399691,0.0191425234082756,0.000130209451525109,0.00512613432905708,0.000129858293376289,0.00523405790255216
0.0176,0.000133286203152939,0.0192633701093471,0.000131566443191245,0.00515430778883243,0.000131165498401736,0.00525730029203819
0.0177,0.000135018786680997,0.0194008415814077,0.000133283885594591,0.00518365821093912,0.00013280522161583,0.00529154777509798
0.0178,0.000136601544345189,0.0195178603359721,0.000134800457013834,0.00521817901141451,0.000134417697179093,0.00533322196758163
0.0179,0.000137149651815652,0.0196003375830358,0.000135301485446095,0.00526074652956472,0.000134970215116957,0.00537418713918306
0.018,0.000137833331770668,0.0196852939948569,0.000136001877763726,0.00530143465987508,0.000135629688598479,0.00541372079460564
0.0181,0.000139232879211845,0.019818068413087,0.000137331765595986,0.00534139626048119,0.000136987199729876,0.00545526845876977
0.0182,0.000139120087928026,0.0199859220229162,0.000137096799140289,0.00538298123000357,0.00013689736743553,0.00549684334118388
0.0183,0.000138681460852359,0.0201211098389539,0.000136883725942936,0.00541836845456806,0.000136618858463927,0.00553002868131195
0.0184,0.000138737021614557,0.0201934866775067,0.000137062399985046,0.00544652254480317,0.000136724454266842,0.00555206541708554
0.0185,0.000137396643853159,0.0202504550380228,0.000135707343956048,0.00546717666799672,0.000135294076084261,0.0055718362430408
0.0186,0.000135487522456161,0.0203108984778511,0.000133582676919642,0.00547868315431841,0.00013332770560236,0.00559418693945074
0.0187,0.000135242361324551,0.0203573245508133,0.000133238713089143,0.00548606263532921,0.000133054027431771,0.00560883828366331
0.0188,0.000137000610474827,0.0204043517178101,0.000134980740195957,0.00549195193617913,0.00013478313714246,0.00561814516822696
0.0189,0.00014008396561161,0.0204771076848573,0.000138002855283345,0.00550066725736244,0.000137756752489147,0.00563370947319135
0.019,0.000143018914099148,0.0205853260193303,0.000140921242850599,0.0055172244191551,0.000140544627379014,0.00565464489169499
0.0191,0.000144813273702964,0.0207215041283873,0.000142649232182369,0.00554570089446266,0.000142278226765726,0.00568211734618334
0.0192,0.000145666737611987,0.0208726443327378,0.000143428812796932,0.00558298905117485,0.000143172661182639,0.00571657132782223
0.0193,0.000145630539995636,0.0210178350340455,0.000143462344240903,0.00561830265161454,0.00014319202140693,0.00575058901749518
0.0194,0.000145337058179404,0.0211297486486007,0.00014316327803597,0.00565339541553093,0.000142924768463023,0.0057819964218055
0.0195,0.000144904802305498,0.0211988957102907,0.000142718323232234,0.00569135487135233,0.00014246701761141,0.00581934629497989
0.0196,0.000144139313126252,0.021249129048032,0.00014191793031267,0.00573008566948226,0.000141662463952441,0.00586553007190988
0.0197,0.000143904299659963,0.0213250864355756,0.000141655278753706,0.00577075044375607,0.000141439679003955,0.00591423748967924
0.0198,0.000144567653423057,0.0214473906674073,0.000142356471013435,0.00580982976035366,0.000142153473967653,0.00596093505288329
0.0199,0.000144507906699669,0.0215777570176291,0.000142468228718795,0.00584537156736166,0.000142290791145835,0.00600078607410693
0.02,0.000144012055244732,0.0216620049409549,0.000142119479819277,0.00587942194803151,0.000141874207271738,0.00602756328516687
0.0201,0.000144413094664247,0.0217289844293064,0.000142545873592001,0.0059030071858194,0.000142194081803496,0.00604212701709198
0.0202,0.000145085287930917,0.0218173855149261,0.000142998860813396,0.00591232256812014,0.000142703262887883,0.00605184204088557
0.0203,0.000145502545876022,0.0218920855953526,0.000143329370338942,0.00591723420060503,0.000142971573445827,0.00606010726835508
0.0204,0.000145683685814008,0.0219361264081006,0.000143443075847462,0.005925707785366,0.000143120454214522,0.00606881058511066
0.0205,0.000146169393714667,0.0219824173632276,0.000143878249218012,0.0059412741994126,0.00014363766749402,0.00608379601945386
0.0206,0.000147640835697488,0.0220710602334861,0.000145328010762963,0.00596756008381265,0.000145128067488112,0.00610487317170924
0.0207,0.000149658166852909,0.0222011425499129,0.000147246089030639,0.00600467371435366,0.000147106502258806,0.0061282144084149
0.0208,0.000151121654221398,0.0223317728278744,0.000148692222195542,0.00604107853002268,0.000148517516474061,0.00615471143221843
0.0209,0.000151820881967158,0.0224345926736597,0.000149434396681122,0.0060703560458462,0.000149242202086744,0.00618500579970407
0.021,0.000151659093147422,0.0225211596049307,0.000149232207191826,0.00610009438663864,0.000149019367811512,0.00622246725988537
0.0211,0.00015065759197444,0.0226127474938735,0.000148196912119407,0.00613389669692049,0.000147921696137517,0.00626948346010968
0.0212,0.000149196687514463,0.0227056323386301,0.000146735008492926,0.00617060410686405,0.000146515230152118,0.00631524366972799
0.0213,0.000147928583349964,0.0227846436279706,0.00014549377910695,0.00620780489236221,0.000145322997973927,0.00635243391544984
0.0214,0.00014709611626056,0.0228580310053815,0.000144722737953792,0.00624205663285905,0.00014449832160237,0.00638729819927759
0.0215,0.000146459538554404,0.0229486122670046,0.000144148714021733,0.0062773330715111,0.000143882053120091,0.00642024294831141
0.0216,0.000144957728324628,0.0230447090710645,0.000142716765647332,0.00631162419107791,0.000142413346890461,0.00644501891570721
0.0217,0.000143378623479047,0.023108968928713,0.000141190848750057,0.00633363303321853,0.00014090726700113,0.0064603978680404
0.0218,0.000144883206872878,0.0231805446535779,0.000142665525613343,0.00634531304490037,0.000142449627145421,0.00646920804490576
0.0219,0.000147588316817681,0.0232866567999235,0.000145301489264201,0.00635093674481424,0.000145078026333571,0.00647920244935271
0.022,0.000149479519014519,0.0233696175541837,0.000147015119068199,0.00635992425725952,0.000146926978793914,0.00648907782411281
0.0221,0.000151248031559348,0.0234187203166904,0.000148724719959166,0.00637809635865391,0.000148613206734016,0.00650339808865644
0.0222,0.000153024616279246,0.023489247325858,0.00015049033029298,0.00639970969468333,0.000150333976634311,0.00653046185772968
0.0223,0.000154280281489098,0.0236242221246711,0.000151613462008009,0.00642760066930824,0.000151535820935495,0.00656389579761788
0.0224,0.000154312093947186,0.0237905142963061,0.000151564421214534,0.00646446526428521,0.000151395168666991,0.00660423434752175
0.0225,0.000154142850501656,0.0239160193703984,0.000151386271271957,0.00650865913408371,0.000151195034648217,0.00665141147704794
0.0226,0.000154341887484459,0.0239848161447896,0.000151604838676193,0.00655170807464183,0.000151417854613024,0.00669743918767824
0.0227,0.000154157509916131,0.024049925337955,0.000151434315679243,0.00658840433899852,0.000151214417371824,0.00673683538983981
0.0228,0.00015393916744867,0.0241555885274795,0.000151189508967836,0.0066285115109517,0.000150978383997317,0.00676957339793688
0.0229,0.000153011217765688,0.0242769725449092,0.000150247667601948,0.00667261787174551,0.000150024144734158,0.00680044453768639
0.023,0.000151613233834345,0.0243590312481575,0.000148921577832592,0.00670578843659447,0.000148632795271676,0.00683392515644999
0.0231,0.000150839900529809,0.0243977519777454,0.000148138936165345,0.00672739228070767,0.000147940237742374,0.00686905566968953
0.0232,0.000150844248029984,0.0244357761009891,0.00014814502884293,0.00674845184290863,0.000148047537838238,0.00690433573559425
0.0233,0.000151300211236912,0.0244892453493743,0.000148659570493871,0.00677192840414387,0.000148609746012567,0.00693287130947098
0.0234,0.000152380153764595,0.0245493534970428,0.000149868924110398,0.00678958010594857,0.000149714210417034,0.00694451273173511
0.0235,0.000154976193666605,0.0246564889642291,0.000152581993192716,0.00680067727382524,0.000152298521791968,0.0069489088403344
0.0236,0.00015659289079582,0.0248132392770328,0.000153965492118402,0.00681412822544618,0.000153779261231383,0.00696008526992853
0.0237,0.000156309354575371,0.0249343194540271,0.000153618470230613,0.00682894323593743,0.000153295991543476,0.00698354728448906
0.0238,0.000156036148178077,0.0249813699680216,0.000153353472626601,0.00684862768479649,0.000153009166263964,0.00701873447062522
0.0239,0.000155604355386797,0.0250088862875255,0.00015289859787852,0.0068811010977794,0.000152542086446421,0.00705593587935559
0.024,0.000155830683704989,0.025090978293259,0.000153095276358157,0.00692374332624084,0.00015275992702859,0.00709070509336906
0.0241,0.000156275644670381,0.0252328253578698,0.00015344252408339,0.00697118984878038,0.000153161709524106,0.00712561188951749
0.0242,0.000156357606355717,0.0253769990943837,0.000153520807815939,0.00701680721218613,0.000153235971749174,0.00716516854212105
0.0243,0.000156776717395309,0.0254863238795825,0.000154010618551577,0.00705820008161942,0.0001537170417334,0.00720889541075229
0.0244,0.000157026002415473,0.0255767575925414,0.000154264590937061,0.00710162937313284,0.000154034261713356,0.00725128876291705
0.0245,0.000156159454668529,0.025669030931103,0.000153393542477449,0.0071450823620432,0.000153158359241967,0.00729213641569648
0.0246,0.000154567138500243,0.0257489561903472,0.000151801559601378,0.0071782722622613,0.000151537272793224,0.00733097825666265
0.0247,0.000153439792869954,0.0257970338072945,0.000150675615625031,0.00719944451044765,0.00015044097963384,0.00736106787855387
0.0248,0.000152841770218509,0.0258282991468192,0.000150091125591874,0.00721365323097286,0.000149879849506107,0.00738147089107838
0.0249,0.000153161071601149,0.0258672006610471,0.000150503604424278,0.00722634898949953,0.000150273777079194,0.00739549503957629
0.025,0.000154352090512225,0.0259170220583958,0.000151817075174514,0.00723765590816884,0.000151518795841242,0.00740170524727192
0.0251,0.000156805507494715,0.0260139157021684,0.000154316918594255,0.0072451344615485,0.000153908956910825,0.00740691761109218
0.0252,0.000159561127452585,0.0261802987664221,0.000156968810877646,0.00725623671498154,0.000156475589563681,0.00741997717048549
0.0253,0.00015967874375251,0.0263435746112,0.000156944034010369,0.00727698694240857,0.000156361972376858,0.00744148277170488
0.0254,0.000159088084601413,0.0264269406272594,0.0001563151327253,0.00730547553578192,0.000155743217180714,0.00747253691040708
0.0255,0.000159016122155169,0.0264508267149914,0.000156235774617313,0.00734073158912277,0.000155639092912253,0.00751189552637871
0.0256,0.000158857338438427,0.0265042811189423,0.000156041661087673,0.00738509037397971,0.00015549957790098,0.00755292881788303
0.0257,0.00015949180417835,0.0266404152870255,0.000156642981482052,0.00743593234840508,0.000156156129240145,0.00759350588145231
0.0258,0.000159838524645004,0.0268171886637401,0.000157057837040456,0.00748164247403256,0.000156426727269882,0.00763997542639449
0.0259,0.000159115927710938,0.0269521937825038,0.000156406544414998,0.00751974149325436,0.000155792192777397,0.00768867690836682
0.026,0.000158651292148612,0.0270241268329733,0.000156004560308117,0.0075580209414704,0.000155417626386825,0.00772861854807614
0.0261,0.000158046583883113,0.0270759846408754,0.000155416679091429,0.00759814186237761,0.000154815778034916,0.00776155924079821
0.0262,0.000156882734210533,0.0271441042221963,0.000154223522081801,0.0076336006423385,0.000153599834852571,0.0077922666916013
0.0263,0.000155480456200045,0.0272158328883799,0.000152785393992373,0.00765698894981386,0.000152183204030027,0.00781704247959156
0.0264,0.000155080330135358,0.0272620267296449,0.000152390377900382,0.00766902011154047,0.00015180153127075,0.00783326840942476
0.0265,0.000156952633671047,0.0272952500903609,0.00015431560081296,0.00767655667235775,0.000153749781404467,0.00784219270777268
0.0266,0.000160189210468384,0.0273421681744685,0.000157588190357481,0.00768150333810885,0.00015709197572066,0.00784779645091475
0.0267,0.000162355995155267,0.0274134523709364,0.000159676525584381,0.00769010925921505,0.000159264262318369,0.00785395186322044
0.0268,0.0001630812862128,0.0275204967766739,0.000160378945031398,0.00770684455502519,0.000159893912899804,0.00786793288982521
0.0269,0.000164008194363738,0.0276544865376329,0.000161310435662229,0.00772840591636302,0.00016071614823491,0.00789423661593631
0.027,0.000164722602302553,0.027779863334335,0.000161964278573005,0.00775412988443555,0.00016137595225098,0.00792894538891276
0.0271,0.000164746884611538,0.0278755362732055,0.000161954473614791,0.00778664632866391,0.000161369652780225,0.00797094798656086
0.0272,0.000164610087079821,0.0279664376759568,0.000161758226414672,0.00783026181763752,0.000161215405396825,0.00801702811806468
0.0273,0.000164319778469275,0.0280935865325955,0.000161446824823867,0.00787907511990936,0.00016093837218383,0.00806198243638376
0.0274,0.000164802201484059,0.0282574921081156,0.000161990331760581,0.00792503658939472,0.00016144199903655,0.00810470427690625
0.0275,0.000165614810151413,0.0284113058022596,0.00016280415853954,0.00796987618325485,0.000162327830837681,0.00814327820209893
0.0276,0.000165357175156884,0.0285145469685073,0.000162652316990258,0.00801139656860685,0.000162114878627569,0.00817827360443782
0.0277,0.000164573544143083,0.0285753849051435,0.000161929774409676,0.00804446493631207,0.000161353621796447,0.00821403031601906
0.0278,0.000163960479997166,0.028625329150377,0.000161279739914869,0.00807168603774169,0.000160757685875431,0.00824630115047661
0.0279,0.00016358283902375,0.0286741514211625,0.000160820885231571,0.00809385335145659,0.000160338672658518,0.00826946055648898
0.028,0.000163692212124126,0.0287239182583139,0.000160883125189279,0.00810745695561141,0.000160447317520204,0.00828612065798259
0.0281,0.000165104873171609,0.0287948695556469,0.000162342371092406,0.00811424527017017,0.000161950197964499,0.00829480492684891
0.0282,0.000167650586360514,0.0288861946573638,0.000164886230622282,0.0081213110290063,0.000164513008893291,0.00830262642871209
0.0283,0.000169827266571061,0.0289713348660288,0.000167012566241914,0.00813066852865223,0.000166649370605426,0.0083194780543838
0.0284,0.000170837448870305,0.0290493751721616,0.00016793360606408,0.00814676333528544,0.000167532071148584,0.00834188850820172
0.0285,0.000171083847644474,0.0291490335129302,0.000168088698457576,0.0081776838873536,0.000167634052567299,0.00836827288564311
0.0286,0.000171721099775391,0.0292885245023281,0.000168777515713245,0.00821500328089938,0.000168249684572888,0.00840213462136489
0.0287,0.000172190635371625,0.0294471220035763,0.000169268344865322,0.00824967919633693,0.000168743109899482,0.00844196462752926
0.0288,0.000171073183289666,0.0295859215308228,0.000168056396097885,0.00828817465341355,0.00016765916182377,0.00847849250967712
0.0289,0.000169626900000536,0.0296904460259812,0.000166630034633091,0.00833190132512414,0.000166229747784817,0.00851415815258649
0.029,0.000169356592379152,0.0297807137629448,0.000166418313727971,0.00837487537207962,0.000166005759128046,0.00856152639269597
0.0291,0.000170347859760826,0.0298801436350405,0.000167453291119797,0.00841497986201866,0.000167131377559847,0.00861326772330036
0.0292,0.000171354445250487,0.0299843285705607,0.000168530982888544,0.00845064853934354,0.000168231355100187,0.00865281261618863
0.0293,0.00017048809516131,0.0300672102916885,0.00016771115430711,0.00848201167621136,0.000167339302173126,0.00868357003938592
0.0294,0.000168656648709896,0.0301228936026477,0.000165915819133832,0.00850933393064017,0.000165499067817709,0.00871273684117813
0.0295,0.000168356933205711,0.030177725883536,0.000165641874988345,0.00853041210387116,0.000165116552975804,0.00873379332702222
0.0296,0.0001698175377741,0.0302448816683416,0.000167049080706815,0.00854512002086305,0.000166542752653014,0.00874628755470155
0.0297,0.000171674973529548,0.0303171092304796,0.000168829416218113,0.00855254256194865,0.000168389778685711,0.00875791369315974
0.0298,0.000173389762598282,0.0303938991354046,0.000170508353960327,0.00856040961802705,0.000170040198803733,0.00876688996170165
0.0299,0.000174883121497074,0.030479693618736,0.000172033625926322,0.0085746043234951,0.00017149697003045,0.00877544076081703
0.03,0.000175662058107686,0.0305773098109506,0.000172780490928892,0.0085972922047101,0.00017227248545852,0.00879257358763554
0.0301,0.000175532864035063,0.0306891223302564,0.000172543134041858,0.00863279279746894,0.000172145465116963,0.00881742007732659
0.0302,0.000174871819386156,0.0308162039447991,0.000171924138493116,0.00867117582815002,0.000171460977455683,0.00884678847176605
0.0303,0.000173871073433533,0.0309490937908008,0.00017096366213091,0.00870633250444142,0.000170434172917936,0.00888496004243128
0.0304,0.000172609086098984,0.0310659266042473,0.000169633025873398,0.00874441337689484,0.00016918950735607,0.00893359523240093
0.0305,0.000171619662433887,0.0311511801925941,0.000168618180099214,0.0087872863685706,0.000168235221507191,0.0089866082698917
0.0306,0.000171463414034352,0.0312145616569414,0.000168473685311303,0.00882987177185018,0.000168154809763534,0.00903502113692239
0.0307,0.000172108638421192,0.031282620975932,0.000169181779725322,0.00886595359286096,0.000168840728550897,0.00907251753289978
0.0308,0.000172934690612208,0.0313665837873487,0.000170051597309137,0.00889656749390405,0.000169616443338086,0.00910179450897884
0.0309,0.000172730638715375,0.0314434221018193,0.000169808763462067,0.0089288853165418,0.000169288460365115,0.00912835609251656
0.031,0.000171892536193812,0.0314984949023189,0.000168952823078381,0.00895795118721904,0.000168435550847146,0.00915083663419373
0.0311,0.000172191512671889,0.0315576386701885,0.000169256850467889,0.00897503174192438,0.000168801729595087,0.00916678032178014
0.0312,0.00017335237887622,0.031624724228892,0.000170449648687806,0.00898468180381275,0.00017000964195338,0.00917851508557763
0.0313,0.000174099620541908,0.0316777956011796,0.000171163801026584,0.00898992493449671,0.000170739345168333,0.00918764070426117
0.0314,0.000174219140373549,0.0317257065585757,0.000171221978912934,0.00899706243757551,0.000170803338708306,0.00919586771436027
0.0315,0.000174420481558437,0.0317950871993476,0.000171415136329703,0.00901489622612369,0.000170972098533977,0.00921251429856851
0.0316,0.000175105354840311,0.0318906202166352,0.000172079447962895,0.00904274146714186,0.000171667363887279,0.00924069385864441
0.0317,0.000175354054270311,0.0319899362800625,0.00017231101942736,0.00907473044135586,0.000171922789632012,0.00927478514143264
0.0318,0.000174835353621436,0.0320795075657536,0.000171790076638767,0.00910893680627449,0.000171382210360061,0.00931474492725196
0.0319,0.000173881145790448,0.0321730983785097,0.000170806081800813,0.00915198117762422,0.000170431770708236,0.00935891253520602
0.032,0.000172733132975705,0.0322840523658581,0.000169679426371433,0.00919850066141708,0.000169317357184892,0.00940146040456639
0.0321,0.000171434814580766,0.032395813422256,0.000168442253674519,0.00923795771195207,0.000168019993034066,0.00944177139759546
0.0322,0.00017033559142906,0.0324797750192166,0.000167348549376987,0.0092757230417404,0.000166903190108718,0.00948103314877202
0.0323,0.000170187042379044,0.0325342549706373,0.000167216243149758,0.00931589902573468,0.000166736340268451,0.00951664664538791
0.0324,0.000170494848237451,0.032583895286817,0.000167553687530608,0.00935060841820749,0.000167076354044881,0.00954774049445615
0.0325,0.000170321004081412,0.0326448420456539,0.000167429327313279,0.00937444540718278,0.000166947359257216,0.00957591631203747
0.0326,0.000169223209790774,0.0327004941585807,0.000166328110804464,0.00939015022896557,0.000165853747503498,0.00960083833033755
0.0327,0.000168497783696126,0.0327370528905596,0.000165545045955094,0.00940602039050924,0.000165106751848562,0.00961880605836788
0.0328,0.000169463991647892,0.0327758243245646,0.000166509258934543,0.00941917508115086,0.000166085351110135,0.0096262959504776
0.0329,0.000170978750017765,0.0328227243212095,0.000168025169743272,0.00943145862726969,0.000167619563043545,0.00963220800022195
0.033,0.000171830521063604,0.032870835289974,0.000168888344121962,0.00944889977602242,0.0001684549363841,0.00964790537047218
0.0331,0.000171878564605547,0.032939376384639,0.000168924882128184,0.00946473237080764,0.000168439234741225,0.00967354923734822
0.0332,0.000171882389894941,0.0330430736407051,0.000168832656223571,0.00948444882130693,0.000168412000564425,0.00970251788801659
0.0333,0.000172065195371732,0.0331645667040091,0.000168952210732744,0.00951684706486028,0.000168590362753078,0.00973118544104547
0.0334,0.000171787343591551,0.0332776033318324,0.000168671206916877,0.00955828801292698,0.000168252018134452,0.00976523021872924
0.0335,0.00017106418353928,0.0333853710163796,0.000167926882933362,0.00960094912947163,0.000167508723435521,0.00980493729629546
0.0336,0.000170202775623129,0.0335108653748802,0.000167070240926009,0.00964108506611107,0.000166719707884576,0.00984235420165596
0.0337,0.000170119110495684,0.0336500047124488,0.000167036227977264,0.00968219040642245,0.000166702856176758,0.00987683783110639
0.0338,0.000171114561563397,0.0337621133309596,0.000168058220518379,0.00972271639505216,0.000167714225125342,0.00991682659211628
0.0339,0.000172138045603275,0.0338256760887356,0.000169133755346675,0.00975466252958485,0.000168776355597177,0.0099628540263869
0.034,0.000172814081676303,0.0338641185317699,0.000169851150231211,0.00978245299441954,0.000169518985163244,0.0100007894786037
0.0341,0.000173494376276558,0.0339019059771749,0.000170566900854206,0.00981066626073666,0.000170268051901745,0.0100235751266263
0.0342,0.000173991911656285,0.0339431713116692,0.000171089020065685,0.00983069598532074,0.00017077213207953,0.0100411731358563
0.0343,0.000174122625328441,0.0339868652122586,0.000171215807875381,0.00984086250537805,0.000170771610561644,0.0100553944813146
0.0344,0.00017444474141073,0.0340557466501809,0.000171492840536951,0.00984592986838454,0.000170926897758943,0.0100673326013436
0.0345,0.00017532912132741,0.0341524189670944,0.000172221165601173,0.0098539092440148,0.000171832706562598,0.0100826643908277
0.0346,0.000176146109649195,0.0342400285492435,0.000173031640726867,0.00986815830308772,0.000172720675399666,0.0100962765807475
0.0347,0.000176430254998876,0.0343121711146799,0.00017335908479842,0.00988723412226973,0.000172982214241915,0.0101093416092086
0.0348,0.000176353489769958,0.0343965068371433,0.000173233526456052,0.00991420025235385,0.00017286417861104,0.0101310532614674
0.0349,0.000176295822892265,0.034506212187189,0.000173153641970733,0.0099455644058249,0.000172765354052866,0.0101665998414365
0.035,0.000176213053715243,0.0346183661493153,0.000173078092799284,0.00998083291683327,0.000172681382837739,0.0102112101242748
0.0351,0.000175510784318698,0.034709397601042,0.00017236633337734,0.0100234349698827,0.000172053473351751,0.0102555123388562
0.0352,0.000174425910428299,0.0347885691680164,0.000171310263574119,0.0100690840768876,0.000170998582478273,0.0102994998701656
0.0353,0.000173782655864976,0.0348777004655455,0.000170687341459666,0.0101126464471486,0.000170349640624558,0.0103432480390931
0.0354,0.000174125658955538,0.0349710166266949,0.000171072140791295,0.0101504085262293,0.000170713148603647,0.0103795947790893
0.0355,0.000174789538608298,0.0350405172891377,0.000171765966223662,0.0101816441240701,0.000171399074713369,0.0104096834783928
0.0356,0.000174634302830251,0.0350801127075467,0.000171597389157181,0.010213240901312,0.000171236863743392,0.0104402435523737
0.0357,0.000174003748147495,0.0351071887684202,0.000170979568278809,0.0102429036318092,0.000170585058709802,0.0104678044450418
0.0358,0.000173284193050745,0.0351375874175986,0.000170280452416399,0.0102600972996371,0.000169886343958877,0.0104851958026633
0.0359,0.000172845369470145,0.0351674380099526,0.000169864195039298,0.0102663416445645,0.000169477155670338,0.0104921195978399
0.036,0.000173512714831265,0.0352112000262742,0.00017049605916098,0.0102721198806191,0.000170095593175797,0.0104953776198341
0.0361,0.00017458845898624,0.0352916678047015,0.00017143657206593,0.0102829147329515,0.00017108975605124,0.0105005492466817
0.0362,0.000175084530797988,0.0353850173582716,0.000171891946887225,0.0102983798061663,0.000171538480430722,0.0105168985653838
0.0363,0.000175075148480978,0.035466668412575,0.000171843086700249,0.0103234364922923,0.000171486407665536,0.0105498201222408
0.0364,0.000174811652911237,0.0355498341083944,0.000171537246151093,0.0103598712058394,0.000171219050775003,0.0105879853127709
0.0365,0.000174296772730233,0.0356587382967769,0.000171050084777145,0.0103984188172664,0.000170691439321944,0.010626111149567
0.0366,0.000173126997677906,0.035787378434807,0.000169909329024581,0.0104359986518027,0.000169515158880143,0.0106681711248422
0.0367,0.000171368492534306,0.0359061936032349,0.000168162197535194,0.0104765176743083,0.000167783660948253,0.0107124166752226
0.0368,0.000169693596323789,0.036004300388071,0.000166490294227953,0.0105205814744591,0.000166081545946983,0.0107558600132159
0.0369,0.000168634931583526,0.0361019174856364,0.000165424913256659,0.0105659540754684,0.000164985310179098,0.0107972198461601
0.037,0.000168798913308424,0.0362133642266591,0.000165611665420526,0.0106079784693339,0.000165205393562025,0.0108351378849749
0.0371,0.000170565296593851,0.0363163406681536,0.000167485258575977,0.0106452031040697,0.000167109593186636,0.0108703611396941
0.0372,0.000172711768473268,0.0363804750450301,0.000169765127637224,0.0106766398557847,0.000169368838285208,0.010899219700614
0.0373,0.000173867266665024,0.0364243506143265,0.000170889758727478,0.010695034839957,0.000170479683005204,0.0109174973603372
0.0374,0.000174416571350599,0.0364734762725546,0.000171281843671645,0.0107020031328816,0.000170966754610749,0.0109293674717338
0.0375,0.000175410762332409,0.0365234666975203,0.000172203952005867,0.0107052403580068,0.000171977721189814,0.0109359222062697
0.0376,0.00017717747114147,0.0365841397326924,0.000173980328580375,0.0107117500232865,0.000173789712803001,0.0109441475144577
0.0377,0.000178712673463581,0.03667810054504,0.000175521156895636,0.0107289962670863,0.000175306610352768,0.0109641881368204
0.0378,0.000178863506761541,0.0368070768872432,0.000175626275187383,0.0107554314905485,0.000175292317040958,0.0109939961546165
0.0379,0.00017834218268751,0.0369436832920121,0.000175013474473721,0.0107856422585998,0.000174628937000941,0.0110274744916865
0.038,0.00017797885517238,0.0370637063019106,0.000174628109810778,0.0108186526769967,0.000174261752803235,0.0110629577735602
0.0381,0.000177730941054936,0.0371710564274372,0.000174381269067553,0.010859513392851,0.000174001830783657,0.0111055613455227
0.0382,0.000177529590160195,0.03728433291416,0.000174166853442975,0.0109076457481308,0.000173808362657521,0.011151564445361
0.0383,0.000177288264832605,0.0374086989078397,0.000173977382011081,0.0109517048433101,0.000173637453887074,0.0111919052471512
0.0384,0.000176981802732621,0.037529973237067,0.00017372632877815,0.0109897783808788,0.000173365362630683,0.0112294286432707
0.0385,0.000177048619918337,0.0376321934577946,0.000173815561716338,0.0110286217445979,0.000173471966697405,0.011268246071279
0.0386,0.00017825841116059,0.0377112236138649,0.000175053676456045,0.0110647436899667,0.000174733372707755,0.0113049451917702
0.0387,0.000180506771542371,0.0377709527384293,0.000177327731607368,0.0110928767444703,0.000177031163781201,0.0113360230438771
0.0388,0.00018243087887795,0.0378181669143383,0.000179354631560748,0.0111144326987751,0.000179031378474186,0.0113581604980406
0.0389,0.000182896233877518,0.0378658612785397,0.000179860947037184,0.0111301429080398,0.000179487398905663,0.0113713250843302
0.039,0.000182578581251928,0.0379250988116898,0.000179461797619598,0.0111384539992615,0.000179114591777082,0.0113787429113743
0.0391,0.000183073223770134,0.0379967294414265,0.000179852805413406,0.0111474434586463,0.000179550402465114,0.0113845852848449
0.0392,0.00018471783169163,0.0380818564329611,0.000181404458986791,0.0111627742918835,0.000181133001660605,0.0113936311262738
0.0393,0.000186130472123125,0.0381879782463385,0.00018281683925504,0.011177368787747,0.000182506589852589,0.0114093899199548
0.0394,0.000186154943159227,0.0383184954686807,0.000182813814064886,0.0111966444131503,0.000182427321838993,0.0114366992344336
0.0395,0.000185458168432708,0.0384606677849657,0.000182021896910173,0.0112323191282569,0.000181664107589836,0.0114731586271058
0.0396,0.000184960266391019,0.0385919497629759,0.000181557615839585,0.0112774175219118,0.000181191850072135,0.0115133038917269
0.0397,0.00018450113670591,0.0387017985507898,0.000181137996557926,0.0113198527566024,0.000180744379886502,0.011558063045963
0.0398,0.000183794611595122,0.0388028866490956,0.00018041757993738,0.0113601237199749,0.000180078697771669,0.0116020482914759
0.0399,0.000183067895632096,0.0389149770894928,0.000179697014875937,0.0114025518217006,0.000179390208110172,0.0116404901879884
0.04,0.000182913030191739,0.0390371878585236,0.000179576587320019,0.0114453712466288,0.000179228897270153,0.0116788562677187
0.0401,0.000184100610212145,0.0391429508098773,0.000180841970122292,0.0114805313510576,0.000180560725260382,0.011716000663438
0.0402,0.000186117448297023,0.0392131603453615,0.000182924799528444,0.011506994491794,0.000182701935235706,0.0117464979224544
0.0403,0.000187584943547653,0.0392669879396805,0.000184376846960413,0.0115318374176241,0.000184162021612324,0.0117716879581101
0.0404,0.000188165225528679,0.0393241717293163,0.000184884376263409,0.0115519101470745,0.000184626068675785,0.0117912172610786
0.0405,0.000188553717878551,0.0393825171344352,0.000185258470132413,0.0115618225321873,0.00018490542714668,0.0118039628915785
0.0406,0.00018911954456018,0.0394483752256006,0.000185909380481711,0.0115664777786572,0.000185529134885415,0.0118105356038386
0.0407,0.000189584316975631,0.0395366685502575,0.000186337598688714,0.0115711968985306,0.000186046469106488,0.0118167778058497
0.0408,0.000189657972145283,0.0396461641356329,0.000186292126059597,0.0115808692626177,0.000186057148120127,0.0118264547405113
0.0409,0.000189448446834538,0.039754196233497,0.0001860859343809,0.0115974431098291,0.0001857467410082,0.011842646163629
0.041,0.00018902926523986,0.0398458705954678,0.000185629778659155,0.0116228909402809,0.000185221680202032,0.0118744643974412
0.0411,0.000188446648823248,0.0399337933769276,0.000184998581783291,0.0116595202414999,0.000184636849910994,0.011915317994332
0.0412,0.000187931743500442,0.0400383420660429,0.000184497478046994,0.0117025403513741,0.000184165016118372,0.0119542185711116
0.0413,0.000187570152167025,0.0401569881095826,0.000184161215118097,0.0117463538252488,0.000183807086614971,0.011993859572528
0.0414,0.00018688269816559,0.0402664836434717,0.000183486477155139,0.0117877370354869,0.000183153612378133,0.0120337285672343
0.0415,0.000185771168093277,0.0403534211481454,0.000182365785416483,0.0118276634297311,0.000182033181257442,0.0120713983584356
0.0416,0.000185038878139751,0.0404275157479992,0.000181620400519084,0.0118661179221912,0.000181308134906425,0.0121097936706468
0.0417,0.000185487781176816,0.0405005876579878,0.000182093247601366,0.0118983149181189,0.000181825824693757,0.0121461244938415
0.0418,0.000187020067433561,0.0405660963393503,0.000183674968199798,0.0119268809216676,0.000183407017019357,0.0121790025074042
0.0419,0.000188455831356618,0.0406161392963759,0.000185169086726282,0.0119547924773867,0.000184871431031061,0.0122096798700129
0.042,0.000188892524614993,0.0406641098357348,0.000185557889535473,0.0119735851783023,0.000185249109043491,0.0122299438714953
0.0421,0.000188793042270331,0.0407199423905198,0.000185386973934535,0.011981628574308,0.000185003595874287,0.0122384834885289
0.0422,0.000188811892403132,0.0407811378729591,0.00018539765482114,0.0119849223758266,0.000184977793280104,0.012244580015039
0.0423,0.000189046367273818,0.040853572120784,0.000185584063411962,0.0119911566280054,0.000185219506797128,0.012252699154151
0.0424,0.000189096628991149,0.0409402667939884,0.000185619253065477,0.0120049350742819,0.000185259732744415,0.0122653825269447
0.0425,0.000188749789175718,0.0410256323275004,0.000185265055484708,0.0120260639249015,0.000184875042409259,0.0122884114273575
0.0426,0.000188335347278665,0.0410938355218924,0.000184815523444818,0.0120563739328568,0.000184438091140182,0.0123206516046638
0.0427,0.000187831452769926,0.0411584376125861,0.000184309680418286,0.0120926897476599,0.000183961314750277,0.0123508774161697
0.0428,0.00018737555612279,0.0412525533842053,0.000183860038834932,0.0121325331980786,0.000183520182850717,0.0123806473508979
0.0429,0.000186677713150433,0.0413832211965048,0.000183143699791605,0.0121731879515622,0.000182748187399687,0.0124215189916124
0.043,0.000185490713287009,0.0415134183233966,0.000182000671842405,0.0122090434510144,0.000181573452829687,0.0124684860336323
0.0431,0.000184467993166575,0.0416048635888887,0.00018097847231149,0.0122460772394508,0.00018059442519046,0.0125115402735719
0.0432,0.000183800289143044,0.0416645582965987,0.000180313206327919,0.0122886664237163,0.000179952430399517,0.0125512248508632
0.0433,0.000183457013547815,0.0417320167132499,0.000180004237664539,0.0123256914766067,0.000179622366815197,0.0125882598468572
0.0434,0.000183838825945464,0.041822417514345,0.000180411215869272,0.0123540176628707,0.000180020191987738,0.0126215315166373
0.0435,0.000185263256717522,0.0419015763573497,0.000181884151702548,0.0123782833451392,0.00018146243174247,0.012647318517331
0.0436,0.000187536990342431,0.0419582252929507,0.000184176582969292,0.0123977671921766,0.000183751836250516,0.0126623885696684
0.0437,0.000189040375523072,0.0420301780539211,0.000185670634889003,0.0124136649877586,0.000185219300594043,0.0126710460245026
0.0438,0.000189180153658753,0.0421164434076252,0.000185819840339213,0.0124237968618148,0.000185337121904436,0.0126774853267241
0.0439,0.00018896784329284,0.0421886986415822,0.000185513879428571,0.0124387086406486,0.000185084914220673,0.0126892769399296
0.044,0.000188942804136285,0.042254463387396,0.000185448339652211,0.0124628697114984,0.000185039479402814,0.0127085010565084
0.0441,0.000188993529114661,0.0423383460193394,0.00018548054762786,0.0124877917837225,0.000185044030421312,0.0127337036758181
0.0442,0.000188883220209332,0.0424495446773651,0.000185306363605288,0.0125186806112521,0.000184873348067783,0.0127684150082238
0.0443,0.000188508964344443,0.0425804656820032,0.000184928355718636,0.0125586174848849,0.000184542301429842,0.012808940837333
0.0444,0.000188378886751915,0.0427231489218503,0.000184791034029833,0.0126070807424594,0.000184416430971401,0.0128538628820014
0.0445,0.000188958691558178,0.0428685380755464,0.000185362633806542,0.0126551298754847,0.000184982805589061,0.0129000327445713
0.0446,0.000189633041612997,0.0429958430599043,0.000186114854437311,0.0126928159628076,0.000185770031384463,0.0129385774681778
0.0447,0.000190160452277374,0.0430843764399231,0.000186690319233174,0.0127272143847969,0.000186336892380272,0.0129718682669759
0.0448,0.00019065475041014,0.0431392975172748,0.000187232624536337,0.0127622725021322,0.000186841579405212,0.013004784252229
0.0449,0.000191180422123986,0.0431870724533727,0.000187747316862655,0.0127904532132424,0.000187346874725505,0.0130339531560914
0.045,0.000192065069887396,0.0432446079475142,0.00018859257725527,0.0128133499027795,0.000188206771532444,0.0130604041164337
0.0451,0.000193676858088784,0.043301128225698,0.000190188252907453,0.0128324082899443,0.00018982261231053,0.0130830022923083
0.0452,0.000196064446812993,0.043364084297351,0.000192553925754079,0.0128438366940603,0.000192188505604817,0.0130960710970943
0.0453,0.000197719175942757,0.0434588485277336,0.000194261787203727,0.0128499496333863,0.000193889789428195,0.0131026143833754
0.0454,0.000197288615004488,0.0435646252716601,0.000193838079274111,0.0128559847523868,0.000193503963782447,0.0131074384483091
0.0455,0.000196305024245359,0.0436439749117913,0.000192798048306954,0.0128662796178155,0.000192445706287711,0.0131167948049638
0.0456,0.000195880883788257,0.0437000431553865,0.000192400751819305,0.0128805646426066,0.000192008589306183,0.0131354485147532
0.0457,0.000195796038529223,0.043767263916892,0.000192311192157257,0.0129025075449431,0.000191905850609676,0.0131642345674394
0.0458,0.000195892270360122,0.0438670115785474,0.000192330418781794,0.0129345228901949,0.000191951533024198,0.0131996187257687
0.0459,0.000195760007054454,0.0439890417162927,0.000192164653965557,0.0129718253680958,0.000191816559357117,0.0132353062600237
0.046,0.000195387174639181,0.0441132925911743,0.000191757084084771,0.0130153746817306,0.000191424821074516,0.0132754258497494
0.0461,0.000195265152606041,0.0442320420650459,0.00019166664407164,0.013059861808474,0.000191344854921123,0.0133180175165895
0.0462,0.000195258077741525,0.0443439741225939,0.000191711950464348,0.0130983576328815,0.000191407887770786,0.013353317033151
0.0463,0.000194866153909937,0.0444400281859757,0.000191302211903225,0.0131367428943377,0.000190965666264004,0.0133871951407311
0.0464,0.000194540869032963,0.0445100005409145,0.000191011723691717,0.0131732055453764,0.00019066665521758,0.0134272021203053
0.0465,0.000194818960761914,0.0445587388336825,0.000191276027718906,0.0132018538764858,0.000191007923777132,0.0134655371205557
0.0466,0.000195432794815726,0.0445993810420179,0.000191898165816513,0.0132273337767109,0.000191641814329183,0.0134935447062336
0.0467,0.000195958607277196,0.0446389408574325,0.000192431873245257,0.0132464815344577,0.000192141920905857,0.0135095535120452
0.0468,0.000196293781072195,0.0446844215160739,0.000192705809994183,0.0132549824753434,0.000192383829034855,0.0135189260691458
0.0469,0.000196514013276115,0.0447463731501349,0.000192930197884168,0.0132588578173906,0.000192570468653579,0.0135257732114673
0.047,0.000196449934796764,0.044825186003569,0.000192863258907994,0.0132647474869847,0.000192497851514592,0.0135358377918621
0.0471,0.000196037800067641,0.0449104921085369,0.00019243189052562,0.013276599356989,0.000192054977998095,0.0135544714208847
0.0472,0.000195625305520453,0.0449975749007133,0.000192048119562638,0.0132962447881895,0.000191637801506973,0.0135766215962323
0.0473,0.000195302784285402,0.0450906178907825,0.000191663784186976,0.0133278101600435,0.000191275927455148,0.0136034790526264
0.0474,0.000194688815884347,0.0451909285334916,0.000190989179812535,0.013365926984767,0.000190642628115769,0.013635958798126
0.0475,0.000193740557565742,0.0452917521757146,0.000190041198912476,0.0134018335966169,0.000189698592377066,0.0136704377289727
0.0476,0.000193046239270503,0.0453876104617776,0.000189306374237236,0.0134404590257065,0.000188971119490409,0.0137125226000474
0.0477,0.000193026792133505,0.04548132119406,0.000189282231933092,0.0134828034488212,0.000188974598433859,0.0137599663190516
0.0478,0.00019335285221113,0.045575870696918,0.000189651290152329,0.013524561228043,0.000189352838014608,0.0138018932244568
0.0479,0.000193134241404022,0.0456636359650588,0.000189501202521252,0.0135638516735856,0.000189131547083005,0.0138390519452049
0.048,0.000192344542279125,0.0457318046023862,0.000188774089598,0.0135949018984081,0.000188374800903467,0.0138729664746351
0.0481,0.000192309519355541,0.0457783948476586,0.000188703465219916,0.0136210514440258,0.000188334799673159,0.0139017097932641
0.0482,0.000193568847246375,0.0458125302857239,0.000189963430989379,0.0136491041514589,0.000189586897924481,0.013925683289588
0.0483,0.000195226115801432,0.0458412552338667,0.000191632167838256,0.0136686951667318,0.000191242620120664,0.0139402606125071
0.0484,0.000196410886020587,0.0458686775248905,0.000192807312813741,0.0136749739646028,0.000192404789959609,0.01394501884189
0.0485,0.000196711801894464,0.0459063595783432,0.000193108183401019,0.0136806379944771,0.000192715529105816,0.0139475435900192
0.0486,0.000196523871101634,0.0459697464186944,0.00019286317039579,0.0136952679274014,0.000192511320637347,0.0139562290466945
0.0487,0.000196576075590622,0.0460630271911603,0.000192878027906678,0.0137147099953813,0.000192539650257067,0.0139716964172717
0.0488,0.000196751453081701,0.0461768685323094,0.000193091822558384,0.013735968805211,0.000192756058653107,0.0139915550488114
0.0489,0.000196591043130624,0.0462968812075224,0.000192846996553545,0.0137663829717561,0.000192525232069347,0.0140234407632477
0.049,0.000196284571187132,0.0464122821038526,0.00019250236910887,0.0138037844854292,0.000192183136715683,0.0140645296135443
0.0491,0.000196129969303553,0.0465213673940403,0.000192376518046538,0.0138410721253463,0.000192075032604464,0.0141045210588315
0.0492,0.000196146901951676,0.0466296430181821,0.000192392657185099,0.0138784552407402,0.000192087744894398,0.0141466099621882
0.0493,0.000196365316397383,0.0467400466003809,0.000192647567720529,0.0139156671934688,0.000192326468523729,0.0141899439409973
0.0494,0.000196920853063079,0.0468445102326603,0.000193241065122942,0.0139554905433763,0.000192899232818558,0.0142269719891175
0.0495,0.000197836560594424,0.046928793869687,0.000194209266878499,0.0139949713871349,0.000193811943755532,0.014258097518558
0.0496,0.000198609529872959,0.0469881464673995,0.000195042508384631,0.0140230466855746,0.000194650030685384,0.0142845867946976
0.0497,0.000198885797121854,0.0470322934226404,0.00019534944318021,0.0140460730724892,0.000194915601593894,0.0143090999892708
0.0498,0.000199116163198837,0.0470710218724745,0.000195607801542652,0.0140717270219788,0.00019511367592379,0.0143321517720621
0.0499,0.000199702118696288,0.0471078387017274,0.000196106169154145,0.0140871800687814,0.000195667948617437,0.0143456865804963
0.05,0.000200403338617548,0.0471481892209521,0.000196713300579994,0.0140919524296062,0.000196347522316646,0.0143522806789526
0.0501,0.000200831906690453,0.0472004836850698,0.000197117856511784,0.0140974289449544,0.000196781896577099,0.0143569732625382
0.0502,0.000200889967845248,0.0472717749180427,0.000197117100961352,0.0141095695972322,0.000196784281059724,0.014368118234573
0.0503,0.000200843109155636,0.0473677274189936,0.000197051848343577,0.0141295369534466,0.000196738017621232,0.0143903035339236
0.0504,0.00020089527160328,0.0474907760613502,0.000197158271712102,0.0141541656998588,0.000196859611880349,0.0144150287854174
0.0505,0.00020054531943577,0.0476327868614599,0.000196753663144114,0.0141828155502299,0.000196346842920367,0.01444592809162
0.0506,0.000199652798841359,0.0477747025687406,0.000195799171595984,0.014215918503148,0.000195308600570792,0.0144870280872382
0.0507,0.000199159787448466,0.0478999304374101,0.000195264533830134,0.0142583112351835,0.000194854322690745,0.0145333878362524
0.0508,0.000199312578861707,0.0480069046694688,0.000195432189409581,0.0143056742476656,0.000195081417842759,0.0145765111230194
0.0509,0.000199421273154293,0.048103918393031,0.000195627015603455,0.0143446153001555,0.000195239659731342,0.0146099790494609
0.051,0.000199167469197618,0.048193367548,0.000195444722256623,0.0143795370192567,0.000194984389275182,0.0146441027393858
0.0511,0.000199427759007616,0.0482682776392427,0.000195790317540727,0.0144178595040591,0.000195340244039275,0.0146866286722475
0.0512,0.000201337572279961,0.0483272580361723,0.00019775520615671,0.0144501875492695,0.000197404754255424,0.014720176258287
0.0513,0.000204079461006267,0.0483825386540845,0.000200531689469017,0.0144723461629464,0.000200164609949726,0.014738894964348
0.0514,0.000205589305508019,0.0484466201300231,0.000202063615342839,0.0144874342109822,0.000201642556250571,0.0147567364353017
0.0515,0.000205399104343359,0.0485247359791234,0.000201725746756848,0.0144946138003728,0.000201306492696035,0.0147703159345803
0.0516,0.000204768192745823,0.0486160024428759,0.00020098836007449,0.0144972840544117,0.000200577732617812,0.0147786291932545
0.0517,0.00020429510129502,0.048709895672706,0.000200516010902484,0.0145044689966504,0.000200146211013135,0.014792460629445
0.0518,0.000203787899438136,0.0487939429360956,0.000199964742775484,0.014520880677429,0.000199583876587161,0.0148113706597433
0.0519,0.000203269798098044,0.0488714752351403,0.000199427247105864,0.0145437210165719,0.000199017226672502,0.0148308438848332
0.052,0.000202878290479503,0.0489623128199659,0.000199028559530668,0.0145721432476826,0.000198615232535004,0.0148558161062904
0.0521,0.000202668512694287,0.049078449241246,0.000198811822574373,0.0146044432601319,0.000198349192658563,0.0148920361747787
0.0522,0.000202331193951511,0.0492048867415864,0.000198479272787158,0.014638021278936,0.000198010273481774,0.0149308927690323
0.0523,0.000202082233942237,0.0493140109920267,0.000198198444602339,0.0146795224584835,0.000197802836103714,0.0149703548278425
0.0524,0.000202368728407915,0.0493964106624283,0.000198530176258761,0.0147273330399053,0.00019814699500028,0.0150150457077282
0.0525,0.000202777836181525,0.0494660527484821,0.000199006218295855,0.0147684385656089,0.000198621757708105,0.0150546101879111
0.0526,0.000202968044896766,0.0495369336541926,0.000199245089256586,0.0148017625046219,0.00019885120723835,0.0150868170069076
0.0527,0.000203191183604542,0.0496054585197035,0.000199521939682425,0.0148311307667092,0.000199127809762625,0.0151215744293731
0.0528,0.000203920598976173,0.049659677519784,0.000200275117983322,0.0148566488397383,0.000199893638064416,0.0151518047317712
0.0529,0.000205104411829457,0.049700844192785,0.000201474148304685,0.0148798173874539,0.000201045814502127,0.0151695078910598
0.053,0.000206066922789152,0.0497421890001248,0.000202433551499737,0.0148945019969316,0.000202040267751393,0.0151803677628301
0.0531,0.000206342275131533,0.0497964890135327,0.000202626389927019,0.0149019846261847,0.000202274491761453,0.0151866123097139
0.0532,0.000206267993435325,0.0498751340384369,0.000202518717757849,0.0149078106415188,0.000202039261180851,0.0151901239653752
0.0533,0.00020631061419299,0.0499800140121347,0.000202566497016556,0.0149134048967298,0.000202059214699164,0.0151997807895699
0.0534,0.000206186898327278,0.050096872523467,0.00020240519111989,0.014925745499813,0.000201984438179021,0.0152187083648264
0.0535,0.000205652526358106,0.0502110030666149,0.000201866822027013,0.0149502208202171,0.000201463795588004,0.0152412741313872
0.0536,0.00020497662441273,0.0503240361085361,0.000201160664614891,0.0149875412716885,0.00020072521664154,0.015270819207899
0.0537,0.000204726003936716,0.0504445735325919,0.000200902541387692,0.0150262860626164,0.000200445634989913,0.0153099708073245
0.0538,0.000205012201629572,0.0505658161908381,0.000201227103044427,0.0150590955328762,0.00020084058064398,0.0153464998509152
0.0539,0.000205232957634811,0.0506665801306702,0.000201421864447708,0.0150967146117754,0.00020104508507848,0.0153813466002336
0.054,0.000205553077366095,0.0507385026887972,0.000201726883759306,0.0151412052742737,0.000201326038893186,0.0154260802726256
0.0541,0.000206388903748966,0.0507948443121401,0.000202544602165629,0.0151808430473365,0.000202183768408748,0.0154704137021418
0.0542,0.00020720889996393,0.0508493227083119,0.000203415116101813,0.0152133173570501,0.000203083889349286,0.0155036125331306
0.0543,0.000207371398574526,0.050902405473866,0.000203678281554602,0.0152421294347342,0.000203372902674013,0.0155328035759256
0.0544,0.00020709198296645,0.0509470788234783,0.000203439686005197,0.0152685307582656,0.000203066460101688,0.0155591274157708
0.0545,0.000207180718573172,0.0509828684095733,0.00020352241637109,0.015289109653407,0.000203054284847247,0.0155770687083381
0.0546,0.000207784998894518,0.0510145846028853,0.000204074369135659,0.0153007531396589,0.000203664284677936,0.0155863888900187
0.0547,0.000208343479648199,0.0510470781824788,0.000204581253801469,0.0153058460662404,0.000204234670229349,0.0155897141355815
0.0548,0.000208408649905025,0.0510946282584722,0.000204653532091763,0.0153085497879737,0.000204251473490079,0.0155922376592345
0.0549,0.000208257282719736,0.051172775499955,0.000204449650970567,0.0153188027273098,0.000204047507368347,0.0156033463908881
0.055,0.00020828185409396,0.0512755121034706,0.000204415804534109,0.0153413162338888,0.000204073032958145,0.0156257119232244
0.0551,0.000208146085311342,0.051380548195603,0.000204338744383997,0.0153668241247539,0.000203964991959245,0.0156511330477247
0.0552,0.000207734303878222,0.0514789746185848,0.00020391810779983,0.0153936981649347,0.000203506570213494,0.0156806506705189
0.0553,0.000207207820843848,0.0515847311232498,0.000203342234146331,0.0154293681263968,0.000202920116624844,0.0157197956114943
0.0554,0.000206839986294866,0.0517102928522716,0.00020297732847989,0.0154725486359014,0.000202611040658289,0.0157598492861521
0.0555,0.000206982580753851,0.0518431588401503,0.000203133288701235,0.0155152174556699,0.000202765079087362,0.0157970347840957
0.0556,0.000207531489062253,0.05195619655018,0.00020372698434396,0.0155524248216075,0.000203296639637357,0.0158388916062159
0.0557,0.000208391303426817,0.0520369843767817,0.000204624292342704,0.0155907289017816,0.000204261406060342,0.0158823792303823
0.0558,0.000209540610264044,0.0520953058822553,0.000205825655349318,0.0156324365392401,0.000205495145698169,0.0159180228668865
0.0559,0.000210565441435459,0.0521436647838171,0.00020693159589767,0.0156628931761277,0.000206578227497902,0.0159436972098607
0.056,0.000211177591356451,0.0521863402619544,0.000207600889800946,0.0156796159930155,0.000207176439289122,0.0159631098733677
0.0561,0.000211632762124284,0.0522273179447516,0.000208045458271876,0.0156948807556101,0.000207556891077844,0.0159802554529314
0.0562,0.000212412932545742,0.052273657062053,0.000208710233415631,0.0157055217452739,0.000208281481004997,0.0159912808753608
0.0563,0.000213596615614717,0.0523331482709487,0.000209796849040394,0.0157122194549207,0.00020942091021521,0.0159982549350418
0.0564,0.00021452562584308,0.0524160714578443,0.000210765916487875,0.0157212539519958,0.000210343432202452,0.0160071373524361
0.0565,0.000214381975998715,0.0525285957897084,0.000210525200800276,0.0157357572022057,0.000210175637261281,0.016019474083893
0.0566,0.000213482382973231,0.0526593404849669,0.000209466653464641,0.0157601568011803,0.00020918332704016,0.0160399376901746
0.0567,0.000212776204284873,0.0527843518005293,0.00020883209270209,0.0157890804360178,0.000208446881255223,0.0160676287042257
0.0568,0.000212235775718992,0.0528914450532089,0.000208345277296143,0.0158184679141805,0.000207898769577666,0.0160994967005198
0.0569,0.000211617700092626,0.0529924502269687,0.000207714117107923,0.01584967100262,0.000207258723218046,0.01613537671788
0.057,0.00021114365750335,0.0531051825194757,0.000207215860325741,0.0158868963189319,0.000206777952601101,0.0161758075798719
0.0571,0.000211286528826766,0.0532277730372913,0.000207339682633948,0.015930643727039,0.000206937540211504,0.0162202450831147
0.0572,0.000212341355629655,0.0533386240478346,0.000208441243388687,0.0159716583532148,0.000208098925408154,0.0162630596339668
0.0573,0.000213702815415162,0.0534212301595405,0.000209905139002631,0.0160081930263026,0.00020962156412149,0.0163004671746402
0.0574,0.000214451198254636,0.0534806665128649,0.000210788387774779,0.0160462215221142,0.00021045128256202,0.0163355041074889
0.0575,0.000214871213524623,0.0535321207629786,0.000211262833760647,0.0160781186851,0.000210855206462558,0.0163659939665429
0.0576,0.00021591755656083,0.0535869130214813,0.000212254622397721,0.0160980497494686,0.000211848926355864,0.0163871215201837
0.0577,0.000217619380870292,0.0536548846675828,0.00021394462395355,0.0161132125906902,0.000213528935389857,0.0164003258723609
0.0578,0.000218960108708246,0.0537428653003485,0.000215213974428275,0.0161218482441414,0.000214777157976254,0.0164068157007445
0.0579,0.000219085976404103,0.0538485035500078,0.000215201490100317,0.0161295971618088,0.000214763965945955,0.0164126641244068
0.058,0.000218221723224184,0.0539642762881727,0.00021431831406365,0.0161441250900587,0.00021389998915271,0.0164229766671506
0.0581,0.000217273607091715,0.0540837025377585,0.000213323844933325,0.0161630295902297,0.000212967584265884,0.0164384484760531
0.0582,0.000216586361238893,0.0542012109373183,0.00021258636719266,0.0161884956517789,0.00021222526990673,0.0164618485960483
0.0583,0.000215905856111782,0.0543114682477879,0.000211947109207963,0.0162201239155709,0.000211514127383738,0.0164938889313844
0.0584,0.00021521605389768,0.0544124875509092,0.000211263268200232,0.0162559294347136,0.000210826843055019,0.0165330865978213
0.0585,0.000214814574605921,0.0545064317271047,0.000210850658375464,0.0162932565675525,0.00021044568601399,0.0165727446653815
0.0586,0.000215028926409687,0.0545943946946595,0.00021106273442425,0.0163323521849075,0.000210651159038566,0.0166106245585961
0.0587,0.000215892130895585,0.0546732279390675,0.000211911759701599,0.016373765387876,0.000211510449655272,0.0166525389798242
0.0588,0.000216989951913698,0.0547403507292812,0.000213018241644539,0.0164115182677556,0.000212665699651054,0.0166948725406034
0.0589,0.00021775215790688,0.0547983107610793,0.000213830744304908,0.0164445856156089,0.00021349601590702,0.016729347512359
0.059,0.000217926792636262,0.0548514337096518,0.000214092081262963,0.0164779360218573,0.000213739347802152,0.0167584069020007
0.0591,0.000217863701028141,0.0548992656378683,0.000214092537440923,0.0165060602741087,0.000213722901166085,0.0167850736693187
0.0592,0.000218356682741619,0.0549418280508855,0.000214598926784651,0.0165229913426311,0.000214227756216447,0.0168076882908573
0.0593,0.000219771514975446,0.0549924351452732,0.000216055934318191,0.0165338669672573,0.00021566796893082,0.0168232493864859
0.0594,0.000221208932075924,0.0550622823344652,0.00021749271903837,0.0165410369354378,0.000217065183762135,0.0168327065038022
0.0595,0.00022160237979091,0.0551470433676045,0.000217792156226204,0.0165472242996218,0.000217342049121573,0.0168447825264359
0.0596,0.00022094464552721,0.0552426869167206,0.000217044639667047,0.0165625516349095,0.00021663941162517,0.0168601378701405
0.0597,0.000220011329015543,0.0553521891881712,0.000216047337937602,0.0165890855088894,0.00021568912896324,0.0168774554355641
0.0598,0.000219428004031363,0.0554766420939535,0.00021547986758639,0.0166173820265774,0.000215071723365216,0.0169029129479742
0.0599,0.000218933565517317,0.0556080889562268,0.000215028896115377,0.0166457607833962,0.000214598342039818,0.0169374172623784
0.06,0.00021820309983136,0.0557336509492182,0.000214269384789745,0.0166832517685596,0.000213891812134545,0.0169750495702289
0.0601,0.000218027696705133,0.0558433942181557,0.00021409417135963,0.016727374655534,0.000213709008323256,0.0170117238204114
0.0602,0.000219252486086075,0.0559331314020435,0.000215348060705157,0.016768124790165,0.00021498356490499,0.0170534181183734
0.0603,0.000221375882977152,0.0560043178653922,0.000217516184955041,0.0168066780210421,0.000217217513204441,0.0171022028765513
0.0604,0.000223215267998103,0.0560633410307365,0.000219380705681623,0.0168459781037061,0.000219090686019322,0.0171451547847294
0.0605,0.000224204853868856,0.056117607024537,0.000220348941710892,0.0168831175922628,0.000220028915454925,0.0171781759213074
0.0606,0.000224492608418106,0.0561701097834094,0.000220663894730778,0.0169149132887567,0.000220310909064388,0.0172102758645606
0.0607,0.000224639300521732,0.0562202114547452,0.000220881455065387,0.0169386288360159,0.000220514389605759,0.0172372565669592
0.0608,0.000225174391964634,0.0562772001212403,0.000221425900641626,0.0169542876727323,0.000221057082533314,0.0172507925038449
0.0609,0.000225772015139779,0.0563507399554451,0.000222001183229286,0.0169625624402344,0.00022162723235477,0.0172564717035831
0.061,0.000225727217682077,0.0564286319815612,0.000221916231341515,0.016969437785299,0.000221514327101742,0.0172599427800143
0.0611,0.000225179693443282,0.0564946382501212,0.000221322915688309,0.0169803353327408,0.000220911141885966,0.0172655571964716
0.0612,0.000224624016402278,0.056555614025116,0.000220737603230697,0.016995450907075,0.000220353349156604,0.0172808326887721
0.0613,0.00022436460050828,0.0566353130491725,0.000220438737421518,0.0170200050734265,0.000220085716870399,0.0173066663384734
0.0614,0.00022424930039498,0.0567456360345599,0.000220325377697539,0.0170523602609897,0.000219956180584574,0.0173358606539366
0.0615,0.00022352459499163,0.0568728003764478,0.000219662393875135,0.0170850855401882,0.000219253131278298,0.017366569410919
0.0616,0.000222330098439299,0.0569938752492149,0.000218474346988172,0.0171205144177115,0.000218050850937613,0.0174048036107202
0.0617,0.00022177528288444,0.0570991573051965,0.000217927199596462,0.0171623295327876,0.000217482439539773,0.0174485348281694
0.0618,0.000222322918830993,0.0571928886690575,0.00021848622369063,0.0172051287893132,0.000218044933579509,0.017492007434116
0.0619,0.000223269310097278,0.0572786938578955,0.000219422766018416,0.0172433796547893,0.000219050526615078,0.017534926567151
0.062,0.000223839850563196,0.0573536720475808,0.000220004018961503,0.0172797805179111,0.000219690253522631,0.0175744386008859
0.0621,0.000224077235043405,0.0574152869276423,0.000220266375395117,0.0173188230884572,0.000219946304314443,0.0176079984055559
0.0622,0.000224670032803064,0.0574663057221884,0.000220892357405106,0.0173529636372538,0.000220570600911418,0.0176366847622842
0.0623,0.000226169551703726,0.0575154924436037,0.000222419149070189,0.0173720727701798,0.000222093906239818,0.0176576348751593
0.0624,0.000228033766896694,0.0575781757750449,0.000224322422081643,0.0173826280689491,0.00022389334899007,0.0176700153576535
0.0625,0.000229014656669383,0.0576628373818398,0.000225294829321913,0.0173917086062255,0.000224846363297067,0.0176774775219403
0.0626,0.000228835552746319,0.057758796544438,0.000224976152363552,0.0174014117805288,0.000224637008249237,0.0176834118198202
0.0627,0.000228215069190222,0.0578509244441573,0.000224270119082458,0.0174191762364498,0.000223964526898653,0.0176944731401942
0.0628,0.000227656317543943,0.0579403433794667,0.000223701385772814,0.0174432605345709,0.000223389751629066,0.0177125923598158
0.0629,0.000227136151932163,0.0580415429992652,0.000223150302619147,0.0174680407428168,0.00022283156098718,0.0177371525292524
0.063,0.000226400056486097,0.0581595527791051,0.000222405114215702,0.0174962876058219,0.000222035215492813,0.0177714037209431
0.0631,0.00022543857769843,0.0582796338177514,0.00022144980029515,0.0175326757562388,0.000221045625332054,0.0178131139475271
0.0632,0.00022452683739312,0.058385239081244,0.00022054925280585,0.0175753629063177,0.000220125300145056,0.0178550746950516
0.0633,0.000223953239348567,0.0584786079136469,0.000220021714862155,0.0176158239710104,0.000219563759430993,0.0178955765715569
0.0634,0.000224008875365078,0.0585744823841738,0.000220091748881773,0.0176547252057809,0.000219645382080282,0.0179416129756193
0.0635,0.000224824915073929,0.058676001346419,0.000220895059576842,0.0176997566880789,0.000220530057801533,0.0179914444220494
0.0636,0.000226205246124419,0.0587668175380253,0.000222313357393217,0.0177463839094631,0.000221995702649969,0.0180307637915301
0.0637,0.000227852407185971,0.0588323454282669,0.000224033917399209,0.0177829153656153,0.000223703947137826,0.0180587935790092
0.0638,0.000229502240618802,0.0588827033854734,0.000225757510390232,0.0178072744349712,0.000225465530673754,0.0180868707036196
0.0639,0.000231210447450773,0.0589389839684018,0.000227524763815107,0.0178258964753647,0.000227210537393289,0.0181102340888658
0.064,0.000233001188077126,0.0590124782243978,0.000229331544932642,0.0178399613078042,0.000228943557110807,0.018119906458267
0.0641,0.000234226477946351,0.059107458290328,0.000230499451579021,0.0178502608374094,0.000230173281282866,0.0181224452974831
0.0642,0.000234288227581206,0.0592209056559091,0.000230441352532417,0.0178644065355931,0.000230143087082793,0.0181284784283221
0.0643,0.000233497772724291,0.0593422699983818,0.000229559143221955,0.0178814405460199,0.000229171236853955,0.0181453433262655
0.0644,0.000232590045058136,0.0594644010082873,0.000228549565536414,0.0179037950549666,0.00022824003719057,0.0181711869437618
0.0645,0.000231877170814174,0.0595890846160181,0.000227778714954587,0.0179382662543359,0.000227549419777862,0.0181999718106268
0.0646,0.000231115020429539,0.0597167789254761,0.000227098873875947,0.0179756565270131,0.000226750169476239,0.0182339325316519
0.0647,0.000230508432529818,0.0598370993199422,0.000226542154355691,0.0180107831123475,0.000226142732602905,0.0182751376177003
0.0648,0.000230779205684659,0.0599376372997476,0.000226812153210188,0.0180509207812226,0.000226421828021779,0.0183183451868702
0.0649,0.00023165471972728,0.0600191887486635,0.00022770019403281,0.0180959268519438,0.000227335567157096,0.01836033550891
0.065,0.000232299082904973,0.0600933336245559,0.000228360236725865,0.0181396731992222,0.000228041034069294,0.0184040194908153
0.0651,0.000232588267786672,0.0601659465168311,0.000228695837159164,0.01817883928954,0.000228349844831962,0.0184481511493817
0.0652,0.000233155351062945,0.0602308207611295,0.000229269766419914,0.0182129272299119,0.00022890428130187,0.0184855218312673
0.0653,0.000234459818549501,0.0602829568924056,0.000230542031324032,0.0182446340904162,0.000230245286514604,0.0185155354669449
0.0654,0.000235887607291354,0.0603290815812087,0.000232025885348356,0.018271453067578,0.000231776929865076,0.0185437831586022
0.0655,0.000236654354642229,0.0603781031282352,0.000232875316182379,0.0182879854063294,0.000232597163103105,0.0185667082548229
0.0656,0.000236874201206621,0.0604367627966756,0.000233145578803843,0.0182972969733222,0.000232786553169863,0.0185775535546844
0.0657,0.000237205909232855,0.0605139050222759,0.000233438453718177,0.0183030970172359,0.000233052046021558,0.0185865356783317
0.0658,0.000237686112886002,0.0606125411508105,0.000233790263662436,0.0183142387549548,0.000233435702057129,0.0186011334603807
0.0659,0.000237632153072207,0.0607242051572289,0.000233682641322429,0.0183356668193468,0.000233287798798846,0.0186190776318521
0.066,0.000236734443105205,0.0608401531235513,0.000232747913520892,0.0183632747023543,0.000232355973393699,0.0186429955509328
0.0661,0.000235307085822533,0.0609621330128873,0.000231261123918803,0.0183956224042116,0.000230943173606487,0.0186743427334313
0.0662,0.000233900289067879,0.0610950046190229,0.000229880998427786,0.0184305083395021,0.000229529196126453,0.0187137748801124
0.0663,0.000232742433713183,0.0612325377766571,0.00022875230448176,0.018473443310529,0.000228364794098455,0.0187597257333424
0.0664,0.000231837131682321,0.0613586970034267,0.000227867705481559,0.0185267679021059,0.000227520068683736,0.0188059462333624
0.0665,0.000231683713680703,0.0614632129891581,0.000227781099841457,0.0185761954275784,0.000227420010575487,0.0188493334163946
0.0666,0.000232861101795573,0.0615487641404382,0.000228952614730436,0.0186145584379245,0.000228603260069314,0.0188942382857477
0.0667,0.000235277703488698,0.061621398674566,0.000231340423956722,0.0186516535191919,0.00023101838700771,0.0189401236185168
0.0668,0.000238189480656481,0.061683483260188,0.000234257388585052,0.0186908692572632,0.000233957578187105,0.0189777493876675
0.0669,0.000240767582685053,0.0617421428774218,0.000236865915871552,0.0187228190567123,0.000236633107273303,0.0190038071554791
0.067,0.000242527170869984,0.0618091620160609,0.000238721355686496,0.0187406377185688,0.000238514479299011,0.019023307923998
0.0671,0.000243396046080195,0.0618886226587181,0.000239665693808778,0.0187483704407946,0.000239382312363077,0.0190370301216675
0.0672,0.000243593243156802,0.0619793883837629,0.000239848996234613,0.0187519731892406,0.000239483259477085,0.0190439469389112
0.0673,0.000243392770475081,0.0620820622419647,0.00023957804160463,0.018759009093323,0.000239205330386496,0.0190532574382868
0.0674,0.000242968993576059,0.062194354595891,0.000239081498024721,0.0187752120837297,0.000238711028356301,0.019070644576517
0.0675,0.000242243606183543,0.0623084154129579,0.000238318784012582,0.0187973393297506,0.000237935335973242,0.0190937642000686
0.0676,0.000241132563327262,0.06241952389789,0.000237141978938295,0.0188278050988916,0.000236797158017899,0.0191244991282919
0.0677,0.000239946593429385,0.0625331028118091,0.000235914232910622,0.018868914736036,0.000235592790959801,0.0191628769282634
0.0678,0.000239269686691911,0.0626562291199299,0.000235321162319486,0.0189098040599303,0.000234935193157263,0.0192038609505125
0.0679,0.000239320181597179,0.0627839816090483,0.000235451376383778,0.018947028256648,0.000235017852319242,0.0192454986815833
0.068,0.000239681654088514,0.062901039333177,0.000235854913737631,0.0189914932107351,0.000235422414515266,0.0192895190846248
0.0681,0.000240398522664734,0.0629973143025853,0.000236651829761824,0.0190419367918237,0.000236224704153785,0.0193332915691796
0.0682,0.000242053550452738,0.0630755422422569,0.000238338189445872,0.0190831211696689,0.000237965373082878,0.01937353055908
0.0683,0.000244682863683993,0.0631423669587021,0.000240971140566066,0.0191128806395588,0.000240669992882892,0.0194108652984658
0.0684,0.000247487238399368,0.0632025475093387,0.000243797240978733,0.0191433834868306,0.000243513395855794,0.0194442054763172
0.0685,0.000249526299225739,0.0632672957321314,0.000245811307032053,0.0191742236868519,0.00024555547899222,0.019470428986165
0.0686,0.000250652190414548,0.0633494749848728,0.000246882006868515,0.0191916949736166,0.000246683849422912,0.0194875545765725
0.0687,0.000251229801073745,0.0634496675403853,0.000247489956266581,0.0191966181136184,0.000247214870548955,0.019495395103408
0.0688,0.000251192179454335,0.0635621037052872,0.000247478623617547,0.0191985529959413,0.000247095782529674,0.019498184116238
0.0689,0.000250430540952692,0.063683745685036,0.000246587186056572,0.0192050309295552,0.000246246935326549,0.0195046117638907
0.069,0.000249235372104392,0.0638101739341702,0.000245297063275167,0.0192231649941275,0.000244966697460331,0.0195237495711655
0.0691,0.000247942164454535,0.0639312174480503,0.000244026666273561,0.0192494735788997,0.000243660902929603,0.0195532686160028
0.0692,0.000246973574711765,0.0640382747039918,0.000243049331727967,0.0192797748521061,0.000242705533314137,0.0195845693727243
0.0693,0.000246621671712145,0.0641337917863786,0.000242704246760072,0.0193171402822233,0.000242352650051195,0.0196201369320858
0.0694,0.000246624608227042,0.0642272233958845,0.00024276244079266,0.0193605191896415,0.000242389607326067,0.0196623027829321
0.0695,0.000246452927382283,0.0643222614563855,0.000242659660865881,0.0194032451535275,0.000242250844733787,0.0197051201600049
0.0696,0.000245938211709115,0.0644132009642854,0.000242204722604864,0.0194438063206351,0.000241728087658981,0.0197478877426188
0.0697,0.000245666363308967,0.0644936418828413,0.000241939145147684,0.0194872297202914,0.000241461097351443,0.0197934157239863
0.0698,0.000246461649575932,0.0645628399135662,0.00024269491389272,0.0195319449636879,0.000242278933804007,0.0198382172658606
0.0699,0.000248284783146079,0.0646224568424729,0.00024449482376425,0.0195690558083153,0.000244135191880783,0.0198766089742745
0.07,0.000250049029563667,0.0646759220944293,0.000246292618264875,0.0195977871851388,0.000245946344312472,0.0199056364989256
0.0701,0.000250863037237391,0.0647323535933417,0.000247141690286465,0.0196218135831723,0.000246782906452137,0.0199275648846779
0.0702,0.000251061456819198,0.0647978553509691,0.000247309488286888,0.0196373856963127,0.000247005591204434,0.0199458830796073
0.0703,0.000251566467255137,0.0648697630040048,0.000247809283926186,0.0196430723415009,0.000247518332332205,0.0199559242701721
0.0704,0.000252619076618651,0.0649487161332044,0.000248907955263337,0.0196456965335437,0.000248539675932544,0.0199622995286362
0.0705,0.000253291105973055,0.0650437138359123,0.000249537508377625,0.0196542925124679,0.000249158727927914,0.0199750098283212
0.0706,0.0002524792651542,0.0651596473068664,0.000248595500345698,0.0196750263715884,0.000248247202091106,0.0199953411154976
0.0707,0.000250593937607298,0.065286270481839,0.000246646185421044,0.019706391201228,0.000246291212878696,0.0200231498093396
0.0708,0.000249023894696038,0.0654066313904457,0.000245065794913647,0.0197427794942192,0.000244724548348512,0.0200570022596001
0.0709,0.0002481578826408,0.0655142240139649,0.000244204304043759,0.0197822890910921,0.000243858744804364,0.0200992051395906
0.071,0.000247613483571575,0.0656152002076472,0.000243685825824538,0.019827521317699,0.000243350786312617,0.0201471659882072
0.0711,0.000247375868495202,0.0657147363742806,0.000243492319548188,0.0198769855015106,0.000243166663793519,0.0201924387218655
0.0712,0.0002478346278693,0.0658084265518389,0.000244007403535608,0.0199234580137482,0.000243635209631249,0.0202371852996391
0.0713,0.000249126810058673,0.0658890050970626,0.000245336685682042,0.0199657376141028,0.000244956944867173,0.0202863982544076
0.0714,0.00025084241321517,0.0659553186375099,0.000247083451450169,0.0200067887079475,0.00024671884530848,0.0203327986345469
0.0715,0.000252498723134964,0.0660110886362109,0.000248760838803364,0.0200430505610044,0.00024839637739505,0.0203695276753326
0.0716,0.000253983484123687,0.0660615208405533,0.000250251476909856,0.0200718228076879,0.00024991132844212,0.0203993343766907
0.0717,0.000255208528618655,0.0661136892843062,0.000251518779342963,0.0200958372154749,0.000251163828562875,0.0204242787561949
0.0718,0.000255914728283956,0.0661709822179922,0.000252241778677372,0.0201121423737327,0.000251874245919984,0.02043934326481
0.0719,0.000256139281928989,0.0662309614774822,0.000252451852418092,0.0201201447342987,0.00025208670317224,0.0204481958636798
0.072,0.000256176959049728,0.0662960738726918,0.000252500781981123,0.020129305724745,0.000252100107578959,0.0204598705667015
0.0721,0.000256103723174479,0.0663779648145433,0.000252408928475745,0.0201432668302305,0.000251985478561779,0.020474043586162
0.0722,0.00025553647473128,0.066485144278068,0.000251750727792488,0.0201638378802077,0.000251340602961825,0.0204955979036669
0.0723,0.000254161693381237,0.0666114011320013,0.000250278716884475,0.0201974954011849,0.000249890758885854,0.0205305810801164
0.0724,0.000252461673627733,0.0667430062604309,0.000248543484011104,0.0202421871520759,0.000248190518327186,0.0205727664469515
0.0725,0.000251041414133737,0.0668742572862254,0.000247154769097361,0.0202884580215771,0.000246812461264871,0.020616057706961
0.0726,0.000249964790636867,0.0670080879719684,0.00024611448008212,0.0203346743700986,0.00024579119468647,0.0206616278871314
0.0727,0.000249050437201073,0.067141806148833,0.00024526021756506,0.0203852790564108,0.000244949244586671,0.0207099833605937
0.0728,0.00024869093082082,0.0672610724075611,0.000245006497855036,0.0204355950118381,0.000244636733085981,0.0207593392065487
0.0729,0.000249796967972641,0.0673530289120825,0.000246162087951983,0.0204777491974719,0.000245795029728062,0.0208066133792666
0.073,0.00025230244802193,0.0674203758832322,0.000248668991564869,0.0205151981583424,0.000248355143241254,0.0208487305979663
0.0731,0.000254963446190276,0.0674765192773649,0.000251321542726415,0.0205522716274929,0.00025102246508131,0.0208854524463923
0.0732,0.000256883864858851,0.0675347305854872,0.000253207704031189,0.0205812867460861,0.000252950180063278,0.0209162150815082
0.0733,0.000258309156630481,0.0676078847901889,0.000254636623548094,0.0205966701852145,0.000254386338451103,0.0209369529768755
0.0734,0.000259533448607851,0.0677023999801644,0.000255913087510255,0.0206047728147968,0.000255558694073533,0.0209453286231764
0.0735,0.000259999662667891,0.0678102785038259,0.000256364283968284,0.0206093784338479,0.000255964454304881,0.0209502919152189
0.0736,0.000259354487335429,0.0679199632102259,0.000255659286632282,0.0206187784589394,0.000255295234890413,0.0209600088228673
0.0737,0.000258056823340995,0.0680306440469771,0.000254336680062924,0.020641592858103,0.000253948530970178,0.0209785566465123
0.0738,0.000256637204108306,0.0681493170621964,0.000252880299173293,0.0206730265341689,0.000252451636899859,0.0210106272798808
0.0739,0.000255187133787406,0.0682776705235966,0.000251355575548409,0.0207092273709515,0.00025097441586583,0.0210502334134568
0.074,0.000253738728556863,0.0684087531146086,0.000249860917314059,0.0207518776167013,0.000249524243049841,0.021092167578353
0.0741,0.000252665197977353,0.0685356396530346,0.000248807127962335,0.0208015800951543,0.000248443260405919,0.0211404145436615
0.0742,0.000252374264244123,0.0686557170408478,0.000248580840865531,0.0208532050170521,0.000248195983814601,0.0211926678030879
0.0743,0.000252796019826079,0.0687647024166323,0.000249080806980119,0.0209017278241103,0.000248675942269143,0.0212410074507124
0.0744,0.000253536122911518,0.0688544579092798,0.000249881367760016,0.0209469638119567,0.00024947278431172,0.0212861597503325
0.0745,0.00025460726411544,0.0689224644648961,0.000250979534926872,0.0209892647387457,0.000250592438946853,0.0213321109644471
0.0746,0.000256254607984612,0.0689771029891493,0.000252632867016471,0.021028166564535,0.000252243107992045,0.0213749594608924
0.0747,0.000258440819534165,0.0690282030622076,0.000254801996481041,0.0210617763676636,0.000254434507676286,0.0214062689015829
0.0748,0.000260772802691341,0.0690819798257331,0.000257095557867242,0.021084719751029,0.00025681432694606,0.0214254750081766
0.0749,0.000262634826613563,0.0691512698361012,0.000258955176789534,0.0210964069613733,0.000258735718874618,0.0214409537234892
0.075,0.000263501163063003,0.0692482201646428,0.000259903043726941,0.0211026824544014,0.00025957987833904,0.0214512399030971
0.0751,0.000263092289256944,0.0693641795742026,0.00025951222380526,0.0211092608655087,0.000259087221225161,0.0214611714633237
0.0752,0.00026175611840343,0.0694796244317667,0.000258083272723789,0.0211253552292963,0.000257724375190189,0.021479122718169
0.0753,0.000260224145596425,0.0695886506298077,0.000256492407518528,0.0211519473580855,0.000256155420647658,0.0215010587385096
0.0754,0.000258845288047729,0.0697017855892416,0.000255083469993537,0.0211824848751205,0.000254692774784627,0.0215296104487944
0.0755,0.000257525893430453,0.069827831561124,0.000253702558386182,0.0212192590860503,0.000253348595103383,0.0215677102474933
0.0756,0.000256168960760025,0.069961003148286,0.000252314242506686,0.0212650652490461,0.000252009896960632,0.0216149641897909
0.0757,0.000255211632698469,0.0700875935324268,0.000251402546186909,0.0213151830982421,0.000251054450694898,0.0216692771926873
0.0758,0.000255300568973973,0.0701985549892713,0.000251582856088672,0.0213641921670023,0.00025120383822056,0.0217220623478628
0.0759,0.000256183556796379,0.0702915226981393,0.000252573187320649,0.0214131592616396,0.000252158313605422,0.0217689783274391
0.076,0.000256788904771982,0.0703664192325702,0.000253253002066967,0.0214619401059802,0.000252812687347206,0.0218143010022483
0.0761,0.000256857629946054,0.0704258724281193,0.000253342238738256,0.0215038833644908,0.000252904311902406,0.0218578304302295
0.0762,0.000257229500967551,0.0704762794014371,0.000253695939425996,0.0215378543225535,0.0002532426509689,0.0218957160250139
0.0763,0.000258580806068567,0.0705235003561712,0.000255015903657478,0.0215686398443814,0.00025457333727178,0.0219251426601947
0.0764,0.000260662047220903,0.0705721202721808,0.000257070772158445,0.021592121200064,0.000256680151136404,0.0219436039974688
0.0765,0.000262346122490524,0.0706319086252125,0.000258743112140512,0.0216020339859214,0.000258409978951724,0.0219535167928453
0.0766,0.000262742924632002,0.0707125098961539,0.000259135825230793,0.0216076992876673,0.000258832387548402,0.0219573558566099
0.0767,0.000262125286639531,0.0708101953759242,0.000258473672391495,0.0216183597385835,0.000258167786312394,0.0219633940478761
0.0768,0.000261178610582155,0.0709144953852682,0.000257470969809399,0.0216341139083689,0.000257156359614222,0.0219791535377007
0.0769,0.000260080964317436,0.0710246884569875,0.0002563472043106,0.0216575816209229,0.000255990309815913,0.0220052920161191
0.077,0.000258547796718138,0.0711489838906359,0.000254773556642935,0.0216918255990525,0.000254372866630116,0.0220430432744788
0.0771,0.000256412759048603,0.0712886567249766,0.000252579425601529,0.0217354586608534,0.000252221691478209,0.0220870025345814
0.0772,0.000254179039111223,0.0714308479851386,0.000250337931882977,0.0217833849158338,0.000250015191725857,0.0221344220196714
0.0773,0.000252773352847406,0.0715601821780388,0.000248985993277958,0.0218313166686832,0.000248650204049439,0.0221859038258604
0.0774,0.000252712340842455,0.0716719221689973,0.00024901113271078,0.0218786102428039,0.000248679771744108,0.0222363007430382
0.0775,0.000253803441736789,0.0717689651075664,0.000250184795800119,0.021929044647843,0.000249823126943527,0.0222853680180674
0.0776,0.000255527590882976,0.0718510577377461,0.000251972049357865,0.0219806131139179,0.000251568336383497,0.0223359686237759
0.0777,0.000257437537003874,0.0719164788074555,0.000253904389523831,0.0220227684966898,0.000253482782097811,0.0223797715096782
0.0778,0.000259487298388442,0.0719726603008255,0.000255947774842566,0.0220541821352193,0.000255489852844255,0.0224106732649905
0.0779,0.000261824943073608,0.0720303142795138,0.000258304266257584,0.0220812569582344,0.000257836074214252,0.0224342291097111
0.078,0.000264093105350595,0.0720930019168614,0.00026055230670695,0.0220999749735807,0.000260126769872063,0.0224536777035016
0.0781,0.000265480772214595,0.0721630346596132,0.000261888894486376,0.02210812372056,0.000261514075768722,0.0224635543542381
0.0782,0.000265477071810156,0.0722455239208563,0.000261875257833899,0.0221162357767837,0.000261515605322037,0.0224738925242537
0.0783,0.000264379117530623,0.0723432924006587,0.00026076151109636,0.022131057385139,0.000260409548948314,0.0224934839143533
0.0784,0.000262980246653084,0.0724557136344422,0.000259323537337692,0.0221535839432499,0.00025898793826434,0.0225130931691357
0.0785,0.000261732885120663,0.0725827097390172,0.000258052815669228,0.0221845055989519,0.000257649498081981,0.0225389473193571
0.0786,0.000260284039014852,0.0727230095115023,0.000256559807409136,0.0222218108979842,0.000256105491880031,0.0225808428488502
0.0787,0.00025839792987548,0.0728675924289888,0.000254615360541738,0.0222637187313173,0.000254247113743007,0.0226284184059655
0.0788,0.0002570695809756,0.0730018661629256,0.000253271123889165,0.0223114411577355,0.000252942297116549,0.0226736687369149
0.0789,0.000257206933703936,0.0731182296182571,0.000253455691146651,0.0223626114893566,0.000253101997471224,0.0227216720210942
0.079,0.000258430126612592,0.0732217536872545,0.000254786793172709,0.0224104172860886,0.000254439298514908,0.0227697408683897
0.0791,0.000259920903775819,0.0733186334007941,0.000256412510840187,0.0224545831414646,0.000256044389782835,0.0228143183936871
0.0792,0.000261539777333473,0.073403682106244,0.000258135739116077,0.0224975302259664,0.000257745282914267,0.0228594745694683
0.0793,0.000264019864834849,0.0734713618402039,0.000260595654725264,0.022535833274677,0.00026024289026563,0.0229022314647115
0.0794,0.000267285891748373,0.0735361871348463,0.000263820991956668,0.0225672718833318,0.000263435506376019,0.0229343316252125
0.0795,0.000269685670510759,0.0736132083898037,0.000266261128594304,0.0225910867140419,0.00026587226227399,0.0229547382922031
0.0796,0.000270183116370346,0.0736990230901501,0.000266742710291079,0.022603893860156,0.00026644000382028,0.0229698300159757
0.0797,0.000269300134050304,0.0737904964972429,0.00026580474869832,0.0226080178098416,0.000265501502586592,0.0229810566422811
0.0798,0.000267961436668029,0.0738933489397168,0.000264434523908861,0.022613061410899,0.000264023078965249,0.0229936130610569
0.0799,0.000266646657057776,0.074012424089928,0.000263073108281448,0.0226267827647034,0.000262630023586841,0.0230166673392134
0.08,0.000265254456327718,0.0741445223680017,0.00026163439055369,0.0226518532535463,0.000261282040202667,0.0230422224991278
0.0801,0.000263534601877815,0.0742818976490981,0.000259876921509649,0.0226870008166315,0.000259505703777998,0.0230705638511258
0.0802,0.000261769490003358,0.0744166336203705,0.000258075244526302,0.0227282832255246,0.000257627392739894,0.0231159600821403
0.0803,0.000260715759798153,0.0745396622141241,0.000257039730499111,0.0227735484456068,0.000256634923622789,0.0231712199618867
0.0804,0.000260617032569821,0.0746424172086602,0.000256999406805946,0.0228240396356667,0.000256608420306186,0.0232213745363599
0.0805,0.000261097543104307,0.0747246495659992,0.000257544389295715,0.02287807847705,0.000257124475432477,0.0232690643942596
0.0806,0.000261765575172007,0.0747960962434503,0.000258284573354283,0.0229304697166159,0.000257833015048359,0.023318985904049
0.0807,0.000262464811790912,0.0748657277476625,0.00025906832154848,0.0229772578210603,0.000258589349361834,0.0233668274195775
0.0808,0.000263407161082901,0.07493195986035,0.00026008260823628,0.0230158069515975,0.000259632945360248,0.0234065021700321
0.0809,0.000264901166815663,0.0749902613799321,0.000261591563786691,0.0230481720084638,0.000261168152368969,0.0234375117023359
0.081,0.000266644756225215,0.0750472104344038,0.000263297205459896,0.0230769019598054,0.00026283940960486,0.0234650689164842
0.0811,0.000267810745154323,0.0751096025965884,0.00026436507630125,0.0230951177535888,0.000263965016235956,0.0234873348310203
0.0812,0.000268038611698329,0.0751745715255354,0.000264522737418406,0.0231021738070078,0.000264206524291667,0.0234971055776496
0.0813,0.000267558439062135,0.0752433330188843,0.000264068498317215,0.0231060821501258,0.000263736688122323,0.0235014282874099
0.0814,0.000266832957292885,0.0753254231750411,0.000263353587233901,0.023114141035373,0.000262977539708768,0.0235111600684447
0.0815,0.000266038079381575,0.0754268316451319,0.00026251209234678,0.0231336941711849,0.000262118784084988,0.0235304949313706
0.0816,0.000264739318453782,0.0755430286846596,0.000261198044370121,0.0231638947351263,0.000260797158803265,0.0235601719909368
0.0817,0.000262748410254737,0.0756659789211544,0.000259184680252451,0.0231997286684803,0.000258784273102619,0.0235969929062016
0.0818,0.000260815650907146,0.0757910785722008,0.000257212598981408,0.0232391114759573,0.000256792558462546,0.0236399157187052
0.0819,0.000259779868298076,0.0759134671811947,0.000256161536253182,0.0232839311501163,0.000255744798521777,0.0236902236863374
0.082,0.000259700670129591,0.0760239229047511,0.000256083850797609,0.0233367631362719,0.000255714308373762,0.0237457733534514
0.0821,0.000260163627464388,0.0761154464197791,0.000256627308621897,0.0233918544900272,0.000256259987899011,0.0237967079176125
0.0822,0.000260993772634173,0.0761913650765251,0.00025756032321163,0.0234414502406964,0.000257152892959964,0.0238389058911126
0.0823,0.000262377078853755,0.0762604276982086,0.000259006645542168,0.0234849622010213,0.00025856165055063,0.0238813582085168
0.0824,0.000264411535179231,0.0763249186586061,0.000261085252381444,0.0235216436128652,0.000260618934526863,0.0239243018886698
0.0825,0.000266838693537577,0.0763806064662989,0.000263541030027322,0.0235519324484694,0.000263066058037243,0.0239562050715965
0.0826,0.000269060604094834,0.0764313261207061,0.000265785532970454,0.0235779000349281,0.000265335677710749,0.02397657689405
0.0827,0.000270469990185595,0.0764881540155737,0.000267150631559862,0.023592966667184,0.000266779525377751,0.0239920985343939
0.0828,0.000270886932765546,0.0765553967123254,0.000267475846165671,0.0236012541758262,0.000267131132380904,0.0240010967911594
0.0829,0.000270560726630266,0.0766348962576151,0.000267155437972825,0.0236108563751364,0.000266761586285847,0.0240090213170075
0.083,0.000269802072660422,0.0767322996575276,0.000266422606798058,0.0236223885345264,0.000266029939081804,0.0240273942629626
0.0831,0.000268623315310678,0.0768496889613238,0.00026520141424986,0.0236432170675128,0.00026484979905262,0.0240541662294854
0.0832,0.000266831071146728,0.0769813154276891,0.000263379299945089,0.0236768541239826,0.000262986146273718,0.0240848972858727
0.0833,0.000264603098598145,0.0771204511299171,0.000261136651650028,0.0237176966134054,0.000260645970741735,0.0241233386073103
0.0834,0.000262686457709007,0.0772645990881946,0.000259207312831421,0.0237590893012243,0.000258714187218419,0.0241700191836781
0.0835,0.000261776824388168,0.0774094624655685,0.000258274735772505,0.0238045984181962,0.000257876372403708,0.0242199624327929
0.0836,0.000261926341575914,0.077542648328536,0.000258431043244185,0.0238589857376184,0.000258075040851071,0.0242713985279609
0.0837,0.000262923297753132,0.0776509041405514,0.00025953346209022,0.0239123314042648,0.00025916560083626,0.0243206234955939
0.0838,0.000264748105939127,0.0777332146499853,0.000261465833257332,0.0239567652081003,0.000261110477639225,0.0243645840659921
0.0839,0.000267434234200915,0.0777999307598188,0.000264257680466878,0.0239982446802726,0.00026390552524717,0.0244073317262591
0.084,0.000270616886648996,0.0778602097048105,0.000267531945785522,0.0240362863116631,0.000267128544717424,0.0244465524033821
0.0841,0.000273362891567682,0.0779207034282998,0.000270291637867598,0.024063724211073,0.000269804307765605,0.0244748440783365
0.0842,0.000274882135552807,0.0779923211943945,0.000271780044596571,0.0240814606013646,0.000271299922577495,0.0244945737818893
0.0843,0.000275210834257293,0.0780820711532571,0.000272012349618284,0.0240921079461483,0.000271649026817901,0.0245080899234012
0.0844,0.000274831459856943,0.0781864664113265,0.000271520376061299,0.0240976839734597,0.000271178755271401,0.0245158866583298
0.0845,0.00027405144371356,0.0783017229659523,0.000270719851349591,0.0241084860792286,0.000270312224221133,0.0245279647542913
0.0846,0.000272706183067276,0.0784287913884183,0.000269361334742422,0.0241304300705092,0.000268956811292339,0.0245490430177913
0.0847,0.000270619767923049,0.0785657306441603,0.00026723270298145,0.0241574362142329,0.000266836027458614,0.0245761287106633
0.0848,0.000268325553694234,0.0787030448495933,0.000264905807238712,0.0241895335693068,0.000264460184574435,0.0246123189225612
0.0849,0.000266584057455932,0.0788314894234983,0.000263144216378416,0.0242338491750141,0.000262684733933231,0.0246587194963141
0.085,0.000265562302123031,0.0789505077235916,0.000262152194046945,0.0242855311543172,0.000261733304386874,0.0247060578735526
0.0851,0.000265093315508924,0.0790637492957101,0.000261714181319209,0.0243337839035786,0.000261332003295582,0.0247506136839062
0.0852,0.000265285407173855,0.0791690001378393,0.000261914495595438,0.0243806557348753,0.000261530178472887,0.0248008010756947
0.0853,0.000266485712181795,0.0792589965126179,0.000263144883235401,0.0244309506410846,0.000262754516521315,0.0248538738351863
0.0854,0.000268580864482735,0.0793317692135348,0.000265297782390472,0.0244792660395475,0.000264924254672497,0.0248994098700825
0.0855,0.000270904901389243,0.0793933048201311,0.000267723155008519,0.0245175719941759,0.000267383464214871,0.0249400796048905
0.0856,0.000272961304659488,0.0794505151972966,0.000269872145094699,0.0245473086555116,0.000269524597945314,0.0249781596954257
0.0857,0.000274681818597994,0.0795105425427071,0.000271582204039498,0.0245760347192438,0.000271162533031472,0.0250070863959749
0.0858,0.00027598747600329,0.0795829813617387,0.000272783708762991,0.0245986166994243,0.00027237974331823,0.0250256813296945
0.0859,0.00027651654640795,0.0796718655168892,0.000273229197950239,0.0246090410705596,0.000272876546848794,0.0250347965009225
0.086,0.000275970936557064,0.079773159585987,0.000272717350490168,0.0246149081805914,0.000272248051198434,0.0250427450013127
0.0861,0.000274437558217779,0.0798850054660046,0.000271196944067093,0.0246234676888209,0.000270682299653706,0.0250597771724272
0.0862,0.000272320994426243,0.0800104772587392,0.000268960290375249,0.0246456071218995,0.000268591920654163,0.025084601057676
0.0863,0.000269969013843749,0.0801475632317445,0.000266564716667111,0.0246840226260672,0.000266179160212917,0.0251172156818929
0.0864,0.000267657333854257,0.080283512145372,0.000264284644626608,0.0247263483287346,0.000263775795104639,0.0251610314240147
0.0865,0.000265917575404407,0.0804050127305828,0.000262487733054587,0.0247715219525821,0.000262032027787255,0.0252131405777284
0.0866,0.000265035055678595,0.0805109913677986,0.000261574797184143,0.0248266883776198,0.000261200221006937,0.0252643574100303
0.0867,0.000264763230644741,0.0806095205265526,0.000261337036298836,0.0248866564637155,0.00026095278170451,0.0253141863712792
0.0868,0.000264925103758863,0.0807038446483304,0.000261550822533237,0.024938971541685,0.0002611296784832,0.0253671934745461
0.0869,0.00026578980862758,0.080788105515723,0.000262476653479361,0.0249820929272924,0.000262056301065359,0.0254166708447108
0.087,0.00026755748529071,0.080857329198009,0.000264308778612287,0.0250239845386525,0.000263921690063031,0.0254586228342318
0.0871,0.000269693508711586,0.0809144560486763,0.000266542337204162,0.0250640880396108,0.000266199453005661,0.0255010253884319
0.0872,0.000271415844207378,0.0809653301763454,0.000268374455961634,0.0250948102419069,0.00026801647378575,0.0255387708073861
0.0873,0.000272582044298207,0.0810154293231767,0.000269591354257701,0.0251159895008328,0.000269149468690909,0.0255588542152486
0.0874,0.000273685036358916,0.0810738585634359,0.000270633886277058,0.025128255737642,0.000270196393319612,0.0255663670670156
0.0875,0.000274859627003318,0.081149188677138,0.000271696348127419,0.0251356783414723,0.00027132662546311,0.0255706155966551
0.0876,0.000275334588856179,0.0812429178082811,0.000272159424758418,0.0251454993305072,0.000271714205271735,0.0255797666746841
0.0877,0.000274285494904875,0.0813546967138942,0.000271127224408072,0.0251613781820786,0.000270644279641101,0.0256030682258289
0.0878,0.000271758550882975,0.0814860696939446,0.000268523880775883,0.0251900583348804,0.000268166388498381,0.0256364283968024
0.0879,0.000268710786803935,0.0816336517377653,0.000265414263433328,0.0252318423349381,0.000265031142466596,0.025673405712549
0.088,0.000266045605264549,0.0817846466094073,0.000262717124282102,0.0252790978536967,0.000262218273878749,0.025717815815634
0.0881,0.000263917715877111,0.0819256065873179,0.000260541840932539,0.0253288560739764,0.000260102615063878,0.0257708229963742
0.0882,0.000262441860356837,0.0820538527655567,0.000259057511918553,0.0253822572949177,0.000258708576798896,0.0258239074150597
0.0883,0.00026217317210374,0.0821746124310597,0.000258819523518329,0.0254365753460269,0.000258452867789622,0.0258742211095182
0.0884,0.000263466601701957,0.0822876813799051,0.000260145818770038,0.0254859909530383,0.000259759497571093,0.025926938332964
0.0885,0.000265830281329066,0.082383868917701,0.00026257566185159,0.0255307197622591,0.000262230355089444,0.0259773842229417
0.0886,0.000268559205541835,0.082457647575917,0.000265460930819122,0.0255740830426635,0.000265098774509049,0.0260176604402918
0.0887,0.000271400265423347,0.0825168269035153,0.0002684304569655,0.0256099805747807,0.000268032842167478,0.0260519335435546
0.0888,0.000274254560191188,0.0825742511049398,0.00027128332574576,0.025632997135883,0.000270868631623347,0.0260810324356478
0.0889,0.000276767590890051,0.0826400515758054,0.000273750012670927,0.0256489715985512,0.000273245040775481,0.0260969211635523
0.089,0.000278265944762127,0.0827238685830173,0.000275187322910539,0.0256586253552461,0.000274674647216039,0.0261023890124168
0.0891,0.000278357577788931,0.0828301853664107,0.000275201735752675,0.0256676118988773,0.000274798929175247,0.0261070445140892
0.0892,0.000277245683150375,0.0829533249438454,0.000274080999246372,0.0256841162285251,0.000273637587771661,0.0261205741478064
0.0893,0.000275312691069595,0.083085614040588,0.000272117420087618,0.0257075008949247,0.00027165937750761,0.0261476367359738
0.0894,0.000272968354831797,0.0832261324987051,0.000269677795574005,0.0257405189725755,0.000269341267744333,0.02618048348055
0.0895,0.000270573081857229,0.0833765886646928,0.000267270210870286,0.0257823592632956,0.000266890445702084,0.0262157667800488
0.0896,0.000268393144838182,0.0835322862802152,0.000265108657800811,0.0258284986233248,0.000264616870635083,0.0262597140804446
0.0897,0.000266738003337846,0.083682828450041,0.000263419160438749,0.025876465935149,0.000262994137965394,0.0263119005621719
0.0898,0.000266069859270455,0.0838207179517441,0.000262756315272128,0.0259257575687462,0.00026240516201002,0.0263631071742012
0.0899,0.000266907395522274,0.0839437896961515,0.000263628838151271,0.0259756940010615,0.000263263934315535,0.0264107366192346
0.09,0.000269244997420717,0.0840492301461077,0.000265976601193266,0.0260230370843744,0.000265618380273602,0.0264600640256684
0.0901,0.000272225384773543,0.084132700993399,0.000268986524634803,0.0260664005945596,0.000268658190504349,0.026509348551252
0.0902,0.000274962947481146,0.0841982292911446,0.000271835883360776,0.0261066961804423,0.000271484085249829,0.0265502737565
0.0903,0.000277304620305937,0.0842603050215655,0.000274294546078587,0.0261396143150592,0.000273902281056175,0.0265823682598244
0.0904,0.000279572284104516,0.084331921324346,0.000276595138820402,0.0261634229803805,0.00027617128438424,0.0266087929161935
0.0905,0.000281689675148526,0.0844219904835548,0.000278700011496804,0.0261822706394393,0.000278190731294532,0.0266249011541029
0.0906,0.000282589562930846,0.0845382319393951,0.000279514773659322,0.0261928715038455,0.000279026463239832,0.0266318086535393
0.0907,0.000281327128344648,0.0846788329246691,0.000278135648573534,0.0262042550523842,0.000277781289597148,0.0266396174606317
0.0908,0.000278533355533257,0.0848285118272688,0.000275335352656099,0.0262236439310429,0.000274912060404603,0.0266556955963801
0.0909,0.000275601524930949,0.0849711614634545,0.000272356839025595,0.0262474845939576,0.000271883929890496,0.0266828069905279
0.091,0.000273363234833949,0.0851032126955554,0.00026999981736351,0.0262832906302416,0.00026963463261867,0.0267175355001252
0.0911,0.000271750924965616,0.0852302512887285,0.000268367211872202,0.0263299420782137,0.000268001657092044,0.0267578132481852
0.0912,0.000270389950751384,0.0853538391521911,0.000267038425809335,0.0263780474847083,0.00026662582043498,0.0268047923221339
0.0913,0.000269451116898402,0.0854679481523266,0.000266111380628929,0.0264255191230407,0.000265731878242155,0.0268552792848695
0.0914,0.000269392969590795,0.0855678819724587,0.000266097178486932,0.0264755814135115,0.000265720680328225,0.0269061187096744
0.0915,0.000270234035954496,0.0856557280560903,0.000266998800084874,0.0265263067757881,0.000266605826767892,0.0269581120133796
0.0916,0.000271521351441485,0.0857345272904414,0.000268345395490948,0.0265722188388746,0.000267955542834779,0.0270106346322037
0.0917,0.000272688704620887,0.0858029812823251,0.00026957887566577,0.0266151084564336,0.000269196741212363,0.0270603625580467
0.0918,0.000273564924932979,0.0858607625758501,0.000270526403145133,0.0266587330569329,0.00027014246466481,0.0271024698521238
0.0919,0.000274511555399353,0.0859141520199239,0.00027154161390406,0.0266944562034097,0.000271119559239117,0.0271333720880669
0.092,0.000275903663160184,0.0859715338690489,0.000272970863153243,0.0267147444471406,0.000272501072307981,0.0271543033026433
0.0921,0.000277487544771154,0.0860401987088359,0.000274552915453535,0.0267269487542714,0.000274053679063909,0.0271664764507455
0.0922,0.000278299884727283,0.0861271358290013,0.000275281420222796,0.026733999098838,0.000274806543716175,0.0271730802263677
0.0923,0.000277588264652219,0.0862335612402537,0.000274430934837949,0.0267451574918459,0.000274020080922142,0.0271846468136194
0.0924,0.000275718038446162,0.0863518310556062,0.000272515618262896,0.0267700040205796,0.000272088186359433,0.0272077052417892
0.0925,0.000273620971177515,0.0864740895015099,0.000270405443952197,0.0268025160626868,0.000269951456357852,0.0272400719510953
0.0926,0.00027162280835642,0.0866005426078705,0.000268301238548495,0.0268429953507741,0.000267918546214855,0.0272786913188276
0.0927,0.000269381140547496,0.0867339886993985,0.000265969001794632,0.0268938214821343,0.000265618799188607,0.0273253106919938
0.0928,0.000266993864217014,0.086868714253085,0.000263594123530215,0.0269488213123536,0.000263209861159312,0.0273799531957485
0.0929,0.000265444151726377,0.0869917581206187,0.000262076024392762,0.0270006783404488,0.000261709801736153,0.0274340237035969
0.093,0.000265318906340137,0.0870962873679739,0.000261968871426823,0.0270511200902348,0.000261612919345321,0.0274842365823941
0.0931,0.000266168559483826,0.0871875506766014,0.000262864594355618,0.027102985024606,0.000262485841947594,0.0275371224305344
0.0932,0.000267412256962019,0.0872724952440468,0.000264202123727889,0.0271506466923281,0.000263816872948946,0.0275915715370128
0.0933,0.000268985334616179,0.0873486769851409,0.000265873401078405,0.0271906942447025,0.000265508018308673,0.0276368367430196
0.0934,0.000271157403737364,0.0874099113317786,0.000268117267423941,0.0272272461709454,0.00026774979805222,0.0276692754230686
0.0935,0.000273805271495233,0.0874613728036884,0.000270805308563014,0.0272574959189732,0.000270416591782057,0.0276949842687845
0.0936,0.000276248305426837,0.0875164120037213,0.000273256821623024,0.0272739194507795,0.000272857854349394,0.0277147695716146
0.0937,0.000277886954166003,0.0875835558939709,0.00027490876614656,0.0272795206495107,0.000274467228225843,0.0277261149158903
0.0938,0.000278529624534529,0.0876681539630759,0.000275515605227208,0.0272852966523408,0.000275053075163716,0.0277377881960163
0.0939,0.000278219059773312,0.0877742900469304,0.00027507713678559,0.0273017171151498,0.000274698336032776,0.0277530478685439
0.094,0.000276904187101037,0.0879004751964599,0.000273689083893815,0.0273301659838594,0.000273334613833797,0.0277733261419235
0.0941,0.000274554533020856,0.0880416214798582,0.00027133596958111,0.0273649414597982,0.000270916581204218,0.0278082973928953
0.0942,0.0002715543725587,0.0881947544607419,0.000268247235498139,0.0274063142363617,0.000267884271118593,0.02785451959329
0.0943,0.000268545208831528,0.0883574171460445,0.000265140382939153,0.0274559163288611,0.000264813407695011,0.0279033966661009
0.0944,0.000265935576141146,0.0885212416123762,0.000262537182409044,0.0275083091831912,0.000262106125900316,0.0279561567078555
0.0945,0.000264167941788953,0.0886734203089945,0.000260771956877619,0.0275601307874453,0.000260345677325516,0.0280126339907912
0.0946,0.00026392579314457,0.0888066932806346,0.000260522863314506,0.0276136671585181,0.000260157646568121,0.0280668380651506
0.0947,0.00026545423499423,0.088922943818258,0.0002621134497313,0.0276663451408755,0.000261721166577326,0.0281183241036722
0.0948,0.000268223101082151,0.08902379595945,0.000264973895066957,0.027712857166517,0.000264594019277815,0.0281687760018497
0.0949,0.000271382598611166,0.0891047159013398,0.000268237508652468,0.02775428310124,0.000267881225688622,0.0282120469702242
0.095,0.000274543106371884,0.0891720674494001,0.000271538637089172,0.0277909950305819,0.000271114859111767,0.0282417239825315
0.0951,0.000277542209330744,0.0892494018728939,0.000274610384008532,0.027815841294134,0.000274195532622806,0.028260152716303
0.0952,0.000279541700432537,0.0893479490178054,0.000276581440863995,0.0278267745510604,0.000276204134446372,0.0282711423957409
0.0953,0.000279675413445275,0.0894613421841458,0.000276645192462292,0.0278338929560756,0.000276241397773077,0.0282772791467675
0.0954,0.000278283063980907,0.0895869741649937,0.000275181837830464,0.0278444720219356,0.000274798475031138,0.0282860910996066
0.0955,0.00027647792560021,0.0897276903440987,0.000273301028355376,0.0278632806852311,0.000272986915515355,0.0283036723887332
0.0956,0.000274598177082776,0.0898821861817219,0.000271323435785745,0.0278954108220307,0.00027101371323153,0.0283325397060381
0.0957,0.0002720775982262,0.0900427343543475,0.00026872326494351,0.0279362973178013,0.000268365735903754,0.0283728641864389
0.0958,0.000268929123501528,0.0902021089453477,0.000265518634123981,0.0279800020516375,0.000265159562823775,0.028419107209352
0.0959,0.00026605888770006,0.0903568751712771,0.000262624550670316,0.0280269516137344,0.000262276185332086,0.0284666918821448
0.096,0.000264293134338731,0.0905026853999117,0.000260895973605084,0.0280766685577387,0.000260493171854657,0.0285177751146484
0.0961,0.000263675782386158,0.0906321015336344,0.000260316910592298,0.0281275123189337,0.000259875322340951,0.0285748827326497
0.0962,0.000263815877715894,0.0907406486643562,0.000260497218808698,0.0281799590963167,0.000260081339761029,0.0286321550218855
0.0963,0.000264753668342508,0.0908311425838972,0.000261507814928974,0.0282315229373101,0.000261118168159183,0.0286825760134373
0.0964,0.000266875515985347,0.090908208670992,0.000263691326700063,0.0282788428561829,0.000263314337918888,0.0287272117072585
0.0965,0.000270082319571164,0.0909744094055324,0.000266942876835818,0.0283201597926089,0.000266548842659319,0.0287664099425432
0.0966,0.000273437531230143,0.0910404824121976,0.000270322754798226,0.0283509587592503,0.000269911504673567,0.0287958530655761
0.0967,0.00027583339792995,0.0911233226930543,0.000272701633696463,0.0283696567740428,0.000272350137832985,0.0288151573611125
0.0968,0.000276816939273832,0.0912272718618929,0.000273651522576808,0.028379526580585,0.000273320379078193,0.0288257117634785
0.0969,0.000276691906285038,0.0913464108430284,0.000273458460443477,0.0283864468462796,0.000273096275414059,0.0288321281066054
0.097,0.000275739110666342,0.091478185477457,0.000272433213229095,0.0284006891516665,0.000272079789519718,0.0288459707575882
0.0971,0.000273881104811876,0.0916221102115834,0.000270500211293304,0.028427875469997,0.000270158557535083,0.0288730067287471
0.0972,0.000271281099451905,0.0917715918487591,0.00026778935107098,0.0284650005547887,0.000267473952502219,0.0289071236317135
0.0973,0.00026851171409456,0.0919154900648757,0.000264968404016305,0.0285046227751578,0.000264646293090455,0.0289436510708772
0.0974,0.000266127680845453,0.0920486869275824,0.000262579761492816,0.0285462332349623,0.000262204579237689,0.0289889812044219
0.0975,0.000264492065304609,0.0921751847507578,0.000260928316567042,0.0285976391559313,0.000260568758556566,0.0290440672587645
0.0976,0.000263671051785896,0.0922982179771278,0.000260152919184174,0.0286537252817063,0.000259792938398502,0.0290998535586394
0.0977,0.000263475783474226,0.0924121233047643,0.000260044719299579,0.0287048446212227,0.000259649028139992,0.0291555256745749
0.0978,0.000263975552500878,0.0925081095929295,0.000260626882476228,0.0287563558656107,0.000260270546949981,0.0292102970312944
0.0979,0.000265461348819509,0.0925847577462944,0.000262221582539362,0.0288095638110119,0.000261838866248887,0.0292574956765744
0.098,0.000267778005933221,0.0926477446995858,0.000264601772345071,0.0288543944990427,0.000264168576278886,0.029299186319608
0.0981,0.000270205243737694,0.0927026716596406,0.00026705239827041,0.0288875197899758,0.000266637214084712,0.0293360253786834
0.0982,0.00027188703060524,0.0927556055614019,0.000268733241775322,0.0289115204394096,0.000268358915695638,0.0293624633800822
0.0983,0.000272677796286485,0.0928151595116778,0.000269488125062505,0.0289295611653648,0.000269195938690899,0.0293800645372014
0.0984,0.000273224110391645,0.0928866017729826,0.000270053155317941,0.0289400201555946,0.000269751213982215,0.0293892862853239
0.0985,0.000273790982972743,0.0929718351202512,0.000270617159398355,0.0289515453161325,0.000270234653017279,0.0293965813649547
0.0986,0.000273844194831329,0.0930755646040305,0.000270581550069577,0.0289714583846408,0.000270215025499391,0.0294093574368296
0.0987,0.000272782213126071,0.0932018496575367,0.000269441451880938,0.0289929407553756,0.00026905948809191,0.029433714574133
0.0988,0.00027052265527384,0.0933453601322771,0.000267054480153575,0.0290250520437709,0.000266709369271237,0.0294718694837485
0.0989,0.00026766262643016,0.0934930267825279,0.000264123645529105,0.0290706445967681,0.000263854933169963,0.0295123854901615
0.099,0.000265150143483739,0.0936360284360163,0.000261670812634651,0.0291156754272731,0.000261248589788012,0.029559912386342
0.0991,0.000263414930503771,0.093775079122678,0.000259858787344292,0.0291651611089543,0.000259442690309146,0.0296174868213819
0.0992,0.000262353775113782,0.093911444528646,0.000258737198930569,0.0292254269582845,0.000258465082478351,0.0296703482299663
0.0993,0.000261971252828302,0.0940376068362485,0.000258485035264369,0.0292814402801848,0.000258092004241448,0.0297240838210908
0.0994,0.000262451812741896,0.0941420131522117,0.000259046996824401,0.0293304427135812,0.000258660626779311,0.0297832155629188
0.0995,0.000263976792279147,0.0942212513311125,0.000260679137797786,0.0293802254462186,0.000260347630107576,0.0298292191408934
0.0996,0.000266295568593361,0.0942824653114569,0.000263095039834634,0.0294255623158561,0.000262763061918654,0.0298675955341719
0.0997,0.000268530543865557,0.0943359009291452,0.000265355370995828,0.0294594469274196,0.000265116878310619,0.0299084806781818
0.0998,0.000270092732316615,0.0943923346007522,0.000266966282650931,0.0294804839371312,0.00026662575913703,0.0299350711898605
0.0999,0.000271046535416357,0.0944615406543372,0.000267911740127124,0.0294968296663443,0.000267481938997896,0.0299491416366954
0.1,0.000271495956566275,0.0945458659412565,0.000268323995809444,0.0295089146401874,0.000267974851456889,0.0299598834036738


==> figures_arxiv/data/EqualityHierALP.dat <==
effALP;effHier;legend
0;0;identity_line_start
933.408620707793;933.408620707793;identity_line_end
67.7962319449523;67.7962319450053;$V_{\text{POD-State}}$,          $n=40$, $n_{\text{A/H}} =120$
482.167340313145;482.167340316129;$V_{\text{POD-State}}$,          $n=120$, $n_{\text{A/H}} =200$
259.545684797834;259.545684818299;$V_{\text{POD-State}}$,          $n=120$, $n_{\text{A/H}} =400$
45.3273496986262;45.3273496987122;$V_{\text{SVDlike}}$,          $n=40$, $n_{\text{A/H}} =120$
351.983556027512;351.983556019555;$V_{\text{SVDlike}}$,          $n=120$, $n_{\text{A/H}} =200$
217.600789278095;217.60078923633;$V_{\text{SVDlike}}$,          $n=120$, $n_{\text{A/H}} =400$
314.130350277038;314.130350321354;$V_{\text{CSVD}}$,          $n=40$, $n_{\text{A/H}} =120$
848.553292267327;848.553291552539;$V_{\text{CSVD}}$,          $n=120$, $n_{\text{A/H}} =200$
533.854595784818;533.85459565603;$V_{\text{CSVD}}$,          $n=120$, $n_{\text{A/H}} =400$


==> figures_arxiv/data/SharpBound_bounds.dat <==
time,true_error,standard_bound,ALP_bound_200,hier_bound_200,ALP_bound_400,hier_bound_400
0,0,0,0,0,0,0
1e-05,3.23159907291044e-06,4.99374981241175e-06,3.94259657171723e-06,3.9425952120324e-06,3.23159907485518e-06,3.2315994181538e-06
2e-05,9.87977478541915e-06,1.77501290074757e-05,1.16849163108338e-05,1.16849170369274e-05,9.8797747928665e-06,9.87977604656584e-06
3e-05,1.58534910693712e-05,3.41315461934727e-05,1.8279646865495e-05,1.8279656058777e-05,1.58534910849451e-05,1.58534937207187e-05
4e-05,1.92599913415449e-05,5.07362383522816e-05,2.22094607336272e-05,2.22094712494391e-05,1.92599913685518e-05,1.92599959342458e-05
5e-05,2.00316642180039e-05,6.50705038416281e-05,2.33326933724735e-05,2.33326956558874e-05,2.00316642594665e-05,2.00316712943633e-05
6e-05,1.92320717904e-05,7.5622419490349e-05,2.2846588144563e-05,2.2846578320676e-05,1.92320718497776e-05,1.92320819132099e-05
7e-05,1.83140472400819e-05,8.1883009442979e-05,2.22807693415355e-05,2.22807378736832e-05,1.83140473205665e-05,1.83140609329916e-05
8e-05,1.82753193568571e-05,8.49313188744916e-05,2.25301113170784e-05,2.25300986642754e-05,1.82753194619725e-05,1.82753371250843e-05
9e-05,1.89503557692978e-05,8.78943064342198e-05,2.35252357176939e-05,2.35253006911162e-05,1.8950355902233e-05,1.89503780450019e-05
0.0001,1.94957787595686e-05,9.26470528926728e-05,2.43224440889106e-05,2.43224900854425e-05,1.94957789237837e-05,1.94958058982717e-05
0.00011,1.94085009436873e-05,9.84510037888398e-05,2.44988206310085e-05,2.44987261406814e-05,1.9408501142251e-05,1.94085331985274e-05
0.00012,1.87870247345346e-05,0.000104220469890298,2.40891443387938e-05,2.40889125314405e-05,1.87870249708397e-05,1.87870622452451e-05
0.00013,1.80716537248571e-05,0.000109068867321309,2.35418799075328e-05,2.35416962662655e-05,1.80716540018728e-05,1.80716965759371e-05
0.00014,1.76750735150557e-05,0.000112462317911454,2.33836826586061e-05,2.33837172742055e-05,1.76750738361958e-05,1.76751216490255e-05
0.00015,1.76793814965739e-05,0.000114368056121587,2.35497975836976e-05,2.35498349246679e-05,1.76793818648192e-05,1.76794348561185e-05
0.00016,1.7818791367011e-05,0.000115643997623275,2.38781147435638e-05,2.38779340064802e-05,1.7818791785882e-05,1.78188498441011e-05
0.00017,1.77529357958938e-05,0.00011731181410626,2.40240950702871e-05,2.40237009459113e-05,1.77529362683868e-05,1.77529994709881e-05
0.00018,1.73494492791389e-05,0.000119453836139478,2.3749810333034e-05,2.37494066721388e-05,1.73494498086896e-05,1.73495183355638e-05
0.00019,1.67779553044928e-05,0.000121597469020726,2.33306416854813e-05,2.33304169403292e-05,1.67779558936508e-05,1.67780299137512e-05
0.0002,1.63746504431811e-05,0.000123312705136799,2.30748144588377e-05,2.30747485198716e-05,1.63746510944804e-05,1.63747308328121e-05
0.00021,1.63442235939558e-05,0.000124533694671103,2.31421293662921e-05,2.31420729231685e-05,1.63442243084087e-05,1.63443099457301e-05
0.00022,1.65653115393306e-05,0.000125813834141219,2.35129566659219e-05,2.35127849915497e-05,1.65653123174038e-05,1.65654042061409e-05
0.00023,1.67242916123214e-05,0.000127731672218202,2.38460315132428e-05,2.3845768287647e-05,1.67242924527791e-05,1.67243911097653e-05
0.00024,1.65936321978537e-05,0.000130304907401422,2.38040865514916e-05,2.38037757620139e-05,1.65936330989768e-05,1.65937389852212e-05
0.00025,1.61788445139827e-05,0.000133227769270365,2.34702957004302e-05,2.34699867148416e-05,1.61788454733893e-05,1.61789591035956e-05
0.00026,1.5685260888779e-05,0.00013610410053952,2.3120732601026e-05,2.31204304092515e-05,1.5685261904304e-05,1.56853838488866e-05
0.00027,1.53616209061303e-05,0.000138569542862732,2.29036657744755e-05,2.29033491438036e-05,1.53616219763669e-05,1.53617527762314e-05
0.00028,1.53148212619428e-05,0.000140411251845478,2.29337370691825e-05,2.2933447218345e-05,1.53148223857236e-05,1.53149626648189e-05
0.00029,1.54422731212594e-05,0.000141755431436323,2.31994291464168e-05,2.31992278458904e-05,1.54422742973673e-05,1.54424247095608e-05
0.0003,1.55386436806409e-05,0.000143104142130378,2.34623512942793e-05,2.34622628972452e-05,1.55386449064817e-05,1.55388061379416e-05
0.00031,1.5453848987554e-05,0.000144846078135703,2.34762006688917e-05,2.34762058000315e-05,1.54538502591306e-05,1.54540230470026e-05
0.00032,1.51746926830009e-05,0.000146926194037067,2.3270418891752e-05,2.3270362607478e-05,1.51746939960489e-05,1.51748790314535e-05
0.00033,1.48095824731925e-05,0.00014904747208824,2.30244506798165e-05,2.30242012975563e-05,1.48095838242551e-05,1.48097818318023e-05
0.00034,1.45081768966828e-05,0.00015086370504984,2.28282027003536e-05,2.28277505729803e-05,1.45081782825594e-05,1.45083900452208e-05
0.00035,1.43644417611464e-05,0.000152120315674487,2.27454705306181e-05,2.27450335109427e-05,1.43644431787385e-05,1.43646694338591e-05
0.00036,1.43651289917106e-05,0.000153005854052548,2.2842268059199e-05,2.2842066281044e-05,1.43651304348625e-05,1.43653719065046e-05
0.00037,1.4416923206837e-05,0.000154223255474985,2.30453179035902e-05,2.30453471311294e-05,1.44169246727045e-05,1.4417182128358e-05
0.00038,1.44178160004355e-05,0.000156230054119889,2.31706672093921e-05,2.31709123112663e-05,1.4417817485642e-05,1.44180917047517e-05
0.00039,1.43137174828526e-05,0.000158945552787639,2.31260297714372e-05,2.31263236455784e-05,1.43137189864422e-05,1.43140107422212e-05
0.0004,1.41147593714598e-05,0.000162096773201439,2.29893588856665e-05,2.2989494529742e-05,1.41147608941513e-05,1.41150709700247e-05
0.00041,1.3878124238054e-05,0.000165339513121843,2.28551056587239e-05,2.28550402399991e-05,1.38781257797397e-05,1.38784549775941e-05
0.00042,1.36731546357903e-05,0.000168329392053385,2.2728322140434e-05,2.27280768159062e-05,1.36731561960432e-05,1.36735053447258e-05
0.00043,1.35449400788227e-05,0.000170787026349755,2.26467296558573e-05,2.26464741873415e-05,1.3544941657534e-05,1.35453116132748e-05
0.00044,1.34929743341925e-05,0.000172566392483404,2.26731766617534e-05,2.26730605443428e-05,1.34929759303651e-05,1.34933675701602e-05
0.00045,1.34756937982911e-05,0.000173761398845964,2.27784313273835e-05,2.27784393500937e-05,1.34756954129051e-05,1.3476109623235e-05
0.00046,1.34368327445645e-05,0.000174771675816174,2.28561155825739e-05,2.28562296792523e-05,1.34368343773605e-05,1.34372720467559e-05
0.00047,1.33371354044903e-05,0.00017596504530395,2.28244677582834e-05,2.28246625682061e-05,1.3337137054245e-05,1.33375990716604e-05
0.00048,1.31749608069692e-05,0.00017734390416362,2.27019579522295e-05,2.27021635802748e-05,1.31749624750548e-05,1.31754497392638e-05
0.00049,1.29869461917281e-05,0.000178678349289897,2.2570098779884e-05,2.25702665477853e-05,1.29869478786059e-05,1.29874613038839e-05
0.0005,1.28281529860167e-05,0.000179705180991101,2.24735793890738e-05,2.24737231647489e-05,1.28281546906476e-05,1.28286951761921e-05
0.00051,1.27403896984978e-05,0.000180327394673142,2.24200260082651e-05,2.24201541515379e-05,1.27403914213331e-05,1.27409598361137e-05
0.00052,1.27268287511589e-05,0.000181000682776766,2.24429787471e-05,2.2443082867975e-05,1.27268304932427e-05,1.27274277088793e-05
0.00053,1.2750426683537e-05,0.000182279167772007,2.25478709507018e-05,2.25479343200787e-05,1.27504284449204e-05,1.27510553628975e-05
0.00054,1.27570971200393e-05,0.00018423739981547,2.26608352224895e-05,2.2660841324901e-05,1.27570989001098e-05,1.27577564329782e-05
0.00055,1.27068412359401e-05,0.000186714741788812,2.27062587216831e-05,2.27061942867816e-05,1.27068430349954e-05,1.27075320817761e-05
0.00056,1.25941513197759e-05,0.000189460132246043,2.2651819229837e-05,2.26516892773766e-05,1.25941531383215e-05,1.25948746072465e-05
0.00057,1.24491544706136e-05,0.000192187590715586,2.25428549186499e-05,2.25427521431963e-05,1.24491563086777e-05,1.24499111445877e-05
0.00058,1.23210227809113e-05,0.000194630216535077,2.24643638359179e-05,2.24643788965229e-05,1.23210246378457e-05,1.23218138213728e-05
0.00059,1.22517585786849e-05,0.000196598417670289,2.24526336930064e-05,2.24527752569257e-05,1.2251760454004e-05,1.22525849834709e-05
0.0006,1.22531151226013e-05,0.000198053755685122,2.24877648278432e-05,2.24880067961578e-05,1.22531170164507e-05,1.22539779023533e-05
0.00061,1.2299552661864e-05,0.000199194248652753,2.25645629962483e-05,2.25647771023474e-05,1.22995545743095e-05,1.23004528434396e-05
0.00062,1.23417168467549e-05,0.000200354841900208,2.26755743391536e-05,2.26756603662223e-05,1.23417187772676e-05,1.23426554609795e-05
0.00063,1.23326295934853e-05,0.000201701495384193,2.27670599723052e-05,2.27670228591624e-05,1.2332631541494e-05,1.23336076580689e-05
0.00064,1.22527225173239e-05,0.000203133703905371,2.27876963097592e-05,2.27875441868287e-05,1.22527244830447e-05,1.22537410312969e-05
0.00065,1.21220672443269e-05,0.000204423847845182,2.27276509793367e-05,2.27273978833136e-05,1.21220692278139e-05,1.21231271958553e-05
0.00066,1.19935107282453e-05,0.000205343181472083,2.26339780382665e-05,2.26336918233558e-05,1.1993512729186e-05,1.19946131037675e-05
0.00067,1.19271777983179e-05,0.000205923704422294,2.25978210030563e-05,2.2597587870938e-05,1.19271798164384e-05,1.19283235717968e-05
0.00068,1.19571227242174e-05,0.000206724015631044,2.26699419605424e-05,2.26697871701673e-05,1.19571247601722e-05,1.1958312847938e-05
0.00069,1.20704024452772e-05,0.000208238519487051,2.2816558629466e-05,2.28164687295628e-05,1.20704044995238e-05,1.20716378590849e-05
0.0007,1.22140804200472e-05,0.00021048883025979,2.29874429845839e-05,2.29873507314042e-05,1.22140824919478e-05,1.2215362067896e-05
0.00071,1.23252792314116e-05,0.000213328228887063,2.31488467235442e-05,2.31486984377397e-05,1.23252813204363e-05,1.23266080777147e-05
0.00072,1.23640050494206e-05,0.000216528135658387,2.32665656633543e-05,2.32663682221685e-05,1.23640071561451e-05,1.23653820781059e-05
0.00073,1.2330827058774e-05,0.000219820774148359,2.33222294904653e-05,2.33219922242161e-05,1.23308291845308e-05,1.23322532705376e-05
0.00074,1.22623577276462e-05,0.00022294112816962,2.33312265025063e-05,2.33309594825447e-05,1.22623598723286e-05,1.22638341442574e-05
0.00075,1.22075288562395e-05,0.000225666762005182,2.33278540333181e-05,2.33275671868476e-05,1.2207531018953e-05,1.22090565207632e-05
0.00076,1.21969678657406e-05,0.000227851077018401,2.33447381501189e-05,2.33444365904534e-05,1.21969700464235e-05,1.21985478447055e-05
0.00077,1.22241130853279e-05,0.000229446730546158,2.33941933891728e-05,2.33938735288967e-05,1.22241152849874e-05,1.22257464651762e-05
0.00078,1.22512445197515e-05,0.00023051772171006,2.34448065489683e-05,2.34444614507351e-05,1.22512467394745e-05,1.2252932390567e-05
0.00079,1.22362306162452e-05,0.00023122877931324,2.34477001845488e-05,2.34473543284286e-05,1.22362328556002e-05,1.22379740513783e-05
0.0008,1.21621057019567e-05,0.000231768693271332,2.34009739518653e-05,2.34006722538229e-05,1.21621079603612e-05,1.21639057521509e-05
0.00081,1.20520436850838e-05,0.000232265533939606,2.33446961474173e-05,2.33444620531257e-05,1.20520459623929e-05,1.20539013784643e-05
0.00082,1.19612000421567e-05,0.000232859986405694,2.33286302328399e-05,2.33284739250865e-05,1.19612023390253e-05,1.19631163908691e-05
0.00083,1.19477951967925e-05,0.000233772595274346,2.33959614161988e-05,2.33958897161754e-05,1.19477975138958e-05,1.19497712074674e-05
0.00084,1.20383530101513e-05,0.000235195948179627,2.3557400441576e-05,2.35574166360911e-05,1.20383553471639e-05,1.20403896877826e-05
0.00085,1.22099093415456e-05,0.00023721085272467,2.37797941954157e-05,2.37798957444004e-05,1.22099116980007e-05,1.22120076869831e-05
0.00086,1.24022395476939e-05,0.000239790259685805,2.40023952693135e-05,2.40025602423334e-05,1.24022419229541e-05,1.24044005451251e-05
0.00087,1.25503855188377e-05,0.00024281662470765,2.41700906304074e-05,2.41702598009654e-05,1.25503879131376e-05,1.25526101310697e-05
0.00088,1.26157441461665e-05,0.000246104665358071,2.42525754753787e-05,2.42527089718982e-05,1.26157465604867e-05,1.26180333297818e-05
0.00089,1.26003190579487e-05,0.000249430982479335,2.4253471828072e-05,2.4253616973047e-05,1.2600321492966e-05,1.26026737845342e-05
0.0009,1.25403749273171e-05,0.000252567957805312,2.4216895858802e-05,2.4217116075903e-05,1.25403773831279e-05,1.25427962036903e-05
0.00091,1.24842501243635e-05,0.000255317678490995,2.42004019378701e-05,2.4200715406451e-05,1.24842526002198e-05,1.24867389944443e-05
0.00092,1.24655304753174e-05,0.000257541616659484,2.42372448704523e-05,2.42376527554374e-05,1.24655329709796e-05,1.24680880030988e-05
0.00093,1.24862809941398e-05,0.000259183077195418,2.43222685254231e-05,2.43227696767847e-05,1.24862835103969e-05,1.24889082502424e-05
0.00094,1.25200705054798e-05,0.000260282080744373,2.44186902361293e-05,2.4419282207994e-05,1.25200730432351e-05,1.25227685439838e-05
0.00095,1.25315652860165e-05,0.000260980374567691,2.44817308195522e-05,2.44824090937936e-05,1.25315678455118e-05,1.25343351302695e-05
0.00096,1.24993686964975e-05,0.000261471334283322,2.44851780731629e-05,2.44859335998901e-05,1.24993712769715e-05,1.25022113398684e-05
0.00097,1.24291807672449e-05,0.000261868085359549,2.4436609177027e-05,2.44374221077254e-05,1.24291833678703e-05,1.24320971717843e-05
0.00098,1.23514270760685e-05,0.0002621913746217,2.43731653564628e-05,2.43740088899101e-05,1.23514296970152e-05,1.23544181777787e-05
0.00099,1.23051944352326e-05,0.000262590871913374,2.43399094877603e-05,2.43407773315702e-05,1.2305197077204e-05,1.23082611525176e-05
0.001,1.23168515546967e-05,0.0002633261101938,2.43682789232947e-05,2.43691858373984e-05,1.23168542179071e-05,1.23199947907155e-05
0.00101,1.2385425308905e-05,0.000264544455206055,2.44630110172283e-05,2.446396256494e-05,1.23854279929443e-05,1.2388645945119e-05
0.00102,1.24835188785085e-05,0.000266263414296309,2.45990986113593e-05,2.46000871500514e-05,1.24835215828139e-05,1.24868177611179e-05
0.00103,1.25724778137692e-05,0.000268415670791734,2.47353720926304e-05,2.4736386767198e-05,1.2572480538097e-05,1.25758557547095e-05
0.00104,1.26218630494951e-05,0.000270869955726837,2.48358833998879e-05,2.48369131880305e-05,1.26218657942582e-05,1.26253208416138e-05
0.00105,1.26226787705185e-05,0.000273454010624194,2.48852473101412e-05,2.48862820227073e-05,1.26226815360495e-05,1.26262172097535e-05
0.00106,1.25889446007333e-05,0.000275981693086309,2.48921695195685e-05,2.48932004927732e-05,1.25889473869572e-05,1.25925645077238e-05
0.00107,1.25480335680646e-05,0.00027828128172945,2.48814006668655e-05,2.48824216600257e-05,1.2548036375107e-05,1.25517357907588e-05
0.00108,1.25248937081588e-05,0.00028022129859558,2.48788582617522e-05,2.48798669791024e-05,1.25248965360019e-05,1.25286791071924e-05
0.00109,1.2528339654057e-05,0.000281730687533536,2.48970835907281e-05,2.48980809630693e-05,1.25283425025016e-05,1.25322090799203e-05
0.0011,1.25470370865055e-05,0.000282811384592575,2.49289470038499e-05,2.49299297732673e-05,1.25470399554987e-05,1.25509913643596e-05
0.00111,1.25573635269661e-05,0.000283540978183288,2.49554873571161e-05,2.49564459588596e-05,1.25573664162422e-05,1.25614034497541e-05
0.00112,1.25382500446836e-05,0.000284051266153292,2.49606797686108e-05,2.4961606503759e-05,1.25382529543065e-05,1.25423763714346e-05
0.00113,1.24845976325463e-05,0.000284467571305968,2.49418495110261e-05,2.49427415540726e-05,1.24846005630389e-05,1.2488811086721e-05
0.00114,1.24123315781154e-05,0.000284884829635491,2.49131929384918e-05,2.49140498807966e-05,1.24123345295844e-05,1.24166328470154e-05
0.00115,1.23523511524413e-05,0.000285427734670311,2.4900738687487e-05,2.49015613556933e-05,1.23523541245649e-05,1.23567408892983e-05
0.00116,1.23357007194239e-05,0.000286250456069203,2.49294185238262e-05,2.49302086118331e-05,1.23357037116266e-05,1.23401795512568e-05
0.00117,1.23772375157772e-05,0.000287460994718587,2.50088081652434e-05,2.50095681602844e-05,1.23772405273879e-05,1.23818060448675e-05
0.00118,1.24671638425984e-05,0.000289089816393493,2.51263850672046e-05,2.512711859685e-05,1.24671668737527e-05,1.24718226431188e-05
0.00119,1.2575736790244e-05,0.000291095888049691,2.52532678064864e-05,2.52539809312286e-05,1.25757398417373e-05,1.25804864042924e-05
0.0012,1.26681104825412e-05,0.000293379500776171,2.53583565489671e-05,2.53590570999315e-05,1.26681135546753e-05,1.26729514154926e-05
0.00121,1.27204987716579e-05,0.000295799939730973,2.54216021114702e-05,2.54222934279823e-05,1.2720501864085e-05,1.27254315027758e-05
0.00122,1.27294323712425e-05,0.000298197465512926,2.54435626491643e-05,2.54442447410777e-05,1.27294354832896e-05,1.2734457369934e-05
0.00123,1.27104125866283e-05,0.000300417242324928,2.5444985352718e-05,2.54456621208199e-05,1.27104157174468e-05,1.27155303240829e-05
0.00124,1.26873362057489e-05,0.000302332174552397,2.5452696501377e-05,2.54533751358152e-05,1.26873393551897e-05,1.26925471658611e-05
0.00125,1.26783068130248e-05,0.000303861858125871,2.548323410841e-05,2.54839226128342e-05,1.26783099819432e-05,1.26836114918188e-05
0.00126,1.26855924972694e-05,0.000304985915723342,2.55336311231897e-05,2.55343375887604e-05,1.26855956864574e-05,1.26909913747524e-05
0.00127,1.26955115312251e-05,0.000305751485990781,2.55832427676732e-05,2.55839746727053e-05,1.26955147405614e-05,1.27010050428714e-05
0.00128,1.2688087878079e-05,0.000306270199062944,2.56060456584885e-05,2.56068084473298e-05,1.26880911067173e-05,1.26936764043172e-05
0.00129,1.26504734037234e-05,0.000306677412208208,2.55867824566005e-05,2.55875742164054e-05,1.26504766505972e-05,1.26561572709686e-05
0.0013,1.25864274568739e-05,0.000307069467527909,2.55328134319068e-05,2.55336093323824e-05,1.25864307212404e-05,1.25922069511526e-05
0.00131,1.25166899266427e-05,0.000307518145627355,2.54710142142156e-05,2.54717856550509e-05,1.2516693208709e-05,1.25225653061675e-05
0.00132,1.2469686085936e-05,0.000308124737715637,2.54317999722437e-05,2.54325614472739e-05,1.246968938649e-05,1.24756575888053e-05
0.00133,1.24669690657487e-05,0.00030899450038406,2.5439832137443e-05,2.54406298086411e-05,1.24669723849724e-05,1.24730369078611e-05
0.00134,1.25113300739827e-05,0.000310182663623435,2.550402017739e-05,2.55048807168281e-05,1.25113334112152e-05,1.25174944358272e-05
0.00135,1.2584727758034e-05,0.000311679926438998,2.56077004350155e-05,2.56086257744989e-05,1.25847311123766e-05,1.25909887792108e-05
0.00136,1.26572948107612e-05,0.000313419941072527,2.57169222682324e-05,2.5717909976992e-05,1.26572981812091e-05,1.26636525910352e-05
0.00137,1.27018983735921e-05,0.000315293232527439,2.57977801962383e-05,2.5798826183755e-05,1.27019017596806e-05,1.27083529794896e-05
0.00138,1.27062867810409e-05,0.00031716520281641,2.58311603716367e-05,2.58322588348875e-05,1.27062901834689e-05,1.27128382582239e-05
0.00139,1.2677254169234e-05,0.00031889671806299,2.58197290230193e-05,2.58208676309814e-05,1.26772575886348e-05,1.26839025588614e-05
0.0014,1.26355689636468e-05,0.00032036524230205,2.5787992171022e-05,2.57891289286034e-05,1.26355723997308e-05,1.26423143164714e-05
0.00141,1.26045140961217e-05,0.000321485246562607,2.57678623364027e-05,2.57689603110734e-05,1.26045175485243e-05,1.2611356475484e-05
0.00142,1.25978840905904e-05,0.000322232122902517,2.57740451738747e-05,2.57751035876971e-05,1.25978875589662e-05,1.26048235600769e-05
0.00143,1.26138093961651e-05,0.000322698471988039,2.5799061013116e-05,2.58000934421051e-05,1.26138128799355e-05,1.26208459973253e-05
0.00144,1.26375992945603e-05,0.000323120954533579,2.58309584395988e-05,2.58319975357952e-05,1.26376027937117e-05,1.26447330234334e-05
0.00145,1.26513931800487e-05,0.00032367685060455,2.58604439437694e-05,2.5861509700066e-05,1.26513966951577e-05,1.26586239722516e-05
0.00146,1.26446433607514e-05,0.000324349348034332,2.58779141548508e-05,2.58790010234494e-05,1.26446468920191e-05,1.26519710944775e-05
0.00147,1.26196351845795e-05,0.000325038605017282,2.5879754542398e-05,2.58808554794316e-05,1.26196387320351e-05,1.26270596942144e-05
0.00148,1.25894156220581e-05,0.000325639285117285,2.58719314774117e-05,2.5873039386302e-05,1.25894191859877e-05,1.25969367124775e-05
0.00149,1.25695350530927e-05,0.000326076118293631,2.58652543458171e-05,2.58663653838915e-05,1.25695386330415e-05,1.25771525075394e-05
0.0015,1.2568287400495e-05,0.000326361484838858,2.58728593473964e-05,2.58739815470881e-05,1.25682909952577e-05,1.25760009755651e-05
0.00151,1.25811528014805e-05,0.000326649569548136,2.58992422148213e-05,2.59003878485801e-05,1.25811564105741e-05,1.25889622202954e-05
0.00152,1.25928322290649e-05,0.000327081951168612,2.5929053717853e-05,2.59302302253134e-05,1.2592835852825e-05,1.26007371727577e-05
0.00153,1.25857067814801e-05,0.000327655000112478,2.59384355662683e-05,2.59396492353737e-05,1.25857104205087e-05,1.25937068886341e-05
0.00154,1.25498867861397e-05,0.000328295200563969,2.5912129940861e-05,2.59133800129941e-05,1.2549890441491e-05,1.25579816681707e-05
0.00155,1.24894538293078e-05,0.000328918020482377,2.58570123855618e-05,2.58582496463996e-05,1.24894575015297e-05,1.24976430910671e-05
0.00156,1.24216658723764e-05,0.000329467488130468,2.57981632763366e-05,2.57993408472343e-05,1.24216695604639e-05,1.24299491291746e-05
0.00157,1.23692902964061e-05,0.00032996867737893,2.57588962773943e-05,2.57600132236844e-05,1.2369293998877e-05,1.23776671763539e-05
0.00158,1.23496643718323e-05,0.000330539370197183,2.57513477906116e-05,2.57524079482726e-05,1.2349668088416e-05,1.23581345033863e-05
0.00159,1.23662035100055e-05,0.000331297121058465,2.5775577570597e-05,2.57766195214689e-05,1.2366207241489e-05,1.23747665001655e-05
0.0016,1.24071404341173e-05,0.000332277609212709,2.58246074550909e-05,2.58256905847105e-05,1.24071441817834e-05,1.24157958449114e-05
0.00161,1.24520994601759e-05,0.000333444803644652,2.58838568122434e-05,2.58850046945586e-05,1.24521032255188e-05,1.24608467937625e-05
0.00162,1.24824934620959e-05,0.000334721396422051,2.59331913656122e-05,2.59344009323864e-05,1.24824972453809e-05,1.24913321652228e-05
0.00163,1.24899872638434e-05,0.000336011192583105,2.59600997299436e-05,2.59613661847545e-05,1.24899910635134e-05,1.24989167418948e-05
0.00164,1.24789377021088e-05,0.000337217853135107,2.59650917292819e-05,2.59664094449298e-05,1.24789415164175e-05,1.24879573296718e-05
0.00165,1.24620659270408e-05,0.000338261703827904,2.59588272197595e-05,2.596018918402e-05,1.24620697554654e-05,1.24711750538504e-05
0.00166,1.24519446116501e-05,0.000339094513821797,2.59544709842595e-05,2.59558643485261e-05,1.24519484547189e-05,1.2461142564713e-05
0.00167,1.24530219645994e-05,0.000339712774340121,2.59592226996144e-05,2.5960630602252e-05,1.24530258233961e-05,1.24623080443033e-05
0.00168,1.24587147380191e-05,0.000340168502052762,2.59688608342787e-05,2.59702794710546e-05,1.24587186138569e-05,1.24680882143308e-05
0.00169,1.24552362567134e-05,0.000340555629053034,2.59715060881948e-05,2.59729390441027e-05,1.24552401501303e-05,1.24646963711528e-05
0.0017,1.24299038215753e-05,0.000340954148334441,2.59564633282981e-05,2.59579056314577e-05,1.24299077317589e-05,1.24394497949653e-05
0.00171,1.23792849994951e-05,0.000341401018177525,2.59206977742618e-05,2.59221399397163e-05,1.23792889253833e-05,1.23889160431543e-05
0.00172,1.23128740942664e-05,0.000341928684608997,2.58724658799561e-05,2.58738973706467e-05,1.23128780356361e-05,1.23225894188875e-05
0.00173,1.22503096196472e-05,0.000342598086620242,2.58295554696782e-05,2.58309653623027e-05,1.22503135768034e-05,1.22601084426252e-05
0.00174,1.22132249949721e-05,0.0003434821235234,2.58121130435705e-05,2.58134903098572e-05,1.2213228968425e-05,1.22231065419492e-05
0.00175,1.22156192870366e-05,0.000344631559842092,2.5833554695146e-05,2.58348884157601e-05,1.22156232778013e-05,1.2225582782803e-05
0.00176,1.22577760161156e-05,0.000346057947101152,2.58944339466074e-05,2.58957134892432e-05,1.22577800249981e-05,1.226782066817e-05
0.00177,1.23269808042562e-05,0.000347733402544043,2.59826907111487e-05,2.59839059663899e-05,1.23269848311664e-05,1.23371057875686e-05
0.00178,1.24042685957817e-05,0.000349598038197907,2.60798644850477e-05,2.60810063151034e-05,1.24042726404681e-05,1.2414473043678e-05
0.00179,1.247303830894e-05,0.000351571081885258,2.61693842754266e-05,2.61704451113093e-05,1.2473042371646e-05,1.24833213159628e-05
0.0018,1.25249095974634e-05,0.000353563950580736,2.62424215739556e-05,2.62433958733309e-05,1.25249136786138e-05,1.25352702283445e-05
0.00181,1.25603541690489e-05,0.000355493682698922,2.62988232377295e-05,2.62997076469653e-05,1.25603582687891e-05,1.25707914675984e-05
0.00182,1.25846317396636e-05,0.000357295053690455,2.63435069847954e-05,2.63443002348492e-05,1.25846358582425e-05,1.25951447337035e-05
0.00183,1.26018979405987e-05,0.000358929791267859,2.63809365273999e-05,2.6381639128953e-05,1.26019020784932e-05,1.26124856464284e-05
0.00184,1.26111207949436e-05,0.000360391529457673,2.64110831560514e-05,2.6411697074936e-05,1.26111249522375e-05,1.26217822203497e-05
0.00185,1.26062588133502e-05,0.000361705426716831,2.64292643611705e-05,2.64297930446811e-05,1.26062629897132e-05,1.26169929564007e-05
0.00186,1.25805866833922e-05,0.000362922040673546,2.6429878418511e-05,2.64303272357665e-05,1.25805908787179e-05,1.25913925343676e-05
0.00187,1.25326161190776e-05,0.000364106842919416,2.64117148050562e-05,2.64120913898676e-05,1.25326203336548e-05,1.254349266758e-05
0.00188,1.24701285021339e-05,0.00036532892236562,2.63816311959978e-05,2.63819453296436e-05,1.24701327360373e-05,1.24810747438648e-05
0.00189,1.24097210798081e-05,0.000366651823081869,2.63542378418858e-05,2.63545010264218e-05,1.24097253329383e-05,1.24207360221003e-05
0.0019,1.23714288516782e-05,0.000368126221579897,2.63471907385168e-05,2.63474157140394e-05,1.23714331241908e-05,1.23825115182672e-05
0.00191,1.23705859473056e-05,0.000369783161722293,2.63740214678211e-05,2.63742218226248e-05,1.2370590239521e-05,1.23817353733949e-05
0.00192,1.24109624592518e-05,0.000371628604080417,2.64381177637052e-05,2.64383078000136e-05,1.24109667712607e-05,1.24221776841443e-05
0.00193,1.24829554388079e-05,0.000373641204288123,2.6531201706162e-05,2.653139682137e-05,1.24829597707376e-05,1.24942354949638e-05
0.00194,1.2567876987611e-05,0.000375774377652105,2.66371827970833e-05,2.66374002496112e-05,1.25678813399068e-05,1.25792208932805e-05
0.00195,1.26459221205692e-05,0.000377962406795238,2.67392425273881e-05,2.67395013777467e-05,1.26459264935197e-05,1.26573288812653e-05
0.00196,1.27036721959439e-05,0.00038012950899004,2.68262953230868e-05,2.68266150439237e-05,1.27036765893754e-05,1.27151408098662e-05
0.00197,1.27377789072857e-05,0.000382200378401317,2.6895659539406e-05,2.68960586761851e-05,1.27377833211141e-05,1.27493083766882e-05
0.00198,1.27537199009513e-05,0.000384110597396559,2.69512888347513e-05,2.69517844387063e-05,1.27537243354607e-05,1.27653092416023e-05
0.00199,1.27608627960032e-05,0.000385815403773692,2.69991946034882e-05,2.69998018121155e-05,1.276086725159e-05,1.2772511041724e-05
0.002,1.27666535821918e-05,0.000387295581287361,2.7042812847334e-05,2.70435440773459e-05,1.27666580591043e-05,1.27783597882062e-05
0.00201,1.27729850721191e-05,0.000388559682202218,2.70809487104432e-05,2.70818122939617e-05,1.27729895707149e-05,1.27847483163172e-05
0.00202,1.27764799850483e-05,0.000389642365853772,2.7109395673557e-05,2.71103947570437e-05,1.27764845057007e-05,1.27882993685431e-05
0.00203,1.27721571210676e-05,0.000390599302234266,2.71249924408329e-05,2.71261287832412e-05,1.27721616637528e-05,1.27840317718278e-05
0.00204,1.27580806803142e-05,0.000391499634221551,2.71294802611119e-05,2.7130765416687e-05,1.27580852447495e-05,1.27700097564842e-05
0.00205,1.27381964976762e-05,0.000392417022586261,2.71311435097123e-05,2.71326000323126e-05,1.27382010838096e-05,1.27501791919375e-05
0.00206,1.27216926000934e-05,0.00039342004503466,2.71428730313496e-05,2.71445201730977e-05,1.27216972081242e-05,1.27337281494395e-05
0.00207,1.27191548761357e-05,0.000394563073028898,2.7176757827916e-05,2.71786035908463e-05,1.27191595061935e-05,1.27312425621102e-05
0.00208,1.27375595538617e-05,0.000395879283033784,2.72382163635821e-05,2.72402598946394e-05,1.27375642060145e-05,1.27496986995374e-05
0.00209,1.27768481741096e-05,0.000397377054593684,2.73231226540387e-05,2.73253571340748e-05,1.27768528485172e-05,1.27890381475111e-05
0.0021,1.28299670594714e-05,0.000399040094122002,2.74194296230791e-05,2.74218434628698e-05,1.28299717561846e-05,1.28422072729269e-05
0.00211,1.2886251799767e-05,0.000400830993074917,2.751248228164e-05,2.75150592243296e-05,1.28862565184939e-05,1.28985417098622e-05
0.00212,1.29361860412186e-05,0.000402697545694081,2.75913150899354e-05,2.75940341186965e-05,1.29361907817296e-05,1.29485251526634e-05
0.00213,1.29750041069458e-05,0.0004045808472107,2.76527100401538e-05,2.76555484520645e-05,1.29750088693795e-05,1.29873919757433e-05
0.00214,1.30034748450238e-05,0.000406423987733439,2.77011117481162e-05,2.7704054097466e-05,1.3003479629634e-05,1.30159110862958e-05
0.00215,1.30258089151228e-05,0.000408180107970551,2.77452835830753e-05,2.77483238156064e-05,1.3025813722109e-05,1.30382932072487e-05
0.00216,1.30461121149431e-05,0.000409818713377879,2.77935908072263e-05,2.77967217955969e-05,1.30461169446558e-05,1.30586441990844e-05
0.00217,1.30654900897237e-05,0.000411329438659772,2.78494624693481e-05,2.78526701186154e-05,1.30654949426318e-05,1.30780697747481e-05
0.00218,1.30814594389048e-05,0.000412722861595933,2.79095850456726e-05,2.79128509128275e-05,1.30814643151959e-05,1.30940866002083e-05
0.00219,1.30899522183957e-05,0.000414028382243011,2.79662113565137e-05,2.79695154293883e-05,1.30899571179064e-05,1.31026267997852e-05
0.0022,1.30886922526914e-05,0.000415289491740938,2.80120545655027e-05,2.80153767465877e-05,1.30886971752579e-05,1.31014142686923e-05
0.00221,1.30799367860171e-05,0.000416556963398169,2.80450118388247e-05,2.80483329774535e-05,1.30799417317285e-05,1.30927063168204e-05
0.00222,1.30708947477589e-05,0.000417880812564894,2.80702232145516e-05,2.80735260024985e-05,1.30708997168331e-05,1.30837119434585e-05
0.00223,1.30713296131311e-05,0.000419302311977876,2.80982851637768e-05,2.81015541960934e-05,1.30713346058281e-05,1.30841946970159e-05
0.00224,1.30893517651021e-05,0.000420847490405369,2.81403909524812e-05,2.81436102446137e-05,1.3089356781895e-05,1.31022650264722e-05
0.00225,1.31274824739638e-05,0.000422523143167548,2.82030834509227e-05,2.82062333534137e-05,1.31274875153091e-05,1.31404442667249e-05
0.00226,1.31810810196004e-05,0.000424315784093048,2.82854193218871e-05,2.82884785067133e-05,1.31810860855274e-05,1.31940917610537e-05
0.00227,1.32400263053769e-05,0.000426193503771426,2.83794305191047e-05,2.83823808574423e-05,1.32400313956495e-05,1.32530864709863e-05
0.00228,1.32928105905639e-05,0.000428110359916278,2.84733757430894e-05,2.84762041832036e-05,1.32928157050793e-05,1.33059207125856e-05
0.00229,1.33310147077978e-05,0.000430012632228179,2.85563864149717e-05,2.85590845915692e-05,1.33310198467493e-05,1.33441753734725e-05
0.0023,1.33521137124908e-05,0.000431846038447035,2.86223422547515e-05,2.86249060082457e-05,1.33521188761218e-05,1.33653255649744e-05
0.00231,1.3359528787568e-05,0.000433562880919625,2.86713375820711e-05,2.86737667247016e-05,1.33595339760696e-05,1.33727925232226e-05
0.00232,1.33601837619953e-05,0.000435128108014578,2.87084244293817e-05,2.87107223672487e-05,1.33601889754685e-05,1.33735001320654e-05
0.00233,1.33609381921575e-05,0.000436523443207533,2.87405639398176e-05,2.87427364577804e-05,1.33609434303693e-05,1.33743080000676e-05
0.00234,1.33656995930488e-05,0.000437749058812088,2.87734498755138e-05,2.87755029023739e-05,1.33657048554471e-05,1.33791236860452e-05
0.00235,1.33745485708099e-05,0.000438822748278079,2.8809794992694e-05,2.88117333018019e-05,1.33745538569381e-05,1.33880278392473e-05
0.00236,1.33850513417018e-05,0.000439777104088196,2.88496511846268e-05,2.88514799612243e-05,1.3385056651527e-05,1.33985867148919e-05
0.00237,1.33947318414142e-05,0.00044065550830779,2.8892007404656e-05,2.88937346667013e-05,1.33947371751486e-05,1.34083242851872e-05
0.00238,1.34031283422327e-05,0.000441507313754904,2.8936392712322e-05,2.8938029937495e-05,1.34031337000279e-05,1.34167788572315e-05
0.00239,1.3412236174977e-05,0.00044238185857203,2.89835288575765e-05,2.8985090215027e-05,1.34122415569418e-05,1.34259457912455e-05
0.0024,1.34251601731799e-05,0.000443321476823424,2.90347131497782e-05,2.90362145209261e-05,1.34251655796266e-05,1.34389299453248e-05
0.00241,1.34438779894493e-05,0.000444355251931541,2.90904095735091e-05,2.90918677562675e-05,1.34438834206957e-05,1.34577089978869e-05
0.00242,1.34675555701582e-05,0.000445495490842494,2.91490926782269e-05,2.91505248238219e-05,1.34675610262913e-05,1.34814489173082e-05
0.00243,1.34925378384761e-05,0.000446737500068135,2.92072882688368e-05,2.92087115968879e-05,1.34925433196111e-05,1.35064946464915e-05
0.00244,1.35141254187886e-05,0.000448062127890582,2.92610010621047e-05,2.92624328171767e-05,1.35141309252244e-05,1.35281468290204e-05
0.00245,1.35291498105611e-05,0.000449440272421273,2.93077828446087e-05,2.93092402536586e-05,1.35291553424919e-05,1.35432369803269e-05
0.00246,1.35378376552504e-05,0.000450838554996201,2.93481958596952e-05,2.93496958647191e-05,1.3537843212526e-05,1.35519917606608e-05
0.00247,1.3543800847567e-05,0.00045222533074402,2.93856999244862e-05,2.93872587682374e-05,1.35438064298057e-05,1.35580230837938e-05
0.00248,1.35520085790738e-05,0.00045357619639965,2.94248638353791e-05,2.94264967765954e-05,1.3552014185925e-05,1.35663001503231e-05
0.00249,1.35657655877103e-05,0.000454878226623588,2.94687815802528e-05,2.94705029640963e-05,1.35657712190477e-05,1.35801277040831e-05
0.0025,1.35844046718171e-05,0.000456132333288513,2.95171384781163e-05,2.95189621683872e-05,1.35844103277192e-05,1.35988385526657e-05
0.00251,1.36031428075841e-05,0.000457353373633333,2.95661486302306e-05,2.95680883313802e-05,1.36031484882382e-05,1.36176496740901e-05
0.00252,1.36154048316615e-05,0.000458567921042371,2.9610584266383e-05,2.9612652960818e-05,1.36154105373069e-05,1.36299859038102e-05
0.00253,1.36165307920264e-05,0.000459809972908107,2.96468809480876e-05,2.96490894635285e-05,1.36165365227101e-05,1.36311872875342e-05
0.00254,1.36069600358598e-05,0.000461115270211463,2.96756386703249e-05,2.96779944109311e-05,1.36069657911488e-05,1.36216931675396e-05
0.00255,1.3593143841352e-05,0.000462515179762997,2.97021351864041e-05,2.97046416981762e-05,1.35931496205929e-05,1.36079548162963e-05
0.00256,1.35854597107721e-05,0.000464031095631224,2.97344294436064e-05,2.97370865548478e-05,1.35854655135021e-05,1.36003497305711e-05
0.00257,1.35938372011029e-05,0.000465670124844307,2.9779787504502e-05,2.978259159165e-05,1.35938430270524e-05,1.36088074657492e-05
0.00258,1.36230441730143e-05,0.000467422604775454,2.98410814622787e-05,2.98440257544679e-05,1.36230500221196e-05,1.36380958797669e-05
0.00259,1.36699501119602e-05,0.000469261796753329,2.99149682718487e-05,2.99180438618275e-05,1.36699559843022e-05,1.36850844503382e-05
0.0026,1.37242094417854e-05,0.000471145863412943,2.99927791296409e-05,2.99959781295055e-05,1.3724215337448e-05,1.37394275957651e-05
0.00261,1.37720926773569e-05,0.000473021961055409,3.00637657830306e-05,3.00670849582051e-05,1.3772098596169e-05,1.37873958176082e-05
0.00262,1.38016756893287e-05,0.000474832014886368,3.01193600429877e-05,3.01227990950366e-05,1.38016816307829e-05,1.38170649735662e-05
0.00263,1.38071239893473e-05,0.000476519558206277,3.0156314582365e-05,3.01598708145579e-05,1.38071299527914e-05,1.38226005727047e-05
0.00264,1.37904320288292e-05,0.000478036958404072,3.01771591957028e-05,3.01808257027817e-05,1.37904380137443e-05,1.38059970582478e-05
0.00265,1.37601751127744e-05,0.000479352453598171,3.01882941624878e-05,3.01920611675157e-05,1.37601811189477e-05,1.37758297280035e-05
0.00266,1.37280352371024e-05,0.000480456629477358,3.01970636626998e-05,3.02009196954385e-05,1.37280412645642e-05,1.37437805745542e-05
0.00267,1.37046668486494e-05,0.00048136780093631,3.02092274696951e-05,3.02131595903606e-05,1.37046728974047e-05,1.37205040417883e-05
0.00268,1.36965928548997e-05,0.000482133566838051,3.0227975645438e-05,3.0231968569331e-05,1.36965989248084e-05,1.37125230266835e-05
0.00269,1.37051772866722e-05,0.00048282113968139,3.02547473624361e-05,3.02587814411193e-05,1.37051833774614e-05,1.3721201538517e-05
0.0027,1.37276031814111e-05,0.000483493489485198,3.02900420527645e-05,3.0294097052315e-05,1.37276092926976e-05,1.37437225982182e-05
0.00271,1.37588262797384e-05,0.000484187916200033,3.03322172309901e-05,3.03362844978887e-05,1.37588324111569e-05,1.37750419293475e-05
0.00272,1.37932325090298e-05,0.000484914648672704,3.03789872280597e-05,3.03830663165779e-05,1.37932386603988e-05,1.38095454355302e-05
0.00273,1.38252626232682e-05,0.000485669321359449,3.04297302913398e-05,3.04338143590723e-05,1.38252687946433e-05,1.38416738467742e-05
0.00274,1.38491502130682e-05,0.00048644506041301,3.04815812111573e-05,3.04856579340188e-05,1.3849156404689e-05,1.38656607340791e-05
0.00275,1.38585710247089e-05,0.000487238710994833,3.05260744748043e-05,3.05301321323154e-05,1.38585772368755e-05,1.38751818216017e-05
0.00276,1.38470545297099e-05,0.000488051695360273,3.05509709374566e-05,3.05550001713363e-05,1.38470607625858e-05,1.38637665543523e-05
0.00277,1.38094800431135e-05,0.000488887875050414,3.05445189886706e-05,3.05485156837104e-05,1.3809486296634e-05,1.38262942218139e-05
0.00278,1.37442168549033e-05,0.000489751171141041,3.05011352083363e-05,3.05051112897365e-05,1.37442231288479e-05,1.37611340966656e-05
0.00279,1.36549147273729e-05,0.000490644704951967,3.04271014069784e-05,3.04311003376868e-05,1.36549210215782e-05,1.36719359301378e-05
0.0028,1.35508969596997e-05,0.000491571391286893,3.03378116453867e-05,3.03418790564616e-05,1.35509032742055e-05,1.35680230078776e-05
0.00281,1.34455868927024e-05,0.000492534592747793,3.02472326951243e-05,3.02513840315604e-05,1.3445593227708e-05,1.34628186611104e-05
0.00282,1.3353231256702e-05,0.000493537452503208,3.01653842061599e-05,3.01695936975938e-05,1.33532376125458e-05,1.33705696071139e-05
0.00283,1.32850347982802e-05,0.000494580644799495,3.01072216178728e-05,3.01113960275851e-05,1.32850411752563e-05,1.33024805785639e-05
0.00284,1.32462524916818e-05,0.000495659579725654,3.00875175751414e-05,3.00915855512611e-05,1.32462588899029e-05,1.32638065336468e-05
0.00285,1.32354503628328e-05,0.000496762604230764,3.01061772384495e-05,3.01101348996719e-05,1.32354567822584e-05,1.32531134726984e-05
0.00286,1.32461109588899e-05,0.000497871248491239,3.01502857095557e-05,3.01541383936323e-05,1.32461173992046e-05,1.32638839103228e-05
0.00287,1.32696104102477e-05,0.000498962661811948,3.02032275178092e-05,3.02069902324475e-05,1.32696168710764e-05,1.32874939450609e-05
0.00288,1.32980378693019e-05,0.000500013680641413,3.02522718974105e-05,3.02559905744028e-05,1.32980443505899e-05,1.33160327021879e-05
0.00289,1.33256431399525e-05,0.0005010056226153,3.02956766489738e-05,3.0299437304016e-05,1.33256496419007e-05,1.33437499582691e-05
0.0029,1.33486001148512e-05,0.000501928727752992,3.03370435462174e-05,3.03409040785376e-05,1.33486066376956e-05,1.33668195756162e-05
0.00291,1.33637145392746e-05,0.000502784977707022,3.03727068448054e-05,3.03766695882356e-05,1.33637210831358e-05,1.33820472699757e-05
0.00292,1.33672115992467e-05,0.000503587924156784,3.03922685581906e-05,3.03963164556899e-05,1.33672181642394e-05,1.33856582034512e-05
0.00293,1.33545955587011e-05,0.000504358866701408,3.03894278433364e-05,3.03934793983868e-05,1.33546021447806e-05,1.33731566166746e-05
0.00294,1.33218897182607e-05,0.000505120848005834,3.03704893053957e-05,3.03744700179246e-05,1.33218963251373e-05,1.33405657869093e-05
0.00295,1.32677224954734e-05,0.000505893907366486,3.03409336397008e-05,3.03448450226687e-05,1.32677291228627e-05,1.32865141132025e-05
0.00296,1.31951688500876e-05,0.000506694023284244,3.02981575273076e-05,3.03020141712689e-05,1.31951754979321e-05,1.32140765385135e-05
0.00297,1.31122499768031e-05,0.000507534802024168,3.02419753554135e-05,3.02457939958924e-05,1.31122566453164e-05,1.31312742392958e-05
0.00298,1.30305305118175e-05,0.000508428940952989,3.01788608142618e-05,3.01826641707844e-05,1.30305372013991e-05,1.30496718383674e-05
0.00299,1.29621105010249e-05,0.000509387400515998,3.01257977068965e-05,3.01296062100208e-05,1.29621172121999e-05,1.29813693676542e-05
0.003,1.29161291950899e-05,0.000510416534503164,3.01001525974696e-05,3.010396751292e-05,1.29161359283158e-05,1.29355060598915e-05
0.00301,1.28962540517713e-05,0.000511515019856096,3.0104815044339e-05,3.01086248261697e-05,1.28962608072573e-05,1.29157493506235e-05
0.00302,1.2900230176878e-05,0.000512672367529234,3.01304539000463e-05,3.01342475960021e-05,1.29002369546428e-05,1.2919844318846e-05
0.00303,1.29215458642991e-05,0.000513869726421331,3.01644126328818e-05,3.01681877398272e-05,1.2921552664239e-05,1.29412792277893e-05
0.00304,1.29522216468124e-05,0.000515082699724312,3.02043091239141e-05,3.02080973623136e-05,1.29522284688442e-05,1.29720745790805e-05
0.00305,1.29852928827398e-05,0.000516285410097044,3.02535946770468e-05,3.02574289149687e-05,1.29852997268646e-05,1.3005265705124e-05
0.00306,1.30159308374235e-05,0.000517454933252253,3.0306359176952e-05,3.03102438952203e-05,1.30159377035984e-05,1.30360238452714e-05
0.00307,1.30410260894393e-05,0.000518575247720254,3.03519886151962e-05,3.03559204501392e-05,1.30410329775834e-05,1.30612395510571e-05
0.00308,1.30579173928885e-05,0.000519639927912406,3.0383917826408e-05,3.03878663989546e-05,1.30579243029729e-05,1.30782515529922e-05
0.00309,1.30633557835873e-05,0.000520652973578415,3.04046456539775e-05,3.04085617075049e-05,1.3063362715605e-05,1.30838108702023e-05
0.0031,1.30535731757134e-05,0.000521627554646407,3.04171492457811e-05,3.04210071887275e-05,1.30535801296597e-05,1.30741493948333e-05
0.00311,1.30256219449564e-05,0.000522583128570316,3.04163166277882e-05,3.04201154225364e-05,1.30256289209894e-05,1.30463194794638e-05
0.00312,1.29793588096341e-05,0.000523542038069977,3.03952639307133e-05,3.03990078065206e-05,1.29793658082036e-05,1.30001778265489e-05
0.00313,1.29189816642129e-05,0.000524526660068563,3.03519958158316e-05,3.03556920679238e-05,1.29189886859007e-05,1.29399223195283e-05
0.00314,1.28531154239552e-05,0.000525557325916817,3.0293844459309e-05,3.02975225727751e-05,1.28531224693525e-05,1.28741778631421e-05
0.00315,1.27930434084364e-05,0.000526650454657562,3.02406009744961e-05,3.02442957870688e-05,1.27930504780055e-05,1.28142277639457e-05
0.00316,1.27495515330193e-05,0.000527816457995489,3.02083475778358e-05,3.02120642073704e-05,1.27495586270029e-05,1.27708579230696e-05
0.00317,1.27296117283334e-05,0.00052905768990898,3.01995481666974e-05,3.02032766275697e-05,1.27296188467859e-05,1.2751040253237e-05
0.00318,1.27343521666991e-05,0.000530367177832075,3.02151979183599e-05,3.02189324468773e-05,1.27343593095865e-05,1.27559029120369e-05
0.00319,1.27592151098619e-05,0.000531728748996184,3.0256382766334e-05,3.02601280142826e-05,1.27592222771972e-05,1.27808881434366e-05
0.0032,1.27961266102874e-05,0.000533118722545564,3.03173541185789e-05,3.03211208254301e-05,1.27961338022483e-05,1.28179219766301e-05
0.00321,1.28365365065157e-05,0.000534508920406734,3.03858037319903e-05,3.03896028473194e-05,1.28365437234438e-05,1.28584542297638e-05
0.00322,1.28738999308669e-05,0.000535870492971148,3.04493598995765e-05,3.04532012760343e-05,1.28739071731916e-05,1.28959400186898e-05
0.00323,1.29046463894302e-05,0.000537177945179842,3.04995169211062e-05,3.05034072493345e-05,1.29046536576159e-05,1.29268088294764e-05
0.00324,1.29275602445047e-05,0.000538412738343784,3.05333296101919e-05,3.05372612651751e-05,1.29275675390927e-05,1.29498450039059e-05
0.00325,1.29422912111239e-05,0.00053956590168324,3.05538953417469e-05,3.05578164696054e-05,1.29422985326103e-05,1.29646982431393e-05
0.00326,1.29480599193362e-05,0.000540639207235443,3.05648716315097e-05,3.05687463444949e-05,1.29480672680613e-05,1.29705891630779e-05
0.00327,1.2943390104143e-05,0.000541644667063181,3.05666326664871e-05,3.05705175624752e-05,1.29433974803079e-05,1.29660414873342e-05
0.00328,1.29270327810217e-05,0.000542602446633427,3.05614476129888e-05,3.05654126658439e-05,1.29270401847503e-05,1.29498062196452e-05
0.00329,1.28995162287555e-05,0.000543537710541789,3.05531260941876e-05,3.05571954058249e-05,1.28995236601258e-05,1.29224116311729e-05
0.0033,1.28643489833712e-05,0.000544477170230065,3.05440226982868e-05,3.0548202051564e-05,1.28643564423907e-05,1.28873662527642e-05
0.00331,1.28280203316433e-05,0.000545445913051792,3.05364483800849e-05,3.05407384941322e-05,1.28280278182896e-05,1.28511593597e-05
0.00332,1.27985172801434e-05,0.000546464638900738,3.05333823196804e-05,3.05377804669659e-05,1.27985247944362e-05,1.28217779481357e-05
0.00333,1.27828390485076e-05,0.000547547247253272,3.05381731270649e-05,3.05426722982068e-05,1.27828465905223e-05,1.28062212282076e-05
0.00334,1.2784571282617e-05,0.00054869894119227,3.05536496095062e-05,3.05582355386578e-05,1.27845788523647e-05,1.2808074834252e-05
0.00335,1.28026512066055e-05,0.000549915248410391,3.0580977023541e-05,3.05856302907732e-05,1.28026588039824e-05,1.2826275978398e-05
0.00336,1.28319166858043e-05,0.000551182299343718,3.06186539844228e-05,3.06233703270476e-05,1.28319243106872e-05,1.28556625162613e-05
0.00337,1.28651613558809e-05,0.000552478429485382,3.0663468939832e-05,3.06682592276548e-05,1.28651690081672e-05,1.28890280677602e-05
0.00338,1.28957182719433e-05,0.000553776888251622,3.07120788474824e-05,3.07169465688461e-05,1.2895725951518e-05,1.29197056831626e-05
0.00339,1.29194407447204e-05,0.000555049243417526,3.0761160369429e-05,3.0766099837806e-05,1.29194484515055e-05,1.29435486644599e-05
0.0034,1.29353536583381e-05,0.000556268978989423,3.0807555471666e-05,3.08125580316023e-05,1.29353613923545e-05,1.29595818790523e-05
0.00341,1.29449353094511e-05,0.000557414779632677,3.08486271199158e-05,3.08536832181684e-05,1.2944943070891e-05,1.29692836144621e-05
0.00342,1.29506091736384e-05,0.000558473062175634,3.08825162527063e-05,3.08876160470494e-05,1.29506169628476e-05,1.29750773376566e-05
0.00343,1.29543088096479e-05,0.000559439442026396,3.09084914772573e-05,3.09136250196464e-05,1.29543166269581e-05,1.29788965995822e-05
0.00344,1.29568187052291e-05,0.000560318992449067,3.09273467465966e-05,3.0932504347204e-05,1.29568265507774e-05,1.2981525878554e-05
0.00345,1.29580871983443e-05,0.00056112533627776,3.09413779063324e-05,3.09465517033706e-05,1.29580950720611e-05,1.29829135049776e-05
0.00346,1.29581344975613e-05,0.000561878751951797,3.09540563382374e-05,3.09592412294162e-05,1.29581423993421e-05,1.29830796830335e-05
0.00347,1.29578572899036e-05,0.000562603535696084,3.0969957911117e-05,3.09751495078786e-05,1.2957865219752e-05,1.29829211014714e-05
0.00348,1.29591309230322e-05,0.000563324876588484,3.09936436601303e-05,3.09988369432354e-05,1.29591388810785e-05,1.29843131052397e-05
0.00349,1.29640604804412e-05,0.000564065585132426,3.10274162228773e-05,3.10326064297059e-05,1.29640684668864e-05,1.29893607714392e-05
0.0035,1.29737745011632e-05,0.000564843169080557,3.10699849211462e-05,3.10751681760221e-05,1.29737825161114e-05,1.29991926317255e-05
0.00351,1.29874802757856e-05,0.000565667782293642,3.11166997978423e-05,3.11218732888279e-05,1.29874883191981e-05,1.30130159728478e-05
0.00352,1.30024090611307e-05,0.000566541379971118,3.11611841169709e-05,3.11663461811762e-05,1.30024171328938e-05,1.30280620500931e-05
0.00353,1.30148090122035e-05,0.000567458134303024,3.11978107686986e-05,3.12029609616393e-05,1.30148171122527e-05,1.30405790129018e-05
0.00354,1.30215595709588e-05,0.000568405951871817,3.12239475746914e-05,3.12290865420234e-05,1.30215676992491e-05,1.3047446299816e-05
0.00355,1.30216174240815e-05,0.000569368806063873,3.12408983143589e-05,3.12460271893456e-05,1.30216255805069e-05,1.30476205977437e-05
0.00356,1.30165561882801e-05,0.000570329520100919,3.12534274599802e-05,3.12585475140366e-05,1.30165643730355e-05,1.30426755135021e-05
0.00357,1.30098952987289e-05,0.000571272599669013,3.12681564385903e-05,3.12732696831031e-05,1.30099035122416e-05,1.30361304731049e-05
0.00358,1.30055133603329e-05,0.000572186729092281,3.12908222030385e-05,3.12959318387704e-05,1.30055216029134e-05,1.30318640799989e-05
0.00359,1.30059169240535e-05,0.000573066618328438,3.13236051986798e-05,3.13287153225548e-05,1.3005925195881e-05,1.30323828825244e-05
0.0036,1.30112354337954e-05,0.000573914006935882,3.13642724363101e-05,3.13693876291861e-05,1.30112437347824e-05,1.30378163199838e-05
0.00361,1.3019453347639e-05,0.000574737753858894,3.14075121614572e-05,3.14126371706049e-05,1.30194616775905e-05,1.30461488451419e-05
0.00362,1.30277419155945e-05,0.000575553011519486,3.14477036771755e-05,3.14528431470852e-05,1.30277502744021e-05,1.3054551708748e-05
0.00363,1.30341706029292e-05,0.000576379492931661,3.14817634106853e-05,3.14869217186483e-05,1.30341789904353e-05,1.30610943781772e-05
0.00364,1.30388818225079e-05,0.000577238897790562,3.15106580172439e-05,3.15158395004856e-05,1.30388902386335e-05,1.30659192645016e-05
0.00365,1.30440969539621e-05,0.000578151779104827,3.15388952001019e-05,3.15441048807392e-05,1.30441053988677e-05,1.30712477483141e-05
0.00366,1.3052930597245e-05,0.000579134401073976,3.15724022694824e-05,3.15776461139605e-05,1.30529390711347e-05,1.30801944257324e-05
0.00367,1.30676187598742e-05,0.00058019620942376,3.16157325732749e-05,3.16210165854571e-05,1.30676272628279e-05,1.30949953013355e-05
0.00368,1.30880951014607e-05,0.00058133834647135,3.16696980758952e-05,3.16750272848597e-05,1.30881036335407e-05,1.31155840361875e-05
0.00369,1.31116867800834e-05,0.000582553370981435,3.17306513105571e-05,3.17360294874485e-05,1.31116953413421e-05,1.31392877880825e-05
0.0037,1.31341154931013e-05,0.000583826135303851,3.17919125033006e-05,3.17973422471007e-05,1.31341240834034e-05,1.31618282469981e-05
0.00371,1.3151304230035e-05,0.000585135638752591,3.18466098392883e-05,3.18520926782321e-05,1.31513128491176e-05,1.31791283981121e-05
0.00372,1.31610911975391e-05,0.00058645757988783,3.18905351558104e-05,3.18960716469372e-05,1.31610998451123e-05,1.31890264542902e-05
0.00373,1.31640375646002e-05,0.000587767259189359,3.19237088476464e-05,3.19292988505159e-05,1.31640462405373e-05,1.31920835831955e-05
0.00374,1.31630036562577e-05,0.000589042447913551,3.19500280435862e-05,3.19556713719443e-05,1.31630123605313e-05,1.31911601025053e-05
0.00375,1.31617879303734e-05,0.000590265851693482,3.19753617816605e-05,3.19810588566351e-05,1.31617966627237e-05,1.31900544671717e-05
0.00376,1.31635638485887e-05,0.000591426863614989,3.20051822763657e-05,3.20109338152009e-05,1.31635726087153e-05,1.3191940135062e-05
0.00377,1.31698924640473e-05,0.000592522413746169,3.20427628286184e-05,3.20485686903452e-05,1.31699012521992e-05,1.31983781572342e-05
0.00378,1.31807115925386e-05,0.000593556857587222,3.20885151859451e-05,3.20943736175261e-05,1.31807204089197e-05,1.32093063547977e-05
0.00379,1.3195118517587e-05,0.000594540967104489,3.21405881490276e-05,3.21464958137818e-05,1.31951273620782e-05,1.32238220089825e-05
0.0038,1.32123140980989e-05,0.000595490160853223,3.21962464745208e-05,3.2202198782753e-05,1.32123229709177e-05,1.32411259768619e-05
0.00381,1.32320223375741e-05,0.000596422143200059,3.22531270886341e-05,3.22591185241332e-05,1.3232031238845e-05,1.32609422634007e-05
0.00382,1.32540620111814e-05,0.000597354182346292,3.23096441023467e-05,3.23156685053061e-05,1.32540709407529e-05,1.32830896436827e-05
0.00383,1.32773099864643e-05,0.00059830038562429,3.23644156996743e-05,3.23704665149371e-05,1.32773189443906e-05,1.33064449945549e-05
0.00384,1.32987365663596e-05,0.00059926945101914,3.24152295024505e-05,3.24212999421352e-05,1.32987455529155e-05,1.33279786187123e-05
0.00385,1.33132535627427e-05,0.000600263352819352,3.24584076179338e-05,3.24644906591626e-05,1.33132625783945e-05,1.33426023248e-05
0.00386,1.33147466187509e-05,0.00060127723551712,3.24892318569346e-05,3.24953201643103e-05,1.33147556640181e-05,1.33442017603316e-05
0.00387,1.32980603462574e-05,0.000602300547234123,3.25034236293438e-05,3.25095096566754e-05,1.32980694213636e-05,1.33276215409189e-05
0.00388,1.32611885712586e-05,0.000603319234003978,3.24990577288964e-05,3.25051340628009e-05,1.32611976760515e-05,1.32908554972859e-05
0.00389,1.32067407623555e-05,0.000604318649250804,3.24780762022543e-05,3.2484135950207e-05,1.32067498966148e-05,1.32365130925104e-05
0.0039,1.31419728540542e-05,0.000605286674250032,3.24466752911561e-05,3.24527123381883e-05,1.31419820176054e-05,1.31718502595273e-05
0.00391,1.30771905631899e-05,0.00060621637192107,3.24141971717588e-05,3.24202062468995e-05,1.30771997556995e-05,1.31071727137404e-05
0.00392,1.30229735406568e-05,0.000607107356910794,3.23907385692293e-05,3.23967151148946e-05,1.30229827617316e-05,1.30530600955178e-05
0.00393,1.29871919391205e-05,0.000607965163202997,3.23842815439432e-05,3.23902214449243e-05,1.29872011882949e-05,1.30173825522477e-05
0.00394,1.29729362084066e-05,0.000608798528970445,3.239844476597e-05,3.24043441134937e-05,1.29729454852758e-05,1.30032305282786e-05
0.00395,1.29781104732391e-05,0.000609615645106804,3.2431728993617e-05,3.24375840984684e-05,1.29781197780697e-05,1.30085081472876e-05
0.00396,1.2996686024556e-05,0.000610421213195196,3.24784511365367e-05,3.2484258829301e-05,1.29966953579369e-05,1.30271867019594e-05
0.00397,1.30208835734558e-05,0.00061121576826912,3.2530797731807e-05,3.25365557488831e-05,1.30208929358285e-05,1.3051486907325e-05
0.00398,1.30432593385676e-05,0.000611997416969247,3.25810193154015e-05,3.25867265079137e-05,1.30432687298882e-05,1.3073964995103e-05
0.00399,1.30579241666316e-05,0.00061276496103708,3.26229146541968e-05,3.2628570853141e-05,1.30579335866474e-05,1.30887318126857e-05
0.004,1.30607114902348e-05,0.000613520835091462,3.26522678643516e-05,3.26578733953485e-05,1.30607209390965e-05,1.30916207917867e-05
0.00401,1.30486802700736e-05,0.000614272310896617,3.26664860773129e-05,3.26720411869477e-05,1.30486897479573e-05,1.30796908920455e-05
0.00402,1.30196166377833e-05,0.000615030089947248,3.26640280394792e-05,3.26695327295935e-05,1.30196261446871e-05,1.30507282418579e-05
0.00403,1.29720827914196e-05,0.000615804821281381,3.26441608861684e-05,3.26496153998428e-05,1.29720923272187e-05,1.30032950391703e-05
0.00404,1.29061464277374e-05,0.000616603441281672,3.26072663718496e-05,3.26126719489717e-05,1.29061559922213e-05,1.29374589784284e-05
0.00405,1.28244376994136e-05,0.000617427255628458,3.25555727668903e-05,3.25609321366148e-05,1.28244472924789e-05,1.28558502109663e-05
0.00406,1.27328732548051e-05,0.000618272390236803,3.24938939340244e-05,3.24992114252962e-05,1.27328828761447e-05,1.27643853859574e-05
0.00407,1.26404123973741e-05,0.000619131933501754,3.24297948577133e-05,3.24350762675649e-05,1.26404220465937e-05,1.26720238021708e-05
0.00408,1.25575736069463e-05,0.000619998578104579,3.23727303126845e-05,3.23779825681918e-05,1.25575832839585e-05,1.25892839248063e-05
0.00409,1.24940042770373e-05,0.000620866665445822,3.2332128713114e-05,3.23373592072348e-05,1.24940139818047e-05,1.2525813140432e-05
0.0041,1.24559164504956e-05,0.000621732908016142,3.23149663979576e-05,3.23201821017029e-05,1.24559261828809e-05,1.248782348432e-05
0.00411,1.24443909028007e-05,0.00062259562712198,3.23238612074827e-05,3.23290683444569e-05,1.24444006627664e-05,1.24763957287789e-05
0.00412,1.24552426201973e-05,0.000623453011560297,3.23565640539786e-05,3.23617688401071e-05,1.24552524078987e-05,1.24873448603906e-05
0.00413,1.24804528018713e-05,0.000624301381293611,3.24067546183503e-05,3.24119639949461e-05,1.24804626174371e-05,1.25126520766769e-05
0.00414,1.25104950338748e-05,0.000625134414707911,3.24654905671304e-05,3.2470711955164e-05,1.25105048771238e-05,1.25427909702863e-05
0.00415,1.25365997551837e-05,0.000625943797357705,3.25229465715209e-05,3.25281871492126e-05,1.25366096257128e-05,1.25689919834813e-05
0.00416,1.25522124010284e-05,0.000626721126834655,3.25701529605689e-05,3.25754190306465e-05,1.25522222984132e-05,1.25847005540258e-05
0.00417,1.25534081803982e-05,0.000627460457780178,3.26003711731413e-05,3.26056675657708e-05,1.25534181043367e-05,1.25859918933526e-05
0.00418,1.25385257455513e-05,0.000628160622547784,3.26099283415253e-05,3.26152576551053e-05,1.25385356960187e-05,1.25712046473333e-05
0.00419,1.25075455121851e-05,0.000628826350126421,3.25984595693947e-05,3.26038215888691e-05,1.25075554892695e-05,1.25403192270657e-05
0.0042,1.24616892143809e-05,0.000629467369246533,3.25684842637166e-05,3.25738776064231e-05,1.24616992181258e-05,1.24945573721637e-05
0.00421,1.24034267718442e-05,0.000630095468783828,3.25247134036907e-05,3.25301403383693e-05,1.24034368022829e-05,1.24363890011728e-05
0.00422,1.23367196974698e-05,0.000630720763381482,3.24739322001758e-05,3.24793999081001e-05,1.23367297546479e-05,1.23697756185618e-05
0.00423,1.22671038589237e-05,0.000631349059084765,3.24245432223986e-05,3.24300583890398e-05,1.22671139427721e-05,1.23002530875557e-05
0.00424,1.22012422576348e-05,0.000631981414320491,3.23846115557835e-05,3.23901768124715e-05,1.22012523677879e-05,1.22344844093071e-05
0.00425,1.21458507116118e-05,0.000632615568062036,3.23597650847778e-05,3.23653799204421e-05,1.21458608474977e-05,1.21791853995169e-05
0.00426,1.21062732798864e-05,0.000633248134937776,3.23521860464566e-05,3.23578479920027e-05,1.21062834410971e-05,1.21397001156806e-05
0.00427,1.20852463799171e-05,0.000633876537340404,3.23607070902072e-05,3.2366412127389e-05,1.20852565664088e-05,1.21187649738617e-05
0.00428,1.20823673514928e-05,0.000634500077187378,3.23819137058917e-05,3.2387656159712e-05,1.2082377563279e-05,1.21159773143903e-05
0.00429,1.20944608415432e-05,0.000635120028272227,3.2411826768281e-05,3.24175989010504e-05,1.20944710786396e-05,1.21281617885441e-05
0.0043,1.21165977161159e-05,0.000635739042968266,3.24470589333283e-05,3.24528519265912e-05,1.21166079787507e-05,1.21503892613927e-05
0.00431,1.21432354475303e-05,0.000636360389713718,3.24845149870703e-05,3.24903229459167e-05,1.21432457359626e-05,1.21771172065084e-05
0.00432,1.21689838403301e-05,0.000636987454239795,3.2521442339599e-05,3.25272626633492e-05,1.21689941546724e-05,1.22029554324792e-05
0.00433,1.2188814690635e-05,0.000637623611660286,3.25560805760742e-05,3.25619088139706e-05,1.21888250308583e-05,1.22228757404428e-05
0.00434,1.21979251346816e-05,0.000638272259587559,3.25859064907361e-05,3.25917353378039e-05,1.21979355008424e-05,1.22320752738487e-05
0.00435,1.2191701231327e-05,0.000638936724642905,3.2605630371662e-05,3.26114521921705e-05,1.21917116235209e-05,1.22259400939485e-05
0.00436,1.21661789088392e-05,0.000639619940342041,3.26080252640281e-05,3.26138331893306e-05,1.21661893270133e-05,1.22005061331255e-05
0.00437,1.21190920414923e-05,0.00064032406418391,3.25865497466958e-05,3.25923386215463e-05,1.21191024856363e-05,1.21535072668031e-05
0.00438,1.2051195578802e-05,0.000641050327106833,3.25385860512965e-05,3.25443550333077e-05,1.20512060489318e-05,1.20856984421772e-05
0.00439,1.19672604813976e-05,0.000641799287941249,3.24682513861275e-05,3.2474010965009e-05,1.19672709773473e-05,1.20018506233946e-05
0.0044,1.18761039376082e-05,0.000642571383871437,3.23868529245816e-05,3.23926274805199e-05,1.18761144590963e-05,1.19107809931063e-05
0.00441,1.17892852088962e-05,0.000643367410193293,3.2308393791348e-05,3.23142037229475e-05,1.1789295755649e-05,1.18240488057559e-05
0.00442,1.17186008260006e-05,0.000644188496764062,3.22447257682455e-05,3.22505628457777e-05,1.17186113980006e-05,1.1753450585891e-05
0.00443,1.16730817935858e-05,0.000645035347981591,3.22064606369856e-05,3.22122775694168e-05,1.16730923911244e-05,1.17080173302543e-05
0.00444,1.16565595521853e-05,0.000645906899017324,3.22015360439528e-05,3.22072879667149e-05,1.16565701754821e-05,1.16915804770415e-05
0.00445,1.16667623130573e-05,0.000646798888997414,3.22291824645331e-05,3.22348549375642e-05,1.16667729622648e-05,1.17018682368533e-05
0.00446,1.16962891884104e-05,0.000647702943886613,3.2279552392194e-05,3.22851414035924e-05,1.16962998640104e-05,1.17314797268691e-05
0.00447,1.17349966099488e-05,0.000648606569527141,3.23384796408914e-05,3.23439866776144e-05,1.17350073122147e-05,1.17702713868598e-05
0.00448,1.17727903960413e-05,0.000649494135685531,3.23923387508382e-05,3.2397775760931e-05,1.17728011249852e-05,1.18081490410505e-05
0.00449,1.18018135141443e-05,0.000650348658198652,3.24322496447059e-05,3.24376581173691e-05,1.18018242697999e-05,1.18372556609976e-05
0.0045,1.18174587360342e-05,0.000651154029224075,3.24560745873942e-05,3.24615256887062e-05,1.18174695182576e-05,1.18529840221642e-05
0.00451,1.1818216476077e-05,0.000651897288073917,3.24648768206162e-05,3.24704209477571e-05,1.18182272846689e-05,1.1853824537718e-05
0.00452,1.18048129749999e-05,0.000652570522624501,3.24586911795241e-05,3.2464336132283e-05,1.18048238096742e-05,1.18405034473787e-05
0.00453,1.17792518360087e-05,0.000653172009211373,3.24379838642828e-05,3.24436821240342e-05,1.17792626968424e-05,1.18150243551325e-05
0.00454,1.17442258192566e-05,0.000653706238645332,3.24080141937816e-05,3.24136666090773e-05,1.17442367066001e-05,1.178008002006e-05
0.00455,1.17030175706689e-05,0.0006541826201924,3.23756814274281e-05,3.23812295090778e-05,1.17030284848485e-05,1.17389530843111e-05
0.00456,1.16596441199669e-05,0.000654613063144454,3.23444833330114e-05,3.23499258885861e-05,1.16596550616496e-05,1.16956605734799e-05
0.00457,1.16188146412373e-05,0.000655009282623164,3.23163632882972e-05,3.23217082002451e-05,1.16188256110072e-05,1.16549116591629e-05
0.00458,1.15853689127581e-05,0.000655381009864624,3.22934041080336e-05,3.22986680141484e-05,1.15853799108782e-05,1.1621546114863e-05
0.00459,1.15632003236101e-05,0.000655735689733362,3.22782804751903e-05,3.22835053849252e-05,1.15632113502539e-05,1.15994573222291e-05
0.0046,1.15540583653037e-05,0.000656079092864004,3.22744008570694e-05,3.22796577427021e-05,1.15540694203783e-05,1.15903947683206e-05
0.00461,1.1556832298101e-05,0.000656415685144919,3.22830864854861e-05,3.22884211896415e-05,1.15568433812131e-05,1.15932477145645e-05
0.00462,1.15677824045159e-05,0.000656748093310106,3.230056251441e-05,3.23059772507095e-05,1.15677935152401e-05,1.16042764447582e-05
0.00463,1.15817514455598e-05,0.000657076008875039,3.2320014268078e-05,3.23255004062744e-05,1.15817625839188e-05,1.16183237253801e-05
0.00464,1.15938965438465e-05,0.000657395439537463,3.23354114202981e-05,3.23409533102769e-05,1.15939077102869e-05,1.16305466817092e-05
0.00465,1.16012110889188e-05,0.000657698974647868,3.23448454988906e-05,3.23503985115112e-05,1.16012222838619e-05,1.16379387046464e-05
0.00466,1.16031979481899e-05,0.000657977119949959,3.23498118568385e-05,3.23553408682269e-05,1.16032091715774e-05,1.16400026623293e-05
0.00467,1.16014506582646e-05,0.000658220342426479,3.23518579519111e-05,3.23573662837688e-05,1.16014619092069e-05,1.16383320870123e-05
0.00468,1.15984043158273e-05,0.000658421387925565,3.23522220310285e-05,3.23577185909699e-05,1.15984155931287e-05,1.16353620726657e-05
0.00469,1.15958991414971e-05,0.000658577562689489,3.23522544173188e-05,3.23577453721334e-05,1.15959104443797e-05,1.16329328368703e-05
0.0047,1.15942710843022e-05,0.00065869281289318,3.23532994356887e-05,3.23587814719061e-05,1.15942824123794e-05,1.16313803269565e-05
0.00471,1.15923947729501e-05,0.00065877871692713,3.23555223653691e-05,3.23609853016192e-05,1.15924061263795e-05,1.16295791713465e-05
0.00472,1.15885940725128e-05,0.000658850670778188,3.23575106916084e-05,3.23629441886291e-05,1.15886054521223e-05,1.16258532353434e-05
0.00473,1.15818778545626e-05,0.00065891927139973,3.23580265695262e-05,3.23634209058417e-05,1.15818892611816e-05,1.16192113916069e-05
0.00474,1.15727988507604e-05,0.000658988505171976,3.23573119516612e-05,3.23626581034578e-05,1.15728102848621e-05,1.16102063716261e-05
0.00475,1.1563445616527e-05,0.000659065444809195,3.23571047725097e-05,3.23623946611435e-05,1.15634570783431e-05,1.16009267288652e-05
0.00476,1.15565415625725e-05,0.000659166849442269,3.23596458073173e-05,3.23648726164307e-05,1.15565530520081e-05,1.15940958708823e-05
0.00477,1.15541041449176e-05,0.000659312370405893,3.23663100572546e-05,3.23714686381418e-05,1.1554115661412e-05,1.15917312531536e-05
0.00478,1.15563671109133e-05,0.000659515373802044,3.23766692617538e-05,3.23817567528445e-05,1.15563786539363e-05,1.15940666213929e-05
0.00479,1.15615486314364e-05,0.000659780717886181,3.23885554528427e-05,3.2393572195808e-05,1.15615602007386e-05,1.15993201477517e-05
0.0048,1.15666108574189e-05,0.000660105636341399,3.23991122259723e-05,3.2404061637535e-05,1.15666224530293e-05,1.16044539875489e-05
0.00481,1.15686400727639e-05,0.000660481081290856,3.2406224019346e-05,3.24111077766628e-05,1.15686516950809e-05,1.16065544262585e-05
0.00482,1.15661645734627e-05,0.000660893418506353,3.24097094612947e-05,3.24145234652071e-05,1.15661762228936e-05,1.16041497637645e-05
0.00483,1.15597733562013e-05,0.000661326486748663,3.24117641156316e-05,3.24165039435184e-05,1.15597850328437e-05,1.15978289986829e-05
0.00484,1.15517566288052e-05,0.00066176385653592,3.24160476844549e-05,3.24207141875464e-05,1.15517683323063e-05,1.15898823370416e-05
0.00485,1.15449699857401e-05,0.000662191028588786,3.24257713109905e-05,3.24303696105226e-05,1.15449817156465e-05,1.15831653720901e-05
0.00486,1.15414971617629e-05,0.000662597291921429,3.2441972827873e-05,3.24465104267031e-05,1.1541508917747e-05,1.15797618397442e-05
0.00487,1.15417714954091e-05,0.000662977006074269,3.24628470225035e-05,3.24673328968406e-05,1.15417832774348e-05,1.15801050793754e-05
0.00488,1.15445659975323e-05,0.000663330185471994,3.24844880211832e-05,3.24889321478119e-05,1.15445778058138e-05,1.15829681033883e-05
0.00489,1.15478047730657e-05,0.000663662435989444,3.25027816962145e-05,3.25071946881794e-05,1.15478166075656e-05,1.15862750210693e-05
0.0049,1.15497329174549e-05,0.000663984428950712,3.25155847532098e-05,3.25199772899442e-05,1.15497447782048e-05,1.1588270928911e-05
0.00491,1.15498279266499e-05,0.000664311005764919,3.25238479580667e-05,3.25282294873809e-05,1.15498398139472e-05,1.15884333260949e-05
0.00492,1.15490056418634e-05,0.00066465971263706,3.25308918910685e-05,3.25352714521611e-05,1.15490175558793e-05,1.15876780613413e-05
0.00493,1.15490573156425e-05,0.000665048580376133,3.25414141460871e-05,3.25458037888762e-05,1.15490692563541e-05,1.15877963898511e-05
0.00494,1.15516475879999e-05,0.00066549351740771,3.2560137275082e-05,3.2564550925675e-05,1.15516595552974e-05,1.15904529532437e-05
0.00495,1.15574109200509e-05,0.000666006067607285,3.25892273442229e-05,3.2593677392285e-05,1.15574229138185e-05,1.15962822102864e-05
0.00496,1.15656066253198e-05,0.000666592030743693,3.26267894098023e-05,3.2631286294372e-05,1.15656186458058e-05,1.1604543476217e-05
0.00497,1.15744781261417e-05,0.000667251021640105,3.2667575701098e-05,3.26721280284596e-05,1.15744901737263e-05,1.16134801799095e-05
0.00498,1.15820885188949e-05,0.000667976855738148,3.2705129394852e-05,3.27097435293959e-05,1.15821005936407e-05,1.16211554241692e-05
0.00499,1.15871782245885e-05,0.000668758609959863,3.27344392584907e-05,3.27391179788812e-05,1.15871903264772e-05,1.16263096378441e-05
0.005,1.15896220230343e-05,0.000669582180016555,3.27540984973386e-05,3.27588376047016e-05,1.15896341521785e-05,1.16288176036818e-05
0.00501,1.15903120276868e-05,0.000670432116944885,3.27668677553234e-05,3.27716548562479e-05,1.15903241843027e-05,1.16295714349737e-05
0.00502,1.15906092317708e-05,0.000671293499478328,3.27776295331773e-05,3.27824627053759e-05,1.1590621416152e-05,1.1629932124157e-05
0.00503,1.15917164683229e-05,0.000672153602207675,3.27914890128892e-05,3.27963900721638e-05,1.159172868087e-05,1.16311025055356e-05
0.00504,1.15943220360796e-05,0.000673003156624186,3.28134966016319e-05,3.28184881893879e-05,1.15943342771107e-05,1.16337708776161e-05
0.00505,1.159865677768e-05,0.000673837066855839,3.2846789304379e-05,3.2851879428935e-05,1.1598669047562e-05,1.16381680835166e-05
0.00506,1.16048252580146e-05,0.000674654520383132,3.28906921243601e-05,3.28958809273913e-05,1.16048375572751e-05,1.16443986909449e-05
0.00507,1.16130874930555e-05,0.000675458509755302,3.29411890490222e-05,3.29464732502188e-05,1.16130998218446e-05,1.16527227174722e-05
0.00508,1.16237983509513e-05,0.000676254844010955,3.2992554813814e-05,3.29979287023072e-05,1.1623810708833e-05,1.16634950344893e-05
0.00509,1.16369463623914e-05,0.000677050781484911,3.3039293717306e-05,3.30447487448071e-05,1.16369587491202e-05,1.16767041761952e-05
0.0051,1.1651536594199e-05,0.000677853469404688,3.30778719959715e-05,3.30833947229005e-05,1.16515490102542e-05,1.16913552100792e-05
0.00511,1.16652461283407e-05,0.000678668426283032,3.31076501156641e-05,3.31132200129904e-05,1.16652585742939e-05,1.17051252221505e-05
0.00512,1.16747144433028e-05,0.000679498322810656,3.31295848782647e-05,3.31351861684591e-05,1.16747269192672e-05,1.17146536980739e-05
0.00513,1.16765265503576e-05,0.000680342277859819,3.31447950478955e-05,3.31504309217111e-05,1.16765390564797e-05,1.17165256544347e-05
0.00514,1.16685623154153e-05,0.000681195791112909,3.31563477367893e-05,3.31620252809348e-05,1.166857485212e-05,1.17086209628839e-05
0.00515,1.16511314269063e-05,0.000682051314076834,3.31689279972684e-05,3.31746433409474e-05,1.16511439943312e-05,1.169124931579e-05
0.00516,1.16273301881775e-05,0.000682899349963201,3.31857735746836e-05,3.31915174265143e-05,1.16273427862324e-05,1.16675070185799e-05
0.00517,1.16023497812215e-05,0.000683729888987432,3.32077298089867e-05,3.32134919211383e-05,1.16023624097737e-05,1.16425852538282e-05
0.00518,1.1581917971435e-05,0.000684533937580095,3.32336281095322e-05,3.32393985162742e-05,1.15819306301095e-05,1.16222117849875e-05
0.00519,1.15704702239225e-05,0.00068530489484733,3.32612662515029e-05,3.32670360510348e-05,1.15704829124532e-05,1.16108220754146e-05
0.0052,1.15698110592359e-05,0.000686039575236232,3.32889094247297e-05,3.32946723291488e-05,1.15698237776685e-05,1.16102206494625e-05
0.00521,1.15788221564622e-05,0.0006867387736919,3.33167569375118e-05,3.33225120941751e-05,1.15788349049942e-05,1.16192891908247e-05
0.00522,1.15942761088175e-05,0.000687407393869281,3.33462677426762e-05,3.3352015696787e-05,1.15942888876262e-05,1.16348002956998e-05
0.00523,1.16122888841901e-05,0.000688054242367712,3.33784295822147e-05,3.33841570673569e-05,1.16123016932671e-05,1.16528699386104e-05
0.00524,1.16296806608947e-05,0.000688691544422316,3.34157411036413e-05,3.34214241541209e-05,1.16296935001604e-05,1.16703183023609e-05
0.00525,1.16446386079006e-05,0.000689334062099974,3.34618881274626e-05,3.34675096834724e-05,1.16446514771502e-05,1.16853325626663e-05
0.00526,1.16564893891694e-05,0.000689997593302922,3.35171700640573e-05,3.35227214878626e-05,1.16565022881087e-05,1.16972393907785e-05
0.00527,1.16648641594624e-05,0.000690696838519302,3.3576887717459e-05,3.35823641994684e-05,1.16648770879443e-05,1.17056699424864e-05
0.00528,1.16688405609398e-05,0.000691443050125327,3.36326175424671e-05,3.36380170190052e-05,1.16688535190709e-05,1.17097018622861e-05
0.00529,1.1666634593496e-05,0.000692242112446092,3.36750115308809e-05,3.36803353364332e-05,1.16666475816969e-05,1.17075511550224e-05
0.0053,1.16561029458438e-05,0.000693093535968097,3.36974420562643e-05,3.37026975842272e-05,1.16561159646277e-05,1.16970745166625e-05
0.00531,1.16358675400387e-05,0.000693990505486945,3.36991955684081e-05,3.37044012289529e-05,1.16358805897697e-05,1.16768938759082e-05
0.00532,1.16065191699805e-05,0.000694920866478013,3.36856080352573e-05,3.36907845473429e-05,1.16065322509173e-05,1.16476000275159e-05
0.00533,1.15712677148712e-05,0.000695868816446546,3.36650052726731e-05,3.36701465045059e-05,1.15712808267898e-05,1.16124028485733e-05
0.00534,1.15356179256115e-05,0.00069681702114335,3.36485724632943e-05,3.36536517031587e-05,1.15356310680192e-05,1.15768070884422e-05
0.00535,1.15060676934861e-05,0.000697748851213657,3.36489639204722e-05,3.36539680253718e-05,1.15060808661619e-05,1.15473106376306e-05
0.00536,1.14882729277025e-05,0.000698650426393191,3.36739468404881e-05,3.36788785422182e-05,1.14882861305318e-05,1.15295694062406e-05
0.00537,1.14853939591624e-05,0.000699512173984765,3.37230981271397e-05,3.37279653362589e-05,1.14854071922461e-05,1.15267437265172e-05
0.00538,1.14972778310438e-05,0.000700329673503635,3.37889305693839e-05,3.37937431497623e-05,1.14972910944319e-05,1.15386806437745e-05
0.00539,1.15207409417935e-05,0.000701103686921341,3.38602777463296e-05,3.38650467465953e-05,1.15207542354472e-05,1.15621965615447e-05
0.0054,1.15507002202752e-05,0.000701839462533567,3.39267150162047e-05,3.3931452474339e-05,1.15507135444964e-05,1.15922084176879e-05
0.00541,1.15815523678452e-05,0.00070254559436432,3.39823231384077e-05,3.39870415795024e-05,1.15815657228033e-05,1.16231129256601e-05
0.00542,1.16082036158994e-05,0.00070323279622124,3.40262687651342e-05,3.40309779444265e-05,1.16082170013393e-05,1.16498163257633e-05
0.00543,1.16264662492282e-05,0.000703912811636033,3.40593697771924e-05,3.40640748064962e-05,1.16264796646731e-05,1.16681309119805e-05
0.00544,1.16329524904683e-05,0.000704597408859615,3.40834236732184e-05,3.40881319828701e-05,1.16329659354485e-05,1.16746689147175e-05
0.00545,1.16248753464104e-05,0.000705297263876425,3.41018738993717e-05,3.41065978866792e-05,1.16248888206473e-05,1.16666433451051e-05
0.00546,1.16001714663741e-05,0.000706020686488844,3.41158032088553e-05,3.41205548999971e-05,1.16001849698505e-05,1.16419908611663e-05
0.00547,1.15581078649673e-05,0.000706772448738153,3.4121905521629e-05,3.41266947734468e-05,1.15581213978817e-05,1.15999784839269e-05
0.00548,1.15001706980096e-05,0.000707553123373252,3.41150811914238e-05,3.41199157403957e-05,1.15001842605675e-05,1.15420923731353e-05
0.00549,1.14307582004703e-05,0.000708359211812571,3.40921242075307e-05,3.40970090456443e-05,1.14307717927066e-05,1.14727307654046e-05
0.0055,1.13571586627857e-05,0.000709184070582879,3.4054863464255e-05,3.40597987373783e-05,1.1357172284665e-05,1.13991819497497e-05
0.00551,1.12885237735429e-05,0.000710019406840009,3.40115134149992e-05,3.40164895284109e-05,1.1288537424795e-05,1.1330597617067e-05
0.00552,1.12339659246061e-05,0.000710856973979777,3.39746952480179e-05,3.39796927326473e-05,1.12339796049353e-05,1.12760901595593e-05
0.00553,1.12003387808829e-05,0.000711690050736595,3.39556177633638e-05,3.39606293041724e-05,1.12003524900281e-05,1.12425132392454e-05
0.00554,1.11904829952007e-05,0.000712514328631022,3.3961161527744e-05,3.39662104795156e-05,1.11904967326883e-05,1.12327075121711e-05
0.00555,1.12025759164611e-05,0.000713327985254123,3.399518083912e-05,3.40002955965551e-05,1.12025896820969e-05,1.12448503366577e-05
0.00556,1.12307551538428e-05,0.000714130989123507,3.40559675650976e-05,3.40611583988738e-05,1.12307689475786e-05,1.12730793324547e-05
0.00557,1.12666517219843e-05,0.000714923985655342,3.41340118329767e-05,3.41392783191632e-05,1.12666655438145e-05,1.13090255276966e-05
0.00558,1.13011790043971e-05,0.000715707286602984,3.42148567574573e-05,3.42201943114008e-05,1.13011928546484e-05,1.13436023209547e-05
0.00559,1.13260065546459e-05,0.000716480396345437,3.42833034571178e-05,3.42887047492096e-05,1.13260204335982e-05,1.13684792794872e-05
0.0056,1.13344812301098e-05,0.000717242198837941,3.43272628715936e-05,3.43327176749198e-05,1.13344951376797e-05,1.13770032737852e-05
0.00561,1.13221009716111e-05,0.000717991585959579,3.43405309837427e-05,3.4346025321714e-05,1.1322114907312e-05,1.13646722562766e-05
0.00562,1.12868085658344e-05,0.000718728109262504,3.43234134606629e-05,3.43289313691091e-05,1.12868225290665e-05,1.13294290213322e-05
0.00563,1.12293015208495e-05,0.000719452254403122,3.42802056920302e-05,3.42857371633989e-05,1.12293155113409e-05,1.12719710827871e-05
0.00564,1.11533279471757e-05,0.000720165146634271,3.42175635021981e-05,3.42231062066769e-05,1.11533419648295e-05,1.11960465572178e-05
0.00565,1.10657074306385e-05,0.000720867799838477,3.41465969099239e-05,3.41521449471033e-05,1.10657214753493e-05,1.11084750348509e-05
0.00566,1.09757302579975e-05,0.000721560264764695,3.40810627094695e-05,3.40866030806199e-05,1.09757443298987e-05,1.10185468022281e-05
0.00567,1.08937347348297e-05,0.000722241073793713,3.40319495245637e-05,3.40374680801243e-05,1.08937488341395e-05,1.0936600163974e-05
0.00568,1.08290196039148e-05,0.000722907208965323,3.40052755488076e-05,3.40107594810842e-05,1.08290337308029e-05,1.08719338627281e-05
0.00569,1.07876657354051e-05,0.000723554571113182,3.40020417892815e-05,3.40074804348238e-05,1.07876798897255e-05,1.08306287716347e-05
0.0057,1.07710708844443e-05,0.000724178759900345,3.40190213249003e-05,3.40244075573151e-05,1.07710850658046e-05,1.08140826518999e-05
0.00571,1.07758348670694e-05,0.000724775957464307,3.40504038034322e-05,3.40557363361133e-05,1.07758490751639e-05,1.08188953255561e-05
0.00572,1.07950871463419e-05,0.000725343811643227,3.40897524693864e-05,3.40950365797175e-05,1.07951013809287e-05,1.08381962676478e-05
0.00573,1.08207162878596e-05,0.000725882348107164,3.41313697428102e-05,3.4136608090653e-05,1.08207305488223e-05,1.0863874058498e-05
0.00574,1.08456066420457e-05,0.000726394978520193,3.41712176999052e-05,3.41763940355629e-05,1.08456209295897e-05,1.08888130613295e-05
0.00575,1.08650800898839e-05,0.000726889475098856,3.42078990801644e-05,3.42129816861366e-05,1.0865094404516e-05,1.09083351698751e-05
0.00576,1.08771750371e-05,0.000727378329877789,3.42420971757511e-05,3.42470595660939e-05,1.08771893790966e-05,1.09204787996199e-05
0.00577,1.08819253781183e-05,0.000727877612049051,3.42744084348508e-05,3.42792370368762e-05,1.08819397474589e-05,1.09252778511246e-05
0.00578,1.08801949908598e-05,0.00072840402159333,3.43039557542639e-05,3.43086458234843e-05,1.08802093874323e-05,1.09235962122536e-05
0.00579,1.08727300016223e-05,0.000728971180408831,3.43284673139379e-05,3.43330197908842e-05,1.08727444249923e-05,1.0916180018751e-05
0.0058,1.08598811036869e-05,0.000729586812436099,3.43453360811526e-05,3.4349756441289e-05,1.08598955535188e-05,1.09033799690482e-05
0.00581,1.0842029387939e-05,0.000730251660793161,3.43531074991526e-05,3.43574051484017e-05,1.08420438640949e-05,1.08855771600516e-05
0.00582,1.08203355592809e-05,0.000730959933899073,3.43526718194876e-05,3.43568584935642e-05,1.08203500621057e-05,1.08639323028351e-05
0.00583,1.07972395898421e-05,0.000731700712030796,3.43475241509183e-05,3.43516100333694e-05,1.07972541202567e-05,1.08408853759402e-05
0.00584,1.07762664543362e-05,0.000732459855073036,3.43429390719965e-05,3.43469288666419e-05,1.07762810128721e-05,1.08199613566952e-05
0.00585,1.07610804602698e-05,0.000733222099809829,3.43443967717203e-05,3.43482910840273e-05,1.07610950470192e-05,1.0804824552144e-05
0.00586,1.07541801490215e-05,0.000733973103152982,3.43557455086187e-05,3.4359546505573e-05,1.07541947636117e-05,1.07979735082573e-05
0.00587,1.07558928106646e-05,0.000734701217509585,3.43778019535891e-05,3.43815166084253e-05,1.07559074522646e-05,1.07997355200741e-05
0.00588,1.07642381774938e-05,0.000735398821205168,3.44081852796583e-05,3.44118247742992e-05,1.07642528457059e-05,1.0808130325582e-05
0.00589,1.07758019392401e-05,0.000736063084735522,3.4442543188916e-05,3.44461212214114e-05,1.07758166341624e-05,1.08197436238425e-05
0.0059,1.07872220318778e-05,0.000736696120188383,3.44765147456452e-05,3.44800461394061e-05,1.07872367538109e-05,1.08312133603332e-05
0.00591,1.07965523061049e-05,0.000737304509599793,3.45074420300746e-05,3.45109417871359e-05,1.07965670556372e-05,1.08405933943936e-05
0.00592,1.08038172165467e-05,0.000737898225652211,3.45350299635665e-05,3.45385127259997e-05,1.08038319945665e-05,1.08479081861739e-05
0.00593,1.08104789001659e-05,0.000738488984275186,3.45607060859526e-05,3.45641859524244e-05,1.08104937071685e-05,1.08546198776431e-05
0.00594,1.08181006539416e-05,0.000739088175481934,3.45860871953406e-05,3.45895777008884e-05,1.08181154899375e-05,1.08622917727757e-05
0.00595,1.0826930468207e-05,0.00073970469774098,3.46114171458777e-05,3.46149311530043e-05,1.08269453332158e-05,1.0871171868167e-05
0.00596,1.08352069637281e-05,0.000740343132322512,3.46348698948134e-05,3.46384193367933e-05,1.08352218574348e-05,1.0879498790765e-05
0.00597,1.08396370506421e-05,0.000741002624662908,3.46531612352018e-05,3.46567569590604e-05,1.08396519724248e-05,1.08839794589296e-05
0.00598,1.08368821392111e-05,0.000741676650720048,3.46632034716711e-05,3.4666855581322e-05,1.08368970887351e-05,1.08812752904014e-05
0.00599,1.08253513529998e-05,0.000742353672002364,3.46639796870334e-05,3.46676983664026e-05,1.08253663306347e-05,1.08697954120784e-05
0.006,1.08064194757832e-05,0.00074301857908144,3.46576873241311e-05,3.46614830899669e-05,1.08064344821589e-05,1.08509146090138e-05
0.00601,1.07844375667872e-05,0.000743654771188614,3.46494852829022e-05,3.46533677952189e-05,1.07844526024614e-05,1.08289839400848e-05
0.00602,1.07654509632474e-05,0.000744246696740723,3.46457970342339e-05,3.46497734415808e-05,1.07654660288244e-05,1.08100487388449e-05
0.00603,1.07551355239582e-05,0.000744782678211392,3.46518916327239e-05,3.46559656906077e-05,1.07551506196008e-05,1.07997848600234e-05
0.00604,1.07568369089195e-05,0.000745257822592498,3.46698896485549e-05,3.46740613010691e-05,1.07568520343201e-05,1.08015379614742e-05
0.00605,1.07705484169484e-05,0.000745676580617433,3.46981293805343e-05,3.470239368215e-05,1.077056357169e-05,1.08153013449849e-05
0.00606,1.07931878817615e-05,0.000746053674986913,3.47321700712044e-05,3.47365135506598e-05,1.07932030651901e-05,1.08379928497446e-05
0.00607,1.08198888766059e-05,0.000746411128029682,3.47669485751024e-05,3.47713400071226e-05,1.08199040883071e-05,1.08647460557161e-05
0.00608,1.08455803104406e-05,0.000746770966096118,3.47986687583106e-05,3.48030598686421e-05,1.08455955504831e-05,1.08904898790312e-05
0.00609,1.086612296081e-05,0.000747148112736974,3.48244622846335e-05,3.48288200705365e-05,1.08661382291452e-05,1.091108510342e-05
0.0061,1.08786481643181e-05,0.000747548395025074,3.48415125362867e-05,3.48458483497595e-05,1.08786634608839e-05,1.09236630728779e-05
0.00611,1.08812450196122e-05,0.000747971137065288,3.48487290962143e-05,3.4853087376067e-05,1.0881260344578e-05,1.09263128902017e-05
0.00612,1.08724873117665e-05,0.00074841292961444,3.48468866950503e-05,3.48512956582155e-05,1.08725026652344e-05,1.09176083427463e-05
0.00613,1.08513159044153e-05,0.00074887049839019,3.48356788678905e-05,3.48401348973809e-05,1.08513312862357e-05,1.08964902982682e-05
0.00614,1.08175080740823e-05,0.000749342188433082,3.48132726474814e-05,3.48177643927006e-05,1.08175234839591e-05,1.08627360359798e-05
0.00615,1.07725402122837e-05,0.000749828292679949,3.47785928926377e-05,3.47831083160181e-05,1.07725556501887e-05,1.08178219466131e-05
0.00616,1.07203178738358e-05,0.00075033073705634,3.4734037616975e-05,3.47385685197255e-05,1.07203333401843e-05,1.07656535806771e-05
0.00617,1.06671871415454e-05,0.000750852654024729,3.468801414089e-05,3.46925627471109e-05,1.06672026368608e-05,1.07125770140955e-05
0.00618,1.06209028373201e-05,0.000751398116122464,3.46515074314234e-05,3.46560847410761e-05,1.06209183618043e-05,1.0666347060129e-05
0.00619,1.05887172829369e-05,0.000751971914622151,3.46316975314476e-05,3.46363164090816e-05,1.05887328364543e-05,1.06342160315067e-05
0.0062,1.0575251698271e-05,0.000752579052732251,3.46305099863532e-05,3.46351830783153e-05,1.05752672804981e-05,1.06208051405497e-05
0.00621,1.05810452264816e-05,0.000753223755416439,3.46455294421556e-05,3.46502685390566e-05,1.0581060837239e-05,1.06266535275551e-05
0.00622,1.06024528001253e-05,0.000753908162779628,3.46719295877841e-05,3.4676728129985e-05,1.06024684396302e-05,1.06481161276855e-05
0.00623,1.06329501064872e-05,0.000754631163792859,3.47065867475157e-05,3.47113867225823e-05,1.06329657749445e-05,1.06786686343392e-05
0.00624,1.06652432696018e-05,0.000755387834030852,3.4745203860884e-05,3.4749959188142e-05,1.06652589669827e-05,1.07110171786141e-05
0.00625,1.06932557401548e-05,0.000756169715105261,3.47802131820881e-05,3.47849477095871e-05,1.06932714662651e-05,1.07390852171484e-05
0.00626,1.07132266448428e-05,0.000756965897437663,3.48073449287878e-05,3.48121303069717e-05,1.07132423995826e-05,1.07591118815518e-05
0.00627,1.0723665409502e-05,0.000757764666889896,3.48278155975716e-05,3.48327145356748e-05,1.07236811929978e-05,1.07696065991052e-05
0.00628,1.07244819288906e-05,0.000758555372111256,3.48436751017504e-05,3.48487040584281e-05,1.07244977413809e-05,1.07704792628902e-05
0.00629,1.07159772417089e-05,0.000759330142409848,3.48540941311357e-05,3.48592533765508e-05,1.07159930835278e-05,1.07620309110274e-05
0.0063,1.06983720898685e-05,0.000760085121734876,3.48561558928995e-05,3.48614423635663e-05,1.06983879616301e-05,1.07444822847163e-05
0.00631,1.06721751969398e-05,0.000760820986537731,3.48468570658497e-05,3.48522657906279e-05,1.06721910991385e-05,1.07183421057952e-05
0.00632,1.06391405216864e-05,0.000761542684542115,3.48255713559065e-05,3.48310944069899e-05,1.06391564545533e-05,1.06853643285567e-05
0.00633,1.06031277143207e-05,0.000762258526190673,3.47962989956124e-05,3.48019129794066e-05,1.06031436782375e-05,1.06494085955557e-05
0.00634,1.05701068623535e-05,0.00076297888043609,3.47680525965024e-05,3.47737113427958e-05,1.0570122857583e-05,1.06164449836775e-05
0.00635,1.05469103117919e-05,0.0007637146874114,3.47503409860338e-05,3.47560279134636e-05,1.05469263381383e-05,1.05933058273235e-05
0.00636,1.05389975420644e-05,0.000764475860142838,3.47499619944806e-05,3.47557050519297e-05,1.05390135988686e-05,1.05854505951729e-05
0.00637,1.0548150351949e-05,0.000765269587261836,3.47708733440438e-05,3.47766898841484e-05,1.05481664383478e-05,1.05946610795215e-05
0.00638,1.05712643197791e-05,0.000766098663083944,3.48115162949988e-05,3.48174015466073e-05,1.0571280435166e-05,1.06178328590533e-05
0.00639,1.06010121490794e-05,0.000766960145663811,3.48637724123042e-05,3.48697145933166e-05,1.06010282931994e-05,1.06476386433783e-05
0.0064,1.06282806552912e-05,0.000767844701224485,3.49158514835246e-05,3.49218376246896e-05,1.06282968279592e-05,1.06749652565401e-05
0.00641,1.06454239680076e-05,0.000768736887876949,3.49567189370462e-05,3.49627361694015e-05,1.06454401690722e-05,1.0692166835826e-05
0.00642,1.06489983217672e-05,0.00076961644227418,3.49801082929428e-05,3.49861442817048e-05,1.06490145510266e-05,1.06957996213751e-05
0.00643,1.06408741180623e-05,0.000770460450716531,3.49866529243329e-05,3.49926961562118e-05,1.06408903754136e-05,1.06877340138297e-05
0.00644,1.06272815919285e-05,0.000771246153547755,3.49833578095392e-05,3.49893979525704e-05,1.06272978774161e-05,1.06742002459684e-05
0.00645,1.06161668480396e-05,0.000771954052778027,3.49803848139371e-05,3.49864124610977e-05,1.06161831618848e-05,1.06631444187335e-05
0.00646,1.06139411228616e-05,0.000772570951836799,3.49866058762904e-05,3.49926105003599e-05,1.06139574655627e-05,1.06609777638753e-05
0.00647,1.0623004122714e-05,0.000773092502247797,3.50066140134451e-05,3.50125841392877e-05,1.06230204944945e-05,1.06700999886836e-05
0.00648,1.06410920074148e-05,0.00077352462621108,3.50397596056091e-05,3.50456858282575e-05,1.06411084080219e-05,1.0688247256409e-05
0.00649,1.06626265939346e-05,0.000773882652785168,3.50807703864861e-05,3.50866461711111e-05,1.06626430229208e-05,1.07098413873784e-05
0.0065,1.06812873532399e-05,0.000774186725848893,3.51221538455373e-05,3.51279746467709e-05,1.06813038100918e-05,1.07285618551144e-05
0.00651,1.06925325531985e-05,0.000774454299342195,3.51572833572872e-05,3.5163046044534e-05,1.06925490374519e-05,1.07398669269255e-05
0.00652,1.06949774925897e-05,0.000774695140049478,3.51826247562871e-05,3.51883273339596e-05,1.06949940041319e-05,1.07423718976333e-05
0.00653,1.06902039579527e-05,0.000774914672314312,3.51983090218509e-05,3.52039503933925e-05,1.06902204971727e-05,1.07376585468046e-05
0.00654,1.06813445151678e-05,0.000775125393639245,3.52071312711671e-05,3.5212710877083e-05,1.06813610828027e-05,1.07288594311432e-05
0.00655,1.06713096568714e-05,0.000775355887444531,3.52127210360704e-05,3.52182382746157e-05,1.0671326253834e-05,1.0718885034005e-05
0.00656,1.06615916216583e-05,0.000775643147884232,3.52179035386895e-05,3.52233572731028e-05,1.06616082486684e-05,1.07092275894538e-05
0.00657,1.06521718229323e-05,0.000776015788646043,3.52240763115647e-05,3.52294652514192e-05,1.06521884802322e-05,1.06998685088354e-05
0.00658,1.06424025974858e-05,0.00077648690295511,3.5231721978805e-05,3.52370459223534e-05,1.0642419284857e-05,1.06901601252252e-05
0.00659,1.0632197186137e-05,0.000777056097198852,3.52413982664309e-05,3.52466589819368e-05,1.06322139029966e-05,1.06800156767812e-05
0.0066,1.06227380584842e-05,0.000777713119791935,3.52543743356703e-05,3.52595754777766e-05,1.06227548040372e-05,1.06706176324309e-05
0.00661,1.06162453508921e-05,0.000778441224689363,3.52724692919876e-05,3.52776158652992e-05,1.06162621244411e-05,1.06641861264141e-05
0.00662,1.06149267309724e-05,0.000779220370656045,3.52971781199006e-05,3.53022760032212e-05,1.06149435323436e-05,1.06629288228082e-05
0.00663,1.06197314543576e-05,0.000780030256580364,3.53286268064216e-05,3.53336824764789e-05,1.06197482837191e-05,1.06677949768316e-05
0.00664,1.06296726379905e-05,0.000780853008213746,3.53650614007235e-05,3.53700818215304e-05,1.06296894956551e-05,1.06777977079983e-05
0.00665,1.06421717034812e-05,0.000781675286060361,3.54033085906004e-05,3.54083011929759e-05,1.0642188589939e-05,1.06903584385892e-05
0.00666,1.06542897601145e-05,0.000782489630309435,3.54400850496814e-05,3.54450577236547e-05,1.06543066756537e-05,1.07025382776667e-05
0.00667,1.06641889484317e-05,0.000783294945809314,3.54735151983306e-05,3.54784762509268e-05,1.06642058931816e-05,1.07124993670522e-05
0.00668,1.06720132674553e-05,0.00078409611667024,3.55040478616512e-05,3.55090059517354e-05,1.06720302412962e-05,1.07203857006031e-05
0.00669,1.06796723962664e-05,0.000784902805837824,3.55342372885935e-05,3.55392013844594e-05,1.06796893985673e-05,1.07281069504089e-05
0.0067,1.06895969108747e-05,0.000785727560267013,3.55674269345319e-05,3.55724062709112e-05,1.06896139410296e-05,1.07380936854166e-05
0.00671,1.07031122895479e-05,0.000786583448118439,3.56059461081732e-05,3.56109500140879e-05,1.07031293471905e-05,1.07516713762809e-05
0.00672,1.07193403834227e-05,0.000787481589402888,3.564971416876e-05,3.56547517093833e-05,1.0719357468325e-05,1.07679618706746e-05
0.00673,1.07353035385567e-05,0.000788429016696913,3.56960008578192e-05,3.57010804230823e-05,1.07353206507487e-05,1.07839875112114e-05
0.00674,1.07472715062823e-05,0.000789427245345966,3.5740544012069e-05,3.5745673002854e-05,1.07472886459317e-05,1.07960180502623e-05
0.00675,1.07527026141145e-05,0.000790471772193135,3.57795253369296e-05,3.57847099670084e-05,1.07527197813852e-05,1.08015118170616e-05
0.00676,1.07517747287723e-05,0.000791552542093613,3.58114426623574e-05,3.58166878219133e-05,1.07517919240294e-05,1.08006466758543e-05
0.00677,1.07476632968712e-05,0.000792655273705546,3.58379451034393e-05,3.58432542627995e-05,1.07476805205802e-05,1.07965980699254e-05
0.00678,1.0745319621626e-05,0.000793763427030487,3.58631815072181e-05,3.5868556768628e-05,1.07453368738619e-05,1.07943173012258e-05
0.00679,1.07492606855423e-05,0.000794860520518234,3.58919285198464e-05,3.58973711248002e-05,1.07492779663113e-05,1.07983213485191e-05
0.0068,1.07614430644651e-05,0.000795932468523131,3.59274255679855e-05,3.5932936959195e-05,1.07614603737351e-05,1.08105667849118e-05
0.00681,1.07803333663802e-05,0.000796969618541606,3.59701011495778e-05,3.5975683548453e-05,1.07803507037796e-05,1.08295202190939e-05
0.00682,1.08017132243228e-05,0.000797968224962134,3.60178457410272e-05,3.60235010890781e-05,1.0801730589489e-05,1.08509632837032e-05
0.00683,1.08208478777365e-05,0.000798931189669936,3.60674682790869e-05,3.60731965972173e-05,1.08208652705224e-05,1.08701612177394e-05
0.00684,1.08349182150122e-05,0.000799867995512112,3.61164383118752e-05,3.61222371228492e-05,1.08349356351559e-05,1.08842949054081e-05
0.00685,1.08444622678996e-05,0.00080079381400883,3.61640751649642e-05,3.61699398361153e-05,1.0844479715098e-05,1.0893902369173e-05
0.00686,1.08530451966556e-05,0.000801727784228784,3.62115942706717e-05,3.62175185114992e-05,1.08530626708698e-05,1.09025487613253e-05
0.00687,1.08652396955102e-05,0.000802690518912984,3.62609407566491e-05,3.62669170153756e-05,1.08652571968781e-05,1.09148067690379e-05
0.00688,1.08838734135194e-05,0.000803701080329304,3.63130206473729e-05,3.63190404590583e-05,1.08838909422072e-05,1.09335040314563e-05
0.00689,1.09079672262292e-05,0.000804773906310499,3.63663458954841e-05,3.63724003089572e-05,1.09079847824785e-05,1.09576614182369e-05
0.0069,1.09325420779998e-05,0.000805916260288421,3.6416965373972e-05,3.64230454876105e-05,1.09325596620479e-05,1.0982299873605e-05
0.00691,1.09505657995758e-05,0.000807126654307644,3.64599807994938e-05,3.64660780441261e-05,1.09505834114494e-05,1.10003872273268e-05
0.00692,1.09562256773005e-05,0.000808394467716187,3.64921448160342e-05,3.64982507058182e-05,1.09562433169388e-05,1.10061107669095e-05
0.00693,1.09480405037742e-05,0.000809700785608964,3.65141723388456e-05,3.65202783134168e-05,1.09480581711149e-05,1.09979892858218e-05
0.00694,1.09303594842465e-05,0.000811020339561456,3.65313698064968e-05,3.65374676392824e-05,1.09303771791487e-05,1.09803719897309e-05
0.00695,1.09124429761044e-05,0.00081232432488498,3.65522131265182e-05,3.6558295455577e-05,1.09124606985543e-05,1.09625192328551e-05
0.00696,1.09053073008036e-05,0.000813583777012592,3.65854215559683e-05,3.65914821928395e-05,1.09053250510668e-05,1.09554473321887e-05
0.00697,1.09175128860791e-05,0.000814773113035435,3.66366052666469e-05,3.66426393452465e-05,1.09175306644474e-05,1.09677167208695e-05
0.00698,1.0951664933811e-05,0.00081587337991426,3.67058830911471e-05,3.67118871477451e-05,1.09516827405111e-05,1.10019326047872e-05
0.00699,1.10031731809162e-05,0.000816874685048329,3.67875624543542e-05,3.67935343607324e-05,1.10031910161257e-05,1.10535047219456e-05
0.007,1.10617599415436e-05,0.000817777214209134,3.68719653715139e-05,3.68779037433978e-05,1.10617778053016e-05,1.11121553919403e-05
0.00701,1.11148982665557e-05,0.000818590255681183,3.69484901292568e-05,3.6954393048409e-05,1.11149161587282e-05,1.11653576684243e-05
0.00702,1.11516004935043e-05,0.000819329033949205,3.70087084153238e-05,3.70145728038776e-05,1.11516184140838e-05,1.12021238866089e-05
0.00703,1.11651053850603e-05,0.000820010190382262,3.70483078684056e-05,3.70541307335482e-05,1.11651233341512e-05,1.12156928081727e-05
0.00704,1.11537570246569e-05,0.000820647954569096,3.70670787292243e-05,3.70728586839391e-05,1.11537750023197e-05,1.1204408513953e-05
0.00705,1.11202238810704e-05,0.000821253083842198,3.70674442653576e-05,3.70731817286383e-05,1.11202418875209e-05,1.11709394652904e-05
0.00706,1.10697981739796e-05,0.000821834976304413,3.70528410010242e-05,3.70585376960261e-05,1.10698162094846e-05,1.11205778711066e-05
0.00707,1.10086839935818e-05,0.000822405219254893,3.7026830630225e-05,3.7032489148349e-05,1.10087020582869e-05,1.10595278161901e-05
0.00708,1.09429348223674e-05,0.000822979699171296,3.69931524889048e-05,3.69987760013576e-05,1.09429529162612e-05,1.0993842775859e-05
0.00709,1.08781907272806e-05,0.000823577120802585,3.69563564719054e-05,3.69619484061987e-05,1.08782088502449e-05,1.09291628100427e-05
0.0071,1.08198612957905e-05,0.000824214462129315,3.69222776295538e-05,3.69278410825163e-05,1.08198794478493e-05,1.08708975051078e-05
0.00711,1.07731725874286e-05,0.000824902362774134,3.68977275991428e-05,3.69032646331461e-05,1.07731907688047e-05,1.08242729160053e-05
0.00712,1.07426634797805e-05,0.000825643011825315,3.68893571181927e-05,3.68948687976093e-05,1.0742681690686e-05,1.07938279184837e-05
0.00713,1.07311679442544e-05,0.000826430795111722,3.69020089127457e-05,3.69074963396006e-05,1.07311861849295e-05,1.07823964833725e-05
0.00714,1.07387704337602e-05,0.000827254579859798,3.69370014203352e-05,3.69424665572175e-05,1.07387887047344e-05,1.07900630629502e-05
0.00715,1.07623752371311e-05,0.000828100529034957,3.69911966618717e-05,3.69966422298324e-05,1.07623935392474e-05,1.08137319484899e-05
0.00716,1.07962697452156e-05,0.000828954766226624,3.70576312561911e-05,3.70630602739343e-05,1.07962880793253e-05,1.08476905299759e-05
0.00717,1.08335432509018e-05,0.000829805528113517,3.71275529093018e-05,3.71329683609034e-05,1.08335616175864e-05,1.0885028101626e-05
0.00718,1.08677763285599e-05,0.000830644623314321,3.71929159525235e-05,3.71983206276592e-05,1.08677947275189e-05,1.09193252383917e-05
0.00719,1.08943048407825e-05,0.000831468133892443,3.72482535425276e-05,3.72536499949619e-05,1.08943232711191e-05,1.09459177980324e-05
0.0072,1.09106220138324e-05,0.00083227637998998,3.72912438187681e-05,3.72966344229499e-05,1.09106404748713e-05,1.09622990012526e-05
0.00721,1.09159410733966e-05,0.000833073225853882,3.73219881217271e-05,3.73273752089983e-05,1.09159595650117e-05,1.09676820676361e-05
0.00722,1.09103532695784e-05,0.000833864850346436,3.73416552650902e-05,3.7347041252015e-05,1.09103717921647e-05,1.09621582445567e-05
0.00723,1.08941791316774e-05,0.00083465816161495,3.73513448032977e-05,3.73567321890093e-05,1.08941976858435e-05,1.09460480584518e-05
0.00724,1.08679447054714e-05,0.000835459110380346,3.73517631215439e-05,3.73571543419792e-05,1.08679632920307e-05,1.09198775519539e-05
0.00725,1.08330023771965e-05,0.00083627121084179,3.73438345025573e-05,3.73492317578798e-05,1.08330209969005e-05,1.08849991076805e-05
0.00726,1.07923743997263e-05,0.000837094557038721,3.73298399304391e-05,3.73352450966469e-05,1.0792393053001e-05,1.08444349728757e-05
0.00727,1.0751168480539e-05,0.000837925513784843,3.731428862204e-05,3.73197032882222e-05,1.07511871676062e-05,1.08032928542729e-05
0.00728,1.07160405093445e-05,0.000838757110064868,3.73037593458051e-05,3.73091849493279e-05,1.07160592297093e-05,1.07682286422417e-05
0.00729,1.06936319792574e-05,0.000839580025463077,3.73054415037476e-05,3.73108794304974e-05,1.0693650731937e-05,1.07458838289549e-05
0.0073,1.06884907002635e-05,0.00084038396590642,3.7324804092551e-05,3.73302555601468e-05,1.06885094848772e-05,1.07408062214007e-05
0.00731,1.07013819862369e-05,0.000841159178011015,3.73633796959279e-05,3.73688454259541e-05,1.07014008028667e-05,1.07537611309565e-05
0.00732,1.07288352800761e-05,0.000841897849492325,3.74177748350535e-05,3.74232547467865e-05,1.07288541289816e-05,1.07812780007256e-05
0.00733,1.07642132421134e-05,0.000842595186400585,3.74805215113582e-05,3.74860146048049e-05,1.07642321236486e-05,1.08167194885555e-05
0.00734,1.07998375949703e-05,0.00084325004358948,3.75424670557215e-05,3.75479714721329e-05,1.07998565095909e-05,1.08524073093331e-05
0.00735,1.08292055602072e-05,0.000843865094204584,3.75956364995283e-05,3.76011497217435e-05,1.08292245081706e-05,1.08818386767419e-05
0.00736,1.08483502445416e-05,0.000844446609921919,3.76353021760142e-05,3.76408213837518e-05,1.08483692254889e-05,1.09010466923376e-05
0.00737,1.0855881192711e-05,0.000845003922258647,3.76603972331664e-05,3.7665919696509e-05,1.08559002061686e-05,1.09086408933654e-05
0.00738,1.08519138574004e-05,0.000845548533878912,3.76723578817536e-05,3.76778808088993e-05,1.08519329027542e-05,1.09047367231314e-05
0.00739,1.08366401051729e-05,0.000846092771648888,3.76734742039062e-05,3.76789937786311e-05,1.08366591820106e-05,1.08895260419589e-05
0.0074,1.0809455730998e-05,0.000846648012394312,3.76655428034115e-05,3.76710537874056e-05,1.08094748391956e-05,1.08624046420893e-05
0.00741,1.07692525583147e-05,0.000847222849109004,3.76489893464757e-05,3.76544859741559e-05,1.07692716975037e-05,1.08222643433356e-05
0.00742,1.07158364756997e-05,0.000847821783962793,3.76231778451026e-05,3.76286547969188e-05,1.07158556455528e-05,1.07689110292677e-05
0.00743,1.06517686453302e-05,0.000848444906898915,3.75881931010884e-05,3.75936460562081e-05,1.06517878456367e-05,1.07049058596621e-05
0.00744,1.05835759979713e-05,0.000849088683855818,3.75470172851848e-05,3.75524436430987e-05,1.05835952284402e-05,1.0636775762977e-05
0.00745,1.0521412984311e-05,0.000849747679687128,3.75067770711386e-05,3.75121777803238e-05,1.05214322446808e-05,1.0574675189375e-05
0.00746,1.04768572387195e-05,0.000850416829317528,3.74782628508483e-05,3.74836468012608e-05,1.04768765287288e-05,1.05301817745375e-05
0.00747,1.04593968598184e-05,0.000851093669110668,3.74729689446071e-05,3.74783545047019e-05,1.04594161789871e-05,1.05127836183443e-05
0.00748,1.04729513362862e-05,0.000851779746901883,3.74969981567248e-05,3.75024005804158e-05,1.04729706842945e-05,1.0526400210672e-05
0.00749,1.0513983772577e-05,0.000852480445715607,3.75471404154988e-05,3.75525530633814e-05,1.05140031498035e-05,1.05674946542673e-05
0.0075,1.05721319616527e-05,0.000853202980078566,3.76153510005188e-05,3.76207447240539e-05,1.0572151369006e-05,1.06257047352913e-05
0.00751,1.06331019505895e-05,0.000853953276191563,3.76921518519578e-05,3.76975036299862e-05,1.06331213889248e-05,1.06867364919045e-05
0.00752,1.0682571850519e-05,0.000854733114168635,3.77648441332438e-05,3.77701489172589e-05,1.06825913203717e-05,1.07362680273761e-05
0.00753,1.07096082546058e-05,0.000855538678346618,3.78194427188139e-05,3.78247009407081e-05,1.07096277562292e-05,1.07633659244964e-05
0.00754,1.07085705016198e-05,0.000856360830111145,3.78449706919763e-05,3.78501856237809e-05,1.07085900348728e-05,1.07623895137775e-05
0.00755,1.06792475978035e-05,0.000857186727629606,3.78363030703058e-05,3.78414835601022e-05,1.06792671621899e-05,1.07331277966036e-05
0.00756,1.06256417807754e-05,0.000858002167680563,3.77966271919747e-05,3.78017984409281e-05,1.06256613756666e-05,1.0679583002957e-05
0.00757,1.05541777854994e-05,0.000858794053877497,3.77373767674506e-05,3.77425714130009e-05,1.055419741043e-05,1.06081798589383e-05
0.00758,1.04721217277302e-05,0.000859552496619142,3.76694642861195e-05,3.76746974891818e-05,1.04721413822441e-05,1.05261844741547e-05
0.00759,1.03866815517078e-05,0.000860272149680974,3.75972115995712e-05,3.76024825681723e-05,1.03867012355297e-05,1.04408047878774e-05
0.0076,1.03047823513643e-05,0.000860952514230989,3.75232847962444e-05,3.75285772867516e-05,1.03048020648444e-05,1.0358965890218e-05
0.00761,1.02331012279614e-05,0.000861597161230651,3.74597473658494e-05,3.74650276766176e-05,1.02331209712766e-05,1.02873448774421e-05
0.00762,1.01778277982459e-05,0.000862212162754195,3.74212478268184e-05,3.74264979479904e-05,1.0177847571281e-05,1.02321313622412e-05
0.00763,1.01438597719926e-05,0.000862804351475196,3.74115394871176e-05,3.74167633272924e-05,1.01438795748226e-05,1.01982230519176e-05
0.00764,1.01336093488136e-05,0.000863380079212297,3.74267321659354e-05,3.74319348949912e-05,1.01336291814135e-05,1.01880321426336e-05
0.00765,1.01459942247228e-05,0.000863944793173966,3.74591994504281e-05,3.74643874294239e-05,1.01460140870275e-05,1.02004763275336e-05
0.00766,1.01762399568002e-05,0.000864503227059892,3.75025998184613e-05,3.7507783310554e-05,1.01762598489221e-05,1.02307811605923e-05
0.00767,1.02167636514499e-05,0.000865059706352058,3.75565043346331e-05,3.75616912567408e-05,1.02167835732784e-05,1.02713637428945e-05
0.00768,1.02588630504395e-05,0.000865618167369977,3.76174551518905e-05,3.76226447927916e-05,1.02588830014581e-05,1.03135218100918e-05
0.00769,1.02945505611134e-05,0.000866181844978735,3.76733772653187e-05,3.76785655920602e-05,1.02945705408528e-05,1.03492677630645e-05
0.0077,1.03178667857521e-05,0.000866752903303549,3.77114182958479e-05,3.7716601723519e-05,1.03178867942527e-05,1.03726421978447e-05
0.00771,1.03253417157516e-05,0.000867332352771735,3.77265194039173e-05,3.77317052341936e-05,1.03253617537057e-05,1.0380175100371e-05
0.00772,1.0315723762916e-05,0.000867920415423004,3.77276968379649e-05,3.77328958178285e-05,1.03157438313141e-05,1.03706148761719e-05
0.00773,1.02894233798999e-05,0.000868517237855605,3.77215175918655e-05,3.77267327431624e-05,1.02894434794716e-05,1.03443719712936e-05
0.00774,1.02481642635519e-05,0.000869123677599653,3.77033883364487e-05,3.77086211714089e-05,1.02481843946591e-05,1.03031700771605e-05
0.00775,1.01950894455751e-05,0.000869741871699183,3.76689559565526e-05,3.76742046860324e-05,1.01951096086085e-05,1.02501522203999e-05
0.00776,1.01351677982017e-05,0.000870375412525266,3.76215312770375e-05,3.76267788690075e-05,1.01351879938096e-05,1.01902872677206e-05
0.00777,1.00754130229763e-05,0.000871029129686162,3.75769451912094e-05,3.75821713039966e-05,1.00754332517167e-05,1.01305889158157e-05
0.00778,1.00243667152455e-05,0.000871708608222531,3.75499768874109e-05,3.75551759030815e-05,1.00243869769909e-05,1.00795987552692e-05
0.00779,9.99059080438173e-06,0.00087241958971497,3.75446969090195e-05,3.75498693711918e-05,9.99061109830118e-06,1.00458787122192e-05
0.0078,9.98046186737392e-06,0.000873167321834961,3.75597262806196e-05,3.75648739724282e-05,9.98048219229315e-06,1.00358053594965e-05
0.00781,9.99608145647352e-06,0.000873955841794271,3.75906498900752e-05,3.75957762899061e-05,9.99610181133229e-06,1.00514802427645e-05
0.00782,1.00342657147326e-05,0.000874787186524432,3.76373137142176e-05,3.76424386596974e-05,1.00342860988929e-05,1.00897194988957e-05
0.00783,1.0087178166975e-05,0.000875660612183096,3.77028480349478e-05,3.77079884216462e-05,1.00871985802699e-05,1.01426866460131e-05
0.00784,1.01444175421984e-05,0.000876571998151166,3.7778622868413e-05,3.77837760049673e-05,1.01444379847079e-05,1.01999804051199e-05
0.00785,1.01957315901943e-05,0.000877513631667585,3.78467627997912e-05,3.78519247249602e-05,1.01957520620997e-05,1.02513485174533e-05
0.00786,1.02333587328829e-05,0.000878474503511101,3.78962775583831e-05,3.79014476221233e-05,1.02333792345953e-05,1.02890293973406e-05
0.00787,1.02533097796373e-05,0.000879441128346596,3.79311474424456e-05,3.79363294164636e-05,1.02533303118539e-05,1.03090338474402e-05
0.00788,1.02554352969458e-05,0.000880398783345837,3.795854394888e-05,3.79637436594133e-05,1.02554558603697e-05,1.03112124272808e-05
0.00789,1.02425940022355e-05,0.000881332969120662,3.7978203983863e-05,3.79834282625759e-05,1.02426145973117e-05,1.02984238455087e-05
0.0079,1.02194649927563e-05,0.00088223085359818,3.79876055616512e-05,3.79928613309219e-05,1.02194856198067e-05,1.02753471912685e-05
0.00791,1.01914835777019e-05,0.000883082466516049,3.79850116028574e-05,3.79903043289185e-05,1.01915042369177e-05,1.02474177669845e-05
0.00792,1.01641009911902e-05,0.000883881467404303,3.79719269545035e-05,3.79772511036852e-05,1.01641216824531e-05,1.02200867995613e-05
0.00793,1.01422470012717e-05,0.000884625403522235,3.79582775308877e-05,3.79635831340718e-05,1.01422677241969e-05,1.01982840501312e-05
0.00794,1.01297162318261e-05,0.000885315484068667,3.79560318501765e-05,3.79612724816253e-05,1.01297369860184e-05,1.01858041358486e-05
0.00795,1.01283220712552e-05,0.000885955985693459,3.79662048193148e-05,3.79713821835807e-05,1.01283428564863e-05,1.01844604373545e-05
0.00796,1.0137003167649e-05,0.00088655343156447,3.79838714064348e-05,3.79890428260342e-05,1.01370239839716e-05,1.01931915948169e-05
0.00797,1.0151391251503e-05,0.000887115644290365,3.80099257173714e-05,3.80151721087251e-05,1.01514120991711e-05,1.02076293336838e-05
0.00798,1.01643885337596e-05,0.000887650721075707,3.80442591650793e-05,3.80496133781276e-05,1.01644094132076e-05,1.02206758607125e-05
0.00799,1.01679573545771e-05,0.00088816601332779,3.8077694684005e-05,3.80831615802961e-05,1.01679782663244e-05,1.02242935104068e-05
0.008,1.01557512685002e-05,0.000888667330864333,3.80983239140981e-05,3.81039050384648e-05,1.01557722128224e-05,1.02121358323453e-05
0.00801,1.01257187134075e-05,0.000889158701113118,3.80976220429817e-05,3.81033152561851e-05,1.01257396902664e-05,1.01821512608996e-05
0.00802,1.00816315438976e-05,0.000889642920832052,3.8074654563217e-05,3.80804476341439e-05,1.00816525529418e-05,1.01381116452175e-05
0.00803,1.00327163083367e-05,0.000890122795178279,3.80383480220544e-05,3.80441892099305e-05,1.00327373488752e-05,1.00892435279656e-05
0.00804,9.99116533340815e-06,0.000890602479196534,3.80058953967407e-05,3.8011694855044e-05,9.99118640477903e-06,1.00477392316668e-05
0.00805,9.96815801026214e-06,0.000891087967494385,3.79920834879522e-05,3.79977901953945e-05,9.96817911213756e-06,1.00247781449412e-05
0.00806,9.96983813609857e-06,0.000891585921443276,3.80015226166165e-05,3.80071678184053e-05,9.96985926850497e-06,1.00265040633485e-05
0.00807,9.99498012663057e-06,0.000892100918346121,3.80346585981944e-05,3.80403403518326e-05,9.995001290231e-06,1.00516914006687e-05
0.00808,1.00354540746885e-05,0.000892632293578367,3.80893647139473e-05,3.80951525021871e-05,1.00354752703733e-05,1.00922102498179e-05
0.00809,1.00792815974284e-05,0.000893172020158765,3.81558642047275e-05,3.81617600508547e-05,1.00793028258594e-05,1.01360822306599e-05
0.0081,1.01148676727574e-05,0.000893704416033187,3.82197033600764e-05,3.82256980775465e-05,1.01148889343738e-05,1.01717123240262e-05
0.00811,1.01346113992207e-05,0.000894207731577545,3.82686336595e-05,3.82747149556665e-05,1.01346326938972e-05,1.01914996297497e-05
0.00812,1.01365982138187e-05,0.000894657492832011,3.82963990516691e-05,3.83025524541395e-05,1.01366195410333e-05,1.01935295855485e-05
0.00813,1.01240222646978e-05,0.000895032160735464,3.83037688807439e-05,3.83099778695034e-05,1.01240436240195e-05,1.01809963414009e-05
0.00814,1.01029156300415e-05,0.000895324461666084,3.82969936241531e-05,3.83032403567712e-05,1.01029370212099e-05,1.01599319759487e-05
0.00815,1.00793637155573e-05,0.000895565203456325,3.82843020561125e-05,3.82905707708742e-05,1.00793851382027e-05,1.01364218972781e-05
0.00816,1.00574676648383e-05,0.000895831335109644,3.82722710699257e-05,3.82785496157063e-05,1.00574891185493e-05,1.0114567251828e-05
0.00817,1.00388195898394e-05,0.000896196746632303,3.82650278556203e-05,3.82713017132709e-05,1.00388410746204e-05,1.00959601515342e-05
0.00818,1.0023400741596e-05,0.000896692013411518,3.82652751623865e-05,3.82715251011746e-05,1.00234222576331e-05,1.00805818496554e-05
0.00819,1.00110626842407e-05,0.000897316255244107,3.82744788808309e-05,3.82806856323171e-05,1.00110842315112e-05,1.006828391346e-05
0.0082,1.00025392165593e-05,0.000898052839851932,3.82930362681929e-05,3.82991828114364e-05,1.00025607946789e-05,1.00598001457538e-05
0.00821,9.99935837648766e-06,0.000898876878327062,3.83206526903235e-05,3.83267242916859e-05,9.99937998470261e-06,1.00566585870514e-05
0.00822,1.00027963376364e-05,0.000899760032357053,3.83561540543329e-05,3.83621382635677e-05,1.00028179752305e-05,1.00601354145132e-05
0.00823,1.00126679287941e-05,0.000900674473369173,3.83970921112687e-05,3.8402978878695e-05,1.00126895955501e-05,1.00700454647353e-05
0.00824,1.00268835597873e-05,0.000901596220604016,3.84398863227019e-05,3.84456680577333e-05,1.00269052558091e-05,1.00842991550161e-05
0.00825,1.00422220115393e-05,0.000902507688785407,3.84808506441569e-05,3.84865219271604e-05,1.00422437370931e-05,1.00996752740803e-05
0.00826,1.00559645944537e-05,0.000903399242081502,3.85177481810053e-05,3.85233048175406e-05,1.00559863499855e-05,1.01134551412773e-05
0.00827,1.00674175043074e-05,0.000904269636668362,3.85510076218407e-05,3.8556445296477e-05,1.0067439290167e-05,1.0124944961702e-05
0.00828,1.00783048439782e-05,0.00090512534232344,3.85837544195366e-05,3.85890682155874e-05,1.00783266601764e-05,1.01358688491899e-05
0.00829,1.00915920559363e-05,0.000905978817305703,3.862032303068e-05,3.86255087149721e-05,1.00916139022418e-05,1.01491922557243e-05
0.0083,1.01092129040493e-05,0.000906845888292787,3.86637161623294e-05,3.86687721844704e-05,1.01092347801164e-05,1.01668489601252e-05
0.00831,1.01299348447818e-05,0.000907742523830755,3.87132383741896e-05,3.87181669536577e-05,1.01299567503035e-05,1.01876064349958e-05
0.00832,1.01487229743713e-05,0.000908681483986671,3.87637154519525e-05,3.87685224862941e-05,1.014874490926e-05,1.02064297889499e-05
0.00833,1.01582774903553e-05,0.00090966944918993,3.88070224082773e-05,3.88117168452482e-05,1.01582994547702e-05,1.02160192376228e-05
0.00834,1.01522680462434e-05,0.000910705160413304,3.88354592518503e-05,3.88400524127937e-05,1.01522900403936e-05,1.02100444529063e-05
0.00835,1.01288299429953e-05,0.000911778883693354,3.88455359815376e-05,3.88500409714016e-05,1.01288519668804e-05,1.01866407556366e-05
0.00836,1.00926142659973e-05,0.000912873267258182,3.88404261665955e-05,3.88448573290151e-05,1.00926363194583e-05,1.01504592522927e-05
0.00837,1.00541783345564e-05,0.000913965452401652,3.88297874909061e-05,3.88341598022941e-05,1.00542004175577e-05,1.01120572830695e-05
0.00838,1.00265748168027e-05,0.000915030126537818,3.88266619027286e-05,3.88309902319005e-05,1.0026596929767e-05,1.0084487539913e-05
0.00839,1.00203247437126e-05,0.000916043056641657,3.88425024311577e-05,3.88468009209347e-05,1.0020346887495e-05,1.00782710814419e-05
0.0084,1.00389911260701e-05,0.000916984518226093,3.88825441909611e-05,3.88868264880183e-05,1.00390133015036e-05,1.00969709469256e-05
0.00841,1.00775770054364e-05,0.0009178419639892,3.89438545718475e-05,3.89481348788818e-05,1.00775992129289e-05,1.01355902058793e-05
0.00842,1.01246471315171e-05,0.000918611326039283,3.90169321620528e-05,3.90212255874801e-05,1.01246693709859e-05,1.01826936378696e-05
0.00843,1.01671247787315e-05,0.000919296674622838,3.90897937143805e-05,3.90941152672125e-05,1.0167147049761e-05,1.02252045443692e-05
0.00844,1.01954167431523e-05,0.00091990876275318,3.9152542882486e-05,3.91569062012794e-05,1.01954390451808e-05,1.02535297492721e-05
0.00845,1.02065568669987e-05,0.000920464104641913,3.92004871788654e-05,3.92049037018284e-05,1.02065791993547e-05,1.02647031225634e-05
0.00846,1.02041481001517e-05,0.000920986424000826,3.92346303165712e-05,3.92391087452094e-05,1.02041704622278e-05,1.02623276404701e-05
0.00847,1.01953619572987e-05,0.000921509513928793,3.92595869154281e-05,3.92641327826012e-05,1.01953843487704e-05,1.0253574847869e-05
0.00848,1.0186569442924e-05,0.000922076043852743,3.9280147399218e-05,3.92847628931041e-05,1.01865918639217e-05,1.02448157753328e-05
0.00849,1.01798461646086e-05,0.00092272876425764,3.92983470129311e-05,3.93030318796485e-05,1.01798686156518e-05,1.02381260574269e-05
0.0085,1.01721975930853e-05,0.000923499384186238,3.93126378064584e-05,3.93173924158092e-05,1.01722200748419e-05,1.02305111931387e-05
0.00851,1.01579257537379e-05,0.000924402165234258,3.93197618000492e-05,3.93245903739285e-05,1.01579482669652e-05,1.02162732348419e-05
0.00852,1.01328582153473e-05,0.000925432910756591,3.93183926683424e-05,3.93233017237861e-05,1.01328807605248e-05,1.01912397807764e-05
0.00853,1.00981702918992e-05,0.000926570974930914,3.93121455728529e-05,3.93171391075426e-05,1.00981928688986e-05,1.01565861759984e-05
0.00854,1.00617150963285e-05,0.000927782913022423,3.93099000952949e-05,3.93149776597043e-05,1.00617377043998e-05,1.0120165565355e-05
0.00855,1.0035930441096e-05,0.000929027301092988,3.93231651102853e-05,3.9328322937242e-05,1.00359530793147e-05,1.00944157935507e-05
0.00856,1.00330195951715e-05,0.000930260373299792,3.93615411427116e-05,3.93667735010426e-05,1.00330422629903e-05,1.00915401668271e-05
0.00857,1.00595770042369e-05,0.000931441980168147,3.94282624570625e-05,3.94335623833453e-05,1.00595997013635e-05,1.0118133166428e-05
0.00858,1.01133409479647e-05,0.000932541207374356,3.95181388116967e-05,3.95234984248614e-05,1.01133636743477e-05,1.01719331013803e-05
0.00859,1.01837297252338e-05,0.000933540815424311,3.96191242853637e-05,3.96245350743872e-05,1.01837524811484e-05,1.02423583020437e-05
0.0086,1.02557218250962e-05,0.000934439397233559,3.97166387398022e-05,3.97220923792126e-05,1.02557446109799e-05,1.03143872881423e-05
0.00861,1.03149011684206e-05,0.000935249942875095,3.97982794746198e-05,3.9803769230645e-05,1.03149239849149e-05,1.03736040034848e-05
0.00862,1.0351211215566e-05,0.000935994172788003,3.98568363179286e-05,3.98623573620159e-05,1.03512340634176e-05,1.04099519323204e-05
0.00863,1.03600386835533e-05,0.000936694497057723,3.98905896582145e-05,3.98961373412363e-05,1.03600615633311e-05,1.04188178147972e-05
0.00864,1.0340812252651e-05,0.000937368133949152,3.99009159995745e-05,3.9906484422269e-05,1.03408351647587e-05,1.03996303532161e-05
0.00865,1.02945377941254e-05,0.000938026882407604,3.98889160596209e-05,3.98944983374049e-05,1.02945607385956e-05,1.03533954390046e-05
0.00866,1.02221063234271e-05,0.000938681403088594,3.98536210187962e-05,3.9859210058954e-05,1.02221292999084e-05,1.02810041042874e-05
0.00867,1.01246383119419e-05,0.000939345325782516,3.97931198231582e-05,3.97987088930478e-05,1.012466132002e-05,1.01835768406154e-05
0.00868,1.00058225286093e-05,0.000940034967129843,3.97081215906218e-05,3.97137047780082e-05,1.00058455679285e-05,1.00648024361288e-05
0.00869,9.87482082078324e-06,0.000940764345903683,3.96059923785623e-05,3.96115650226416e-05,9.87484389095345e-06,9.93384275608057e-06
0.0087,9.74756132415925e-06,0.000941539254368036,3.95026182415391e-05,3.95081769056247e-05,9.74758442461068e-06,9.80662596224647e-06
0.00871,9.64458461196628e-06,0.000942354430351073,3.94200397580642e-05,3.94255806438383e-05,9.64460774222917e-06,9.7036926565914e-06
0.00872,9.58515135437629e-06,0.000943194919745886,3.93799052174e-05,3.9385421248483e-05,9.58517451448375e-06,9.64430353534487e-06
0.00873,9.57967422660141e-06,0.000944040302728852,3.9395320446687e-05,3.94008007072977e-05,9.57969741717941e-06,9.63887130093971e-06
0.00874,9.62438151015457e-06,0.00094486987745255,3.94647869721361e-05,3.94702199356973e-05,9.62440473212476e-06,9.68362425701716e-06
0.00875,9.70163105806408e-06,0.000945667079888671,3.95715528043635e-05,3.95769292225266e-05,9.70165431227574e-06,9.7609202690146e-06
0.00876,9.78618490196732e-06,0.000946421678609822,3.96894345504985e-05,3.96947479108443e-05,9.78620818909258e-06,9.84552137539006e-06
0.00877,9.85434616481044e-06,0.000947128868257584,3.97923818063892e-05,3.97976279870016e-05,9.85436948533369e-06,9.91373069441132e-06
0.00878,9.89167934247179e-06,0.00094778577795602,3.98631698586938e-05,3.9868347009185e-05,9.89170269639969e-06,9.95111272042582e-06
0.00879,9.89623608786078e-06,0.000948387830086235,3.98976758304453e-05,3.99027844294224e-05,9.89625947474237e-06,9.9557191119544e-06
0.0088,9.87638851911066e-06,0.000948928565139383,3.99034268755485e-05,3.99084693594025e-05,9.87641193829889e-06,9.93592199247292e-06
0.00881,9.84453899496122e-06,0.000949406306884047,3.98934236501213e-05,3.98984025320612e-05,9.84456244573876e-06,9.90412372804747e-06
0.00882,9.80974016865533e-06,0.00094983881596292,3.98783308605456e-05,3.98832452891243e-05,9.80976365071678e-06,9.86937697279966e-06
0.00883,9.77298362082183e-06,0.000950275518105371,3.98611627328492e-05,3.98660067987811e-05,9.77300713440359e-06,9.83267330698732e-06
0.00884,9.72777235842738e-06,0.000950783228390863,3.98372850451334e-05,3.98420507323742e-05,9.72779590390085e-06,9.78751573431168e-06
0.00885,9.66577213528693e-06,0.00095141211248411,3.97994807878713e-05,3.98041623345399e-05,9.6657957130691e-06,9.7255700025257e-06
0.00886,9.58449821889902e-06,0.000952178384440505,3.97452516021986e-05,3.97498471685354e-05,9.5845218295606e-06,9.64435137796071e-06
0.00887,9.49282171687802e-06,0.000953068332215942,3.96824249267399e-05,3.96869361439106e-05,9.49284536084179e-06,9.55273097652899e-06
0.00888,9.41090699349941e-06,0.0009540472009197,3.96295803155743e-05,3.96340115133298e-05,9.41093067073761e-06,9.47087318444347e-06
0.00889,9.36351653454103e-06,0.00095506773778526,3.9609937983252e-05,3.96142956077104e-05,9.36354024502444e-06,9.42354051507106e-06
0.0089,9.36897875117747e-06,0.000956078811079301,3.96407740426402e-05,3.96450660868957e-05,9.36900249502732e-06,9.42906140249527e-06
0.00891,9.42934228592639e-06,0.000957034345450043,3.97237793556329e-05,3.97280144952971e-05,9.42936606308605e-06,9.48948450107245e-06
0.00892,9.52767714409073e-06,0.000957902066603761,3.98423318453124e-05,3.98465182005504e-05,9.52770095452221e-06,9.58787981234302e-06
0.00893,9.63450519346658e-06,0.000958670597691642,3.99677544607718e-05,3.99718985902472e-05,9.63452903741236e-06,9.69476918822036e-06
0.00894,9.71974883192699e-06,0.000959351531725882,4.00710390764217e-05,4.0075146164578e-05,9.71977270977614e-06,9.78007500492519e-06
0.00895,9.76399815926185e-06,0.000959971440577368,4.01338448184327e-05,4.01379199312626e-05,9.76402207154004e-06,9.82438734113737e-06
0.00896,9.76427516041034e-06,0.000960553826278876,4.01539525776287e-05,4.01580016428629e-05,9.76429910758653e-06,9.82472816838956e-06
0.00897,9.73247605396227e-06,0.000961102588889643,4.0143479285585e-05,4.01475090527459e-05,9.73250003597689e-06,9.79299369898416e-06
0.00898,9.68756670176073e-06,0.000961599455597956,4.01210490545845e-05,4.01250664607094e-05,9.68759071832307e-06,9.7481497912045e-06
0.00899,9.64513937176463e-06,0.000962016313827661,4.01015073183754e-05,4.01055188229673e-05,9.64516342265706e-06,9.70578870599875e-06
0.009,9.609554208696e-06,0.000962342295387928,4.00882972434079e-05,4.00923083537734e-05,9.60957829367679e-06,9.67027057019399e-06
0.00901,9.57306817274466e-06,0.000962629895143808,4.00728171541414e-05,4.00768321944517e-05,9.57309229172666e-06,9.63385231938426e-06
0.00902,9.52260376494193e-06,0.000962989030457033,4.00413749695671e-05,4.00453971270919e-05,9.52262791807683e-06,9.58345642624229e-06
0.00903,9.45038118079399e-06,0.000963500088414181,3.99859564452675e-05,3.9989988131215e-05,9.45040536848984e-06,9.51130306396925e-06
0.00904,9.3625221935954e-06,0.000964174976080166,3.99129077064132e-05,3.991695121618e-05,9.3625464162992e-06,9.42351400040219e-06
0.00905,9.28064757003896e-06,0.000964983720417639,3.98445279919407e-05,3.9848586223645e-05,9.28067182794875e-06,9.34171001521493e-06
0.00906,9.23443850085601e-06,0.000965873996481008,3.98115122699875e-05,3.98155889252735e-05,9.23446279376785e-06,9.29557232688184e-06
0.00907,9.24751992389122e-06,0.000966783781196901,3.98385918868502e-05,3.98426907652163e-05,9.24754425126578e-06,9.30872589992177e-06
0.00908,9.32379065831015e-06,0.000967653767260686,3.99305268435664e-05,3.99346507477056e-05,9.3238150196538e-06,9.38506956141769e-06
0.00909,9.4427663322572e-06,0.000968441169082537,4.00671089931437e-05,4.00712591008679e-05,9.44279072712279e-06,9.50411892536923e-06
0.0091,9.56740304813974e-06,0.000969134468668169,4.02107918532623e-05,4.02149676974821e-05,9.56742747619526e-06,9.62883005642655e-06
0.00911,9.65982689093186e-06,0.00096976252186941,4.03224871246274e-05,4.0326686795613e-05,9.65985135225812e-06,9.72132899727984e-06
0.00912,9.69660601774253e-06,0.000970380838506834,4.03771841694191e-05,4.03814044649045e-05,9.69663051278596e-06,9.75818387301513e-06
0.00913,9.67711742937227e-06,0.000971032918733466,4.0372870730751e-05,4.03771072253224e-05,9.67714195866381e-06,9.7387716618966e-06
0.00914,9.62232537883358e-06,0.000971720670744816,4.03299023098191e-05,4.03341495896358e-05,9.62234994271815e-06,9.68405660986001e-06
0.00915,9.56453276474773e-06,0.00097240545749803,4.0281053664199e-05,4.02853065270202e-05,9.56455736323222e-06,9.62634161224549e-06
0.00916,9.53193451091131e-06,0.000973024949390447,4.0255625730044e-05,4.02598816012182e-05,9.53195914356188e-06,9.59382158293623e-06
0.00917,9.53507979069525e-06,0.000973511781219698,4.02650737590977e-05,4.02693330321552e-05,9.53510445667223e-06,9.59704566871538e-06
0.00918,9.56276735312428e-06,0.000973818718948687,4.02992039753564e-05,4.03034647771713e-05,9.56279205160089e-06,9.6248125741054e-06
0.00919,9.5899101025013e-06,0.000974025378039666,4.03347208753259e-05,4.03389754421697e-05,9.58993483290306e-06,9.65203515113269e-06
0.0092,9.59256095077055e-06,0.000974344476809794,4.03490945353227e-05,4.03533329380661e-05,9.59258571264945e-06,9.65476626872473e-06
0.00921,9.56168065741907e-06,0.000974899114775363,4.033305092843e-05,4.03372647029875e-05,9.56170545046845e-06,9.62396666104774e-06
0.00922,9.50889338661434e-06,0.000975670380074052,4.02965827102604e-05,4.03007654671123e-05,9.5089182107271e-06,9.57126048515678e-06
0.00923,9.46150327554357e-06,0.000976597665935341,4.02647426328985e-05,4.02688908606556e-05,9.46152813066335e-06,9.52395189277911e-06
0.00924,9.44855081368504e-06,0.000977599333049509,4.02645668755192e-05,4.02686824181766e-05,9.44857569969612e-06,9.51108140114288e-06
0.00925,9.48447626427875e-06,0.000978585203188223,4.03096672847278e-05,4.03137648507941e-05,9.48450118100448e-06,9.54708929273855e-06
0.00926,9.55977848451735e-06,0.000979469815359715,4.03916876387372e-05,4.03958013183911e-05,9.5598034318894e-06,9.622474415486e-06
0.00927,9.64483990114411e-06,0.000980187788606472,4.04829241192196e-05,4.04870845845006e-05,9.64486487930266e-06,9.70761916277069e-06
0.00928,9.70470444740119e-06,0.000980716532389457,4.05486502286637e-05,4.05528617478813e-05,9.70472945660866e-06,9.76756742859446e-06
0.00929,9.71627552633193e-06,0.000981117170784306,4.05648371542233e-05,4.05690728108739e-05,9.71630056683358e-06,9.77922258313197e-06
0.0093,9.67947130004731e-06,0.000981529654680911,4.05322528400033e-05,4.05364581755036e-05,9.67949637209812e-06,9.74250276691407e-06
0.00931,9.61763884411228e-06,0.000982056094990111,4.04764508536066e-05,4.04805898776397e-05,9.61766394790184e-06,9.6807550493294e-06
0.00932,9.56667686952189e-06,0.000982693577853364,4.0433806967555e-05,4.04378783145362e-05,9.56670200484145e-06,9.62987814182432e-06
0.00933,9.5568807571791e-06,0.000983379780714804,4.04331167508139e-05,4.04371288951258e-05,9.5569059234192e-06,9.62016741309708e-06
0.00934,9.59642425282717e-06,0.000984034214775721,4.04807266768473e-05,4.04846970623059e-05,9.59644944937069e-06,9.65979657466768e-06
0.00935,9.6665352906636e-06,0.000984583075580117,4.05573136227597e-05,4.0561278436813e-05,9.66656051718677e-06,9.72999350343317e-06
0.00936,9.73187122570112e-06,0.000984989248764741,4.06291324431649e-05,4.06331329762947e-05,9.73189648226957e-06,9.79541548450044e-06
0.00937,9.75978037203555e-06,0.000985310994140739,4.06651523743931e-05,4.06692073363721e-05,9.75980565898537e-06,9.82341077355215e-06
0.00938,9.73774747326566e-06,0.000985694601717978,4.06524289502532e-05,4.06565379336364e-05,9.73777279107008e-06,9.80146408165937e-06
0.00939,9.68076889194748e-06,0.000986237326899934,4.06043633446564e-05,4.06085201279227e-05,9.68079424113979e-06,9.74457176605294e-06
0.0094,9.62510993992764e-06,0.000986928252386508,4.05558240746493e-05,4.05600185093817e-05,9.62513532087603e-06,9.68899915826466e-06
0.00941,9.60996633250813e-06,0.000987701320487256,4.05456268443176e-05,4.05498422867294e-05,9.60999174528593e-06,9.67394200470536e-06
0.00942,9.65503942255056e-06,0.000988468850152285,4.05942967159094e-05,4.05985111983707e-05,9.65506486703872e-06,9.71910167945015e-06
0.00943,9.74714947359103e-06,0.000989143604149341,4.06897469721082e-05,4.06939472133912e-05,9.74717494961904e-06,9.81129843763926e-06
0.00944,9.84541639808976e-06,0.000989668188210312,4.07916296808204e-05,4.07958186077174e-05,9.84544190548101e-06,9.9096521511027e-06
0.00945,9.90228096807034e-06,0.000990077939493821,4.08530009813445e-05,4.08571862257675e-05,9.9023065068638e-06,9.96660354329755e-06
0.00946,9.88829739115847e-06,0.000990533759486664,4.08452768005202e-05,4.08494604190955e-05,9.88832296184164e-06,9.95270678502209e-06
0.00947,9.80899413509264e-06,0.000991187079162337,4.07743495555654e-05,4.07785286760981e-05,9.80901973841481e-06,9.87349032960493e-06
0.00948,9.70687701057257e-06,0.000992067481805617,4.06825190926653e-05,4.06866899629835e-05,9.7069026471854e-06,9.77145999878599e-06
0.00949,9.64572560575862e-06,0.000993123874667781,4.06331311420513e-05,4.06372909214475e-05,9.64575127592493e-06,9.71039540237734e-06
0.0095,9.68028848716896e-06,0.00099426804565225,4.06804421962402e-05,4.06845893497413e-05,9.6803141908908e-06,9.7450451108977e-06
0.00951,9.82534095884448e-06,0.000995399082714979,4.08386457742865e-05,4.08427796538781e-05,9.82536669614553e-06,9.89018438322406e-06
0.00952,1.00446273829148e-05,0.000996427298189587,4.10708086309788e-05,4.10749286066771e-05,1.00446531537792e-05,1.01095574929639e-05
0.00953,1.02682223313234e-05,0.000997305805549985,4.13064294676924e-05,4.13105341010136e-05,1.02682481356254e-05,1.03332389120264e-05
0.00954,1.04256592218789e-05,0.000998071465164159,4.14748460096979e-05,4.14789328387565e-05,1.04256850595629e-05,1.04907619780713e-05
0.00955,1.0475514498236e-05,0.000998850108881268,4.15348872227614e-05,4.15389534359335e-05,1.04755403694123e-05,1.05407030895879e-05
0.00956,1.04203956549935e-05,0.000999769558672921,4.14896180559033e-05,4.14936614731574e-05,1.04204215597017e-05,1.0485669727747e-05
0.00957,1.0304400652245e-05,0.00100086958846167,4.13835365679303e-05,4.13875561307823e-05,1.03044265903547e-05,1.03697598691224e-05
0.00958,1.01936196163471e-05,0.00100210053945266,4.12831217253673e-05,4.1287117635184e-05,1.01936455877505e-05,1.02590636790877e-05
0.00959,1.01447988232947e-05,0.00100335916092244,4.1245716938761e-05,4.12496907629446e-05,1.01448248279741e-05,1.0210327484041e-05
0.0096,1.01760681739982e-05,0.00100451922907011,4.12901831861885e-05,4.12941374097092e-05,1.01760942118554e-05,1.02416812162842e-05
0.00961,1.02581096290832e-05,0.00100545975865708,4.13875769954548e-05,4.13915138799977e-05,1.02581356999145e-05,1.03238068233134e-05
0.00962,1.03325765333275e-05,0.00100611034188236,4.14791477344353e-05,4.14830684144386e-05,1.03326026370792e-05,1.0398357606761e-05
0.00963,1.03453287687445e-05,0.00100659156064417,4.15096385351121e-05,4.1513542835825e-05,1.03453549055917e-05,1.04111934050924e-05
0.00964,1.02753963189928e-05,0.00100723028519673,4.14567682083156e-05,4.14606548741117e-05,1.02754224891735e-05,1.03413441758187e-05
0.00965,1.01474247382147e-05,0.00100825062671041,4.13444186807301e-05,4.13482858629945e-05,1.01474509417927e-05,1.02134554741312e-05
0.00966,1.00230117999692e-05,0.00100965490413325,4.12345199010683e-05,4.12383659957901e-05,1.00230380368731e-05,1.00891250943069e-05
0.00967,9.97187933498033e-06,0.00101135522179239,4.11979821961632e-05,4.12018064003899e-05,9.97190560513209e-06,1.00380748866548e-05
0.00968,1.00336248395637e-05,0.00101322254699042,4.12756128249931e-05,4.12794147407084e-05,1.00336511429247e-05,1.00999023292457e-05
0.00969,1.01927906155274e-05,0.00101511058863857,4.14529246150529e-05,4.14567041720098e-05,1.01928169522551e-05,1.02591496523468e-05
0.0097,1.03860988000127e-05,0.00101687728643833,4.16677027158909e-05,4.16714611617317e-05,1.03861251706119e-05,1.04525388965374e-05
0.00971,1.05363449378064e-05,0.00101840612934022,4.184353020945e-05,4.18472704634265e-05,1.0536371343009e-05,1.06028655173304e-05
0.00972,1.05898167968981e-05,0.00101962777353773,4.19261532936893e-05,4.19298790976435e-05,1.05898432373139e-05,1.0656417229116e-05
0.00973,1.05387006945453e-05,0.001020544412233,4.19054156179621e-05,4.19091306595854e-05,1.05387271704323e-05,1.06053803297953e-05
0.00974,1.04215381596413e-05,0.00102125134664339,4.18164112661634e-05,4.18201187309398e-05,1.04215646708773e-05,1.04882963561702e-05
0.00975,1.03017430568131e-05,0.00102189880275975,4.17196371319751e-05,4.1723339429314e-05,1.03017696030879e-05,1.03685792027122e-05
0.00976,1.02312198240175e-05,0.00102257760117927,4.16667484810978e-05,4.16704469759223e-05,1.02312464051444e-05,1.02981333478473e-05
0.00977,1.02176123286603e-05,0.00102326497589041,4.1668703679025e-05,4.16723987531976e-05,1.02176389447893e-05,1.02846026816752e-05
0.00978,1.02184927954081e-05,0.00102387582892784,4.16869482632285e-05,4.16906399811419e-05,1.02185194470951e-05,1.02855594147515e-05
0.00979,1.01697323581492e-05,0.00102434001400903,4.16593617678483e-05,4.16630506972338e-05,1.01697590462468e-05,1.02368746542875e-05
0.0098,1.00313311624589e-05,0.00102472635919463,4.15478898518975e-05,4.15515775332012e-05,1.00313578879843e-05,1.00985485254412e-05
0.00981,9.82606772782476e-06,0.00102525612314934,4.13774971968674e-05,4.13811860293146e-05,9.82609449137832e-06,9.8933595590577e-06
0.00982,9.65053705121696e-06,0.00102608801162763,4.12446302915269e-05,4.12483231533299e-05,9.65056385232125e-06,9.71790280930562e-06
0.00983,9.64041211571927e-06,0.00102722421326081,4.12810699328177e-05,4.12847698500926e-05,9.64043895344721e-06,9.70785133296271e-06
0.00984,9.88788016989968e-06,0.00102858677660884,4.1572309925888e-05,4.15760194445767e-05,9.88790704383792e-06,9.9553923974638e-06
0.00985,1.03624407980983e-05,0.00103005794955472,4.20811186012635e-05,4.20848381897657e-05,1.03624677080914e-05,1.04300254957217e-05
0.00986,1.09111227803194e-05,0.00103151032753957,4.2653434875883e-05,4.26571583270581e-05,1.0911149726525e-05,1.0978779262089e-05
0.00987,1.13369911788634e-05,0.00103284422515446,4.31007440250918e-05,4.31044612983593e-05,1.13370181623529e-05,1.14047186410744e-05
0.00988,1.14904318985619e-05,0.00103403657468027,4.32803975375396e-05,4.32841059772844e-05,1.14904589201947e-05,1.15582294738885e-05
0.00989,1.13365603393404e-05,0.00103517761570669,4.31567411415607e-05,4.31604480779672e-05,1.13365873989301e-05,1.14044271474044e-05
0.0099,1.09959260486759e-05,0.00103642235143739,4.28522896021604e-05,4.28560056460362e-05,1.09959531459932e-05,1.10638612463586e-05
0.00991,1.07397813535379e-05,0.00103786864014265,4.26454831785314e-05,4.26492135918841e-05,1.07398084881632e-05,1.08077842149006e-05
0.00992,1.08773754661086e-05,0.00103949314177899,4.28484993174713e-05,4.2852242423022e-05,1.08774026380764e-05,1.09454454632403e-05
0.00993,1.15229830675198e-05,0.00104117924120816,4.35672795036184e-05,4.35710318742039e-05,1.15230102775075e-05,1.15911197812417e-05
0.00994,1.24525785172706e-05,0.00104278859616229,4.45604588930726e-05,4.45642196876274e-05,1.24526057652267e-05,1.25207814283283e-05
0.00995,1.32262165038263e-05,0.00104429687785815,4.53739023510297e-05,4.53776781227388e-05,1.32262437902921e-05,1.32944849359919e-05
0.00996,1.34222814975246e-05,0.00104598673243441,4.56124172722457e-05,4.5616204855315e-05,1.34223088224019e-05,1.34906146860641e-05
0.00997,1.28759105409297e-05,0.0010484132637081,4.5146591062621e-05,4.51503755420121e-05,1.28759379052372e-05,1.29443077340553e-05
0.00998,1.20930584175418e-05,0.00105213631136474,4.44642375273698e-05,4.4468007761338e-05,1.20930858275123e-05,1.21615191086271e-05
0.00999,1.29240281218241e-05,0.00105762310886761,4.53982616342478e-05,4.54020140628269e-05,1.29240555832384e-05,1.29925524725797e-05
0.01,1.76744080987978e-05,0.00106532808485144,5.04488425837122e-05,5.04525798782697e-05,1.76744356144063e-05,1.77429961006542e-05


==> figures_arxiv/data/SharpBound_eff.dat <==
time,effStandardMin1,effALPMin1_200,effHierMin1_200,effALPMin1_400,effHierMin1_400
0,NaN,NaN,NaN,NaN,NaN
1e-05,0.545287549520886,0.220014142461814,0.220013721715059,6.01788396892289e-10,1.0683359663588e-07
2e-05,0.796612715673626,0.182710797019254,0.182710870512181,7.53797024799496e-10,1.27649336434388e-07
3e-05,1.15293565588304,0.153036059093071,0.153036638983142,9.82362191592756e-10,1.67240607806818e-07
4e-05,1.63428147253839,0.153139704986267,0.153140250978825,1.40222544686708e-09,2.38458095269678e-07
5e-05,2.24838231778789,0.164790559513413,0.164790673503634,2.06985162343187e-09,3.5325868807945e-07
6e-05,2.93209948020771,0.187942120513882,0.187941609706359,3.08742520438443e-09,5.26350466101277e-07
7e-05,3.47104937371631,0.216594510730107,0.216592792494273,4.39469460822295e-09,7.47672511680619e-07
8e-05,3.64732337728613,0.232816285020207,0.232815592676464,5.75177039330299e-09,9.72252625741632e-07
9e-05,3.63813489858701,0.241413934603174,0.241417363215441,7.01491753574146e-09,1.17547682965125e-06
0.0001,3.75215963595203,0.247574892435267,0.247577251742507,8.42310932114287e-09,1.39202970173002e-06
0.00011,4.07257124465666,0.262272686700046,0.262267818197973,1.02307604610274e-08,1.66189239658721e-06
0.00012,4.54747073381543,0.282222421015538,0.282210082321326,1.25780992288327e-08,1.99662857425231e-06
0.00013,5.03535619827019,0.302696491752252,0.302686329911495,1.53287400550539e-08,2.37117646517682e-06
0.00014,5.36276379929388,0.322975128713768,0.322977087155379,1.81690988920735e-08,2.72326843808735e-06
0.00015,5.4690077615979,0.33204872513562,0.332050837255342,2.08290811265499e-08,3.0181793744255e-06
0.00016,5.49000233749713,0.340052434070852,0.340042291010088,2.35072594723107e-08,3.28176523600732e-06
0.00017,5.60802334075886,0.353246321988265,0.353224121469978,2.66149238203894e-08,3.58673601841275e-06
0.00018,5.88516587573244,0.368908600550847,0.368885334054675,3.05226190988606e-08,3.98032373771784e-06
0.00019,6.24745458036621,0.390553333947303,0.390539938682624,3.51150042376958e-08,4.44686239053915e-06
0.0002,6.53070763645824,0.409179056304478,0.409175029411422,3.97748500802209e-08,4.90939524255829e-06
0.00021,6.61943165762591,0.415920996996776,0.415917543597886,4.37128726549219e-08,5.28332066851434e-06
0.00022,6.59501768756367,0.419409264359177,0.4193989008733,4.69700291994002e-08,5.59402761934891e-06
0.00023,6.63749372344699,0.425832081023666,0.425816341905863,5.02537100821598e-08,5.94927703101433e-06
0.00024,6.85270553473374,0.434531407449808,0.434512678007453,5.4305355101647e-08,6.43544259415485e-06
0.00025,7.23469000862345,0.450678117349223,0.450659019224612,5.93000697435286e-08,7.08268213278629e-06
0.00026,7.67719711547079,0.474041953460031,0.474022687489474,6.47439029055619e-08,7.83921342173421e-06
0.00027,8.02050270016972,0.490966735504813,0.490946123703891,6.96695083846066e-08,8.5843871509006e-06
0.00028,8.16832455592535,0.49748643336587,0.497467507200654,7.33786438278372e-08,9.2330738790114e-06
0.00029,8.17969979699225,0.502332523472735,0.502319487793028,7.616158370638e-08,9.81644996533859e-06
0.0003,8.20956455862788,0.509935601619482,0.50992991276813,7.88898157910722e-08,1.04550502628697e-05
0.00031,8.37281568186395,0.519116738347752,0.519117070377644,8.22821957235931e-08,1.1263177782439e-05
0.00032,8.68231759985873,0.533501822927868,0.533498113839639,8.65288047879886e-08,1.22802126252264e-05
0.00033,9.06425889170324,0.554699514418734,0.554682675168829,9.12289506160846e-08,1.34614605225014e-05
0.00034,9.39852947232364,0.573471488728067,0.573440325103826,9.55238328437247e-08,1.46916142218512e-05
0.00035,9.59006108305227,0.583456629142468,0.583426205427944,9.8687593208524e-08,1.58497431741456e-05
0.00036,9.65119945256598,0.590119244482951,0.590105198096382,1.00462158814096e-07,1.69100322171545e-05
0.00037,9.6973764972159,0.598490716289678,0.598492743597362,1.01676862263034e-07,1.79595547016298e-05
0.00038,9.83590289369556,0.607085789463001,0.607102789393796,1.03011891461335e-07,1.91224743189e-05
0.00039,10.104421543743,0.615655038541979,0.615675569486614,1.05045356635358e-07,2.04879947447445e-05
0.0004,10.4842037994073,0.628746072154174,0.628755682241876,1.07879381427978e-07,2.20760805498266e-05
0.00041,10.9136786993505,0.646844001875627,0.646839288073987,1.11087468557258e-07,2.38317177798653e-05
0.00042,11.310940418444,0.662258838274327,0.662240896216751,1.14110675353274e-07,2.56494528776408e-05
0.00043,11.6089170831238,0.671969718881601,0.671950858073485,1.1655358411744e-07,2.74297597484541e-05
0.00044,11.7893515698836,0.680369064684083,0.680360458915798,1.18296568540899e-07,2.91437571815489e-05
0.00045,11.8944306279799,0.690334588210374,0.690335183557102,1.19816762733649e-07,3.08574051970378e-05
0.00046,12.0069101207554,0.701004694861571,0.701013186198815,1.21516430473534e-07,3.26938795571774e-05
0.00047,12.1936161677347,0.711347082117712,0.711361688696775,1.23696323628408e-07,3.47651242966762e-05
0.00048,12.4606779300482,0.723113888902103,0.723129496390303,1.26610287365381e-07,3.71107209948818e-05
0.00049,12.7583036575376,0.737906544516202,0.737919462711045,1.2989025921506e-07,3.96638399962068e-05
0.0005,13.008655898241,0.751895180356138,0.751906388179681,1.3288202604933e-07,4.22656461942506e-05
0.00051,13.1539936328952,0.759759829866781,0.759769887900787,1.35226262187871e-07,4.4750406337446e-05
0.00052,13.2219783353559,0.763438417057061,0.763446598268348,1.36882789325554e-07,4.70626054673851e-05
0.00053,13.2959268968905,0.768401286508711,0.768406256489594,1.3814309673954e-07,4.93065350795074e-05
0.00054,13.4419532188137,0.776331637931412,0.776332116285659,1.39535703214122e-07,5.16820506020199e-05
0.00055,13.6940327908329,0.786931803118827,0.786926732236116,1.41581631751819e-07,5.43680229567745e-05
0.00056,14.043501339272,0.798598306046087,0.798587987569114,1.4439604401062e-07,5.7430425621563e-05
0.00057,14.4378027173851,0.810794056083291,0.810785800466103,1.47645695891541e-07,6.07811539219405e-05
0.00058,14.7965957855879,0.823254792672037,0.82325601502226,1.50712678115283e-07,6.42024997052904e-05
0.00059,15.0465468208231,0.832604972486848,0.832616527066412,1.53065294883348e-07,6.74519319510125e-05
0.0006,15.1635432054176,0.835269203205617,0.835288950699391,1.5456064583752e-07,7.04130944126913e-05
0.00061,15.1952433660757,0.834584038670924,0.834601446303948,1.55489024100675e-07,7.31881557274328e-05
0.00062,15.2339522440824,0.83731117969343,0.837318150123048,1.56421723573885e-07,7.60521600238206e-05
0.00063,15.3551085237119,0.846083173075429,0.846080163729969,1.5795566521426e-07,7.93070590650036e-05
0.00064,15.5786586302076,0.859806771722782,0.859794356283665,1.60431349316426e-07,8.31255234590156e-05
0.00065,15.8637777472198,0.874898936068281,0.87487805711934,1.63626131755024e-07,8.74398324144376e-05
0.00066,16.1211904608123,0.887185374751231,0.887161510603598,1.66835279591382e-07,9.19143316104876e-05
0.00067,16.2650821430142,0.894649462360095,0.89462991606656,1.69203521194206e-07,9.60640897882392e-05
0.00068,16.2887759370702,0.895936211696468,0.895923266243062,1.70271301058733e-07,9.95326173443001e-05
0.00069,16.2519947392913,0.890289800436059,0.890282352473688,1.70188739101462e-07,0.000102350672505969
0.0007,16.2332932992902,0.882044508799387,0.882036955780537,1.69632144553233e-07,0.000104931996909308
0.00071,16.3081862797384,0.878160022902215,0.878147991872193,1.69491064516691e-07,0.000107814701650222
0.00072,16.5127828557894,0.881798460155474,0.881782491123999,1.70391750708987e-07,0.00011137399893979
0.00073,16.8269286480623,0.891375929554572,0.891356687840449,1.72393696873385e-07,0.000115662295549157
0.00074,17.1809349491564,0.902670515793611,0.902648740212805,1.74899681404384e-07,0.000120402343825265
0.00075,17.4858675873488,0.910939905040234,0.910916407535216,1.77162272629872e-07,0.000125141176538168
0.00076,17.68096067207,0.913978818923572,0.913954094773368,1.78788935656371e-07,0.000129538667499984
0.00077,17.7700104657535,0.913774293961005,0.913748127622892,1.79944302791668e-07,0.000133619497537651
0.00078,17.8158616325401,0.913667343033634,0.913639174611016,1.81183463343615e-07,0.000137771376023332
0.00079,17.8970596064325,0.916251901416352,0.916223636493021,1.83010201881828e-07,0.000142481388902604
0.0008,18.0566254685687,0.924089012653498,0.92406420625485,1.85691902077068e-07,0.000148004814163549
0.00081,18.2718795258823,0.936990667923795,0.936971244305885,1.88956255753325e-07,0.000154139283681021
0.00082,18.4679451547496,0.950358672258573,0.950345604359636,1.92026609502349e-07,0.000160213749932581
0.00083,18.5661702786054,0.958182328274235,0.958176327165057,1.93935639103415e-07,0.000165387056132005
0.00084,18.5372197493543,0.956862406486277,0.956863751729689,1.94130592268138e-07,0.000169182414701652
0.00085,18.4277325153867,0.947581552837759,0.94758986976967,1.92995297521037e-07,0.000171855939203658
0.00086,18.334432201835,0.935327500892897,0.935340802766267,1.91518654713008e-07,0.000174242516676415
0.00087,18.3473438997702,0.925844476580326,0.925857955892,1.90775008235278e-07,0.000177254493788359
0.00088,18.5077406855033,0.922405463711647,0.922416045451258,1.91373588975807e-07,0.000181454505485013
0.00089,18.7956084550086,0.924829975854621,0.924841495005391,1.93250446312021e-07,0.000186878330195928
0.0009,19.1403833034636,0.93111418112783,0.931131741775119,1.95832323024447e-07,0.000193078467527474
0.00091,19.4511825658422,0.938474613756907,0.938499722880626,1.98318389266205e-07,0.000199360799087112
0.00092,19.6603013942675,0.944341231080681,0.944373952109756,2.00205058531466e-07,0.000205167985953603
0.00093,19.757427877609,0.947919363406784,0.947959499565974,2.01521739739974e-07,0.000210411419043766
0.00094,19.7891865010226,0.950363636166561,0.950410917998113,2.02694969253514e-07,0.000215497069513626
0.00095,19.8258400775287,0.953605177069965,0.953659302330933,2.0424386315554e-07,0.000221029391761718
0.00096,19.9187632297454,0.958913179353131,0.958973624544043,2.06448346862231e-07,0.000227422955502155
0.00097,20.0688130025158,0.966067565887025,0.966132970897507,2.09235464065927e-07,0.000234641734962349
0.00098,20.2276179106225,0.973307635332843,0.973375929744666,2.12197887705656e-07,0.000242166487462114
0.00099,20.33983930896,0.978019089082372,0.978089615705453,2.14703752554612e-07,0.000249221359412743
0.001,20.3793361902936,0.978450321908978,0.978523953883815,2.16224938398568e-07,0.00025519801102436
0.00101,20.3593355583719,0.975145011745344,0.975221839766015,2.16709490796774e-07,0.00026003436568911
0.00102,20.3291954686514,0.97052600719087,0.970605194694146,2.16630054117317e-07,0.000264259031567571
0.00103,20.3494646614344,0.96742221056382,0.967502916577588,2.16689806542547e-07,0.000268677423043817
0.00104,20.4603782868388,0.967687599088743,0.967769186738568,2.17461012308462e-07,0.0002739525936164
0.00105,20.6637066977315,0.971471172051301,0.971553144553725,2.19092240572039e-07,0.000280323954947148
0.00106,20.9225440923962,0.977303920943348,0.977385816069378,2.21323072979729e-07,0.000287546502536484
0.00107,21.1772822187606,0.982892421501801,0.982973788287647,2.23703764401506e-07,0.000295044054042792
0.00108,21.3731478386154,0.986352845896489,0.986433382895341,2.25777811557748e-07,0.000302230032596329
0.00109,21.4874720284508,0.987261223610419,0.987340832909713,2.27360105409247e-07,0.000308853844177337
0.0011,21.540093142527,0.986839349559367,0.986917676371557,2.28659016388022e-07,0.000315156305573883
0.00111,21.5796583474232,0.987319018321469,0.987395356140428,2.30086205643687e-07,0.00032171743529319
0.00112,21.6547775918486,0.990762640691999,0.990836553330911,2.32059734983636e-07,0.000329099095670582
0.00113,21.7854817334588,0.997809640737219,0.997881092222696,2.3472863519558e-07,0.00033749218826773
0.00114,21.9517579225631,1.00713240551977,1.00720144511152,2.37785220402742e-07,0.000346531904412695
0.00115,22.1071583982535,1.01587036995508,1.01593697008619,2.40611974788862e-07,0.000355376624482373
0.00116,22.2050422250006,1.02091628930103,1.02098033819657,2.42564470509521e-07,0.000363078833923502
0.00117,22.2249719981669,1.02054845706602,1.02060985970454,2.43318482917587e-07,0.000369107329844853
0.00118,22.1880979542209,1.01540505799335,1.01546389492328,2.43131027310994e-07,0.000373685673763502
0.00119,22.1474221276258,1.00809449400034,1.00815120039887,2.42649272452766e-07,0.000377680777487566
0.0012,22.1588997570314,1.001747346924,1.00180264727565,2.42509259118506e-07,0.000382135359337621
0.00121,22.2538004240868,0.998475261686372,0.99852960833775,2.4310580570841e-07,0.000387778121476945
0.00122,22.425825819743,0.998797896648139,0.998851480491747,2.44476505040225e-07,0.000394754341348058
0.00123,22.6355224724156,1.00190081787642,1.00195406304822,2.46319186381072e-07,0.000402641332030829
0.00124,22.8294445460825,1.00614976135368,1.00620325047285,2.4823499034099e-07,0.000410721370326161
0.00125,22.9670693103675,1.00998717606599,1.01004148177372,2.4994807668044e-07,0.00041840593323994
0.00126,23.0419133587171,1.01280556100836,1.01286125139656,2.51402370254894e-07,0.000425591274843207
0.00127,23.0834317891622,1.01514076094928,1.01519841164183,2.52792988542083e-07,0.000432712902735055
0.00128,23.1384046206113,1.01811698535976,1.01817710386214,2.54462161786151e-07,0.000440454565883153
0.00129,23.2423664649534,1.0225948579181,1.02265744528377,2.56660265485209e-07,0.000449300754510995
0.0013,23.396872629668,1.02859894274148,1.02866217756155,2.59356077947359e-07,0.000459184649378885
0.00131,23.5686477359145,1.03496406505993,1.03502569803477,2.62215195556692e-07,0.000469403617029629
0.00132,23.7099033281324,1.03948999172698,1.03955105782159,2.64686211171039e-07,0.000478881571528866
0.00133,23.7850539096131,1.04057874879432,1.04064273156302,2.66241426905012e-07,0.000486713497116043
0.00134,23.7921413462235,1.03847392935669,1.03854271016841,2.66736831289194e-07,0.00049270235923049
0.00135,23.7665211700765,1.03482355179816,1.03489708056263,2.66540740367915e-07,0.000497509465219759
0.00136,23.7620005505488,1.03178662208041,1.03186465682435,2.66285012040512e-07,0.000502301666278404
0.00137,23.8225283539467,1.03101768235473,1.03110003126715,2.66581297259094e-07,0.000508160725875006
0.00138,23.9612816302598,1.03294328364912,1.03302973402362,2.67775159379369e-07,0.000515609107200499
0.00139,24.1550307192633,1.03669727516233,1.03678709019222,2.6972723765617e-07,0.00052443451386508
0.0014,24.3542395458217,1.04090470680153,1.04099467169228,2.71937424356494e-07,0.000533838471702852
0.00141,24.5055644438943,1.04433603230538,1.04442314194422,2.73902077907451e-07,0.000542851498291697
0.00142,24.5782733501412,1.04590270783057,1.0459867230362,2.753141488121e-07,0.000550844049410637
0.00143,24.5829513395174,1.04530290595318,1.04538475505655,2.76187021253094e-07,0.000557849016041612
0.00144,24.5682228089526,1.04397669506086,1.0440589176549,2.76884188243898e-07,0.000564484496371698
0.00145,24.5842851453696,1.04407874893584,1.04416298916785,2.77843628992969e-07,0.000571541181273671
0.00146,24.6511266297238,1.04655152514423,1.0466374800081,2.79269847691666e-07,0.000579512882807665
0.00147,24.7565769741475,1.05075298642719,1.05084022643195,2.81106030897149e-07,0.000588329973591151
0.00148,24.8661160210429,1.05505420220468,1.05514220540701,2.83089357289157e-07,0.000597413783544054
0.00149,24.9417804172001,1.05777335729319,1.05786174863541,2.84811553008524e-07,0.000606025156421719
0.0015,24.9670609399022,1.05858272674267,1.05867201493731,2.86018500661456e-07,0.000613733186102472
0.00151,24.9634053176508,1.05857464919857,1.05866570872045,2.86865096565947e-07,0.000620723628281361
0.00152,24.973660668145,1.05903272958782,1.05912615634353,2.87763711304123e-07,0.000627733582805767
0.00153,25.0338974839793,1.0609438958515,1.06104032818752,2.89139783893333e-07,0.000635650209623639
0.00154,25.1592161075543,1.06473017505454,1.0648297832944,2.91265678686869e-07,0.000645016339099858
0.00155,25.3356608685752,1.070307696313,1.07040676076007,2.94025823244226e-07,0.000655694145735186
0.00156,25.5236153922918,1.07686823501727,1.07696303477358,2.96907636698762e-07,0.000666839446763934
0.00157,25.6764437952275,1.08248781135637,1.08257811130596,2.99327676644978e-07,0.000677232059968391
0.00158,25.7650488503229,1.08518604354516,1.08527188860371,3.0094613290288e-07,0.000685859250823873
0.00159,25.7905279733115,1.08435657311818,1.08444083106129,3.01748512399058e-07,0.000692451014012274
0.0016,25.7811596859988,1.08143105917283,1.08151835806538,3.02057193035665e-07,0.000697615283718145
0.00161,25.7781995085303,1.07867411395361,1.07876629779128,3.0238618675682e-07,0.000702478615321356
0.00162,25.8152671129737,1.07756498686423,1.07766188791833,3.03087275943525e-07,0.000708087943621649
0.00163,25.902444773167,1.07847287443552,1.0785742720418,3.04217287583342e-07,0.000714930917284251
0.00164,26.0229615040166,1.08071330662178,1.08081890179978,3.05659729527008e-07,0.000722788091292115
0.00165,26.1433088067627,1.08302759524268,1.08313688404507,3.07206256877635e-07,0.000730948372684948
0.00166,26.2322536276414,1.08437089898203,1.08448279831262,3.08632021717159e-07,0.000738676034129915
0.00167,26.2795451020509,1.0845721442883,1.08468520139537,3.09868295023108e-07,0.000745688856108817
0.00168,26.3036592622753,1.08439324443571,1.08450711146018,3.11094511262766e-07,0.000752363025303016
0.00169,26.3423660566434,1.08518775179364,1.0853028002663,3.12592780105092e-07,0.000759529104420675
0.0017,26.4301517717802,1.08822720600975,1.088343240951,3.14578749049943e-07,0.000767984493448726
0.00171,26.5784116927148,1.09387680914681,1.0939933074304,3.17133681981829e-07,0.000777996763105637
0.00172,26.7700138888142,1.10125318279702,1.10136944246796,3.20101522177652e-07,0.00078903792459295
0.00173,26.9664838895809,1.10848184834875,1.1085969387153,3.23024990533938e-07,0.000799883699454274
0.00174,27.1237857867029,1.11345595075803,1.11356871919449,3.25340185680645e-07,0.000809085805035359
0.00175,27.2123690779902,1.11479697329475,1.11490615487472,3.26693605945394e-07,0.000815635747343446
0.00176,27.2317075011145,1.11249038264065,1.11259476883878,3.27048115922324e-07,0.000819451427505946
0.00177,27.2091298806906,1.10779031165341,1.10788889664032,3.26674495010337e-07,0.000821367654677774
0.00178,27.1836881794704,1.10249111293162,1.10258316431271,3.26072142398104e-07,0.000822656154010781
0.00179,27.1864829704941,1.09807615652633,1.09816120684498,3.25719032856497e-07,0.000824418779773017
0.0018,27.228862478364,1.09521844207724,1.09529623101198,3.25842702153523e-07,0.000827202048883091
0.00181,27.3028390692139,1.09379631209244,1.093866724855,3.26403229333749e-07,0.000830971675557235
0.00182,27.3913793491748,1.09330773675063,1.09337076998594,3.27270515354527e-07,0.000835383526305744
0.00183,27.4822010906403,1.09340979047371,1.09346554410355,3.28354861744984e-07,0.000840167558850746
0.00184,27.577279951372,1.09426930290294,1.09431798365817,3.29653004449426e-07,0.00084539872224032
0.00185,27.6925274240585,1.09651925702029,1.09656119519707,3.31292812516537e-07,0.000851493151890148
0.00186,27.8477834783846,1.1008462549208,1.10088193030437,3.33476160685464e-07,0.000858930608512498
0.00187,28.0527404222617,1.10743826780517,1.10746831618516,3.36288696667353e-07,0.000867859383790526
0.00188,28.2963237951482,1.11558615386228,1.11561134475312,3.39523640979777e-07,0.000877797027438065
0.00189,28.5455329514577,1.12367688785261,1.12369809578584,3.42725689828072e-07,0.000887605951927606
0.0019,28.7561604236168,1.12968049644022,1.12969868152824,3.45353204700416e-07,0.000895827533091476
0.00191,28.8921298714096,1.131994521534,1.13201071759817,3.46969447395651e-07,0.000901285204822022
0.00192,28.9435765195941,1.13022300651605,1.13023831848794,3.47435499925552e-07,0.000903654726964076
0.00193,28.9321107184698,1.12539424948037,1.12540988001025,3.47027572678016e-07,0.000903636659697726
0.00194,28.8995906804731,1.11946558860668,1.11948289085496,3.46303180354113e-07,0.000902611131591513
0.00195,28.8880859135187,1.11445573303789,1.11447620211528,3.45799260559332e-07,0.000902010987210211
0.00196,28.9228052429918,1.11169612292515,1.111721290517,3.45839490378808e-07,0.000902779428296752
0.00197,29.0052608216263,1.11148739000504,1.11151872488548,3.46514756000005e-07,0.000905139701856239
0.00198,29.1175343648489,1.1132100315878,1.11324889114868,3.47703211556194e-07,0.000908702773857906
0.00199,29.2342725520514,1.11578127867221,1.11582886233776,3.49160313328767e-07,0.000912810199990233
0.002,29.3364995998325,1.11823816423249,1.11829544079342,3.50672357596338e-07,0.000916936136711177
0.00201,29.4204287414666,1.12017383231391,1.12024144247031,3.52196117825443e-07,0.000920947149911644
0.00202,29.4968478258293,1.12182038443153,1.12189858151617,3.53826120624845e-07,0.00092508918799461
0.00203,29.5820934186579,1.12375968943338,1.1238486597144,3.55670940921371e-07,0.000929729461329964
0.00204,29.686405269849,1.1264546714282,1.12655540410166,3.57768185743623e-07,0.000935021220582311
0.00205,29.8063251071569,1.129904615199,1.13001895812035,3.60030040669201e-07,0.000940690015529988
0.00206,29.9251337382395,1.13358975763574,1.1337192326828,3.62218372851331e-07,0.000946065097191751
0.00207,30.0211705786519,1.13667952726217,1.13682464405242,3.64022439969247e-07,0.000950352919843578
0.00208,30.079680637392,1.13841719431444,1.13857762779848,3.6523108981612e-07,0.000953019738544114
0.00209,30.101336509493,1.13848691646857,1.13866180154239,3.65849816885699e-07,0.000954067328293284
0.0021,30.1021916324735,1.13713951843995,1.13732765920286,3.66073677149359e-07,0.000954033116278064
0.00211,30.1053205620398,1.13502597257469,1.13522594869883,3.66183038780221e-07,0.000953722640700594
0.00212,30.1295419230186,1.13287865542605,1.13308884324744,3.66453533739985e-07,0.000953844618928557
0.00213,30.1815583159715,1.13122938630522,1.13144814630617,3.67046795846093e-07,0.000954748738064337
0.00214,30.2550293346374,1.13028533359426,1.13051160767753,3.67948582047362e-07,0.000956378308118344
0.00215,30.3362579345578,1.13002384449716,1.1302572451674,3.69035524583339e-07,0.000958427396509531
0.00216,30.41309148405,1.13041177036884,1.13065176434889,3.70203220745324e-07,0.000960599144856911
0.00217,30.4821285566082,1.13152834513665,1.13177385060528,3.71429472290075e-07,0.000962817692870876
0.00218,30.5502152893185,1.13352227066259,1.13377192683973,3.72763542255683e-07,0.000965271601573559
0.00219,30.6294800267616,1.13646397556837,1.13671638847405,3.74295538341229e-07,0.000968267964470915
0.0022,30.728875866536,1.14017214437467,1.1404259650789,3.76093071574601e-07,0.000971985264475173
0.00221,30.8470165577162,1.14412441723768,1.1443783281459,3.78114319632417e-07,0.000976268541064362
0.00222,30.9703295473742,1.14753647368819,1.14778915630943,3.80163282187596e-07,0.000980590536989512
0.00223,31.0780153502255,1.14961186010872,1.14986195190606,3.81957859563187e-07,0.000984221518822492
0.00224,31.1518970501965,1.14986895130339,1.15011489871089,3.83272834358905e-07,0.000986547049990794
0.00225,31.1861517625756,1.14840000791156,1.14863995509849,3.84029868349955e-07,0.000987378409140094
0.00226,31.1912734973775,1.14591043631599,1.14614252538529,3.8433319415887e-07,0.000987076965385913
0.00227,31.1897777195764,1.14345726092551,1.14368009570465,3.84460915325846e-07,0.000986415382282946
0.00228,31.206158133343,1.14201319947352,1.14222597916334,3.84758009674968e-07,0.000986256588279
0.00229,31.2565567328231,1.14210148596325,1.14230388440454,3.8548839409458e-07,0.000987221600394994
0.0023,31.3428969933837,1.14365626829373,1.14384827935276,3.86727610157678e-07,0.000989495204140933
0.00231,31.4534560921855,1.14613389723385,1.1463157257002,3.88374599591401e-07,0.000992829602415535
0.00232,31.5690211875944,1.14880460784128,1.14897660681284,3.90224664581496e-07,0.000996720577155275
0.00233,31.6716160893371,1.15108875787536,1.15125136007676,3.92054184228385e-07,0.00100066385442199
0.00234,31.7516757177268,1.15278292581693,1.15293652996207,3.93724119529537e-07,0.00100436889988353
0.00235,31.8102848447398,1.15407606770159,1.1542209929002,3.95237885530975e-07,0.00100782978700442
0.00236,31.8558399113531,1.15536350575991,1.15550013404402,3.96698160542996e-07,0.00101123057689878
0.00237,31.8976730198778,1.15696795924849,1.15709691009766,3.98196427608966e-07,0.00101476042476412
0.00238,31.9406167337616,1.15892827207695,1.1590504245425,3.99742141610204e-07,0.00101845738175799
0.00239,31.9834527815261,1.16097662458782,1.1610930374984,4.01272743699721e-07,0.00102217229771551
0.0024,32.0216899541406,1.1627088820722,1.16282071471543,4.02710032210152e-07,0.00102566911434865
0.00241,32.0526096919557,1.16384064154251,1.16394910598704,4.03994026232368e-07,0.00102879603998951
0.00242,32.0791648507943,1.16439371839805,1.16450005882393,4.05131656444624e-07,0.00103161609971947
0.00243,32.1099682962676,1.16469937816647,1.16480486818385,4.06234545780038e-07,0.00103440940336696
0.00244,32.1550961683132,1.16521603546933,1.16532198054736,4.07457801721023e-07,0.00103753737643464
0.00245,32.2201415990257,1.16626937058014,1.16637709420434,4.08889754277553e-07,0.00104124575180609
0.00246,32.3021097221794,1.16786436704779,1.16797516797938,4.1049950150196e-07,0.00104552187512041
0.00247,32.3898390735167,1.1696789738137,1.16979407028985,4.12161899498997e-07,0.00105009194885008
0.00248,32.4692967284595,1.17125481169007,1.17137530609552,4.13728427295368e-07,0.00105457218137794
0.00249,32.531334717716,1.17229034290181,1.17241723465977,4.15113868390549e-07,0.00105870297403476
0.0025,32.5776461544045,1.17286949198106,1.17300374079909,4.16352591070535e-07,0.00106253319135452
0.00251,32.6211550597224,1.17347925023228,1.17362184236536,4.17598652546758e-07,0.00106643491957681
0.00252,32.6800797855097,1.17478544578609,1.17493738356984,4.19058079792478e-07,0.00107092461289682
0.00253,32.7685112258817,1.17727124484955,1.17743343854445,4.20862241057307e-07,0.00107637515984416
0.00254,32.8881917045569,1.18091613351678,1.18108926113677,4.22966549340487e-07,0.00108276438241539
0.00255,33.0256224138502,1.18508209234472,1.18526648763997,4.25158522610047e-07,0.00108959157036748
0.00256,33.1564514937459,1.18869512527645,1.18889071021049,4.27127983204656e-07,0.00109602620125027
0.00257,33.2559733469902,1.19068295904601,1.19088923539805,4.28572844324293e-07,0.00110125378322534
0.00258,33.3111714855454,1.19048555398436,1.19070167984814,4.29353761877138e-07,0.00110487102305545
0.00259,33.3279816612322,1.18837435592946,1.18859934504453,4.29580350846948e-07,0.00110712462401374
0.0026,33.3295448390981,1.18539211725547,1.18562520899589,4.29581217264996e-07,0.00110885468808553
0.00261,33.3464114087119,1.18294826264561,1.18318926996761,4.29768532983488e-07,0.00111117029269225
0.00262,33.4039394617498,1.18229733265474,1.18254650906827,4.30487888225528e-07,0.00111503012995784
0.00263,33.5125862977641,1.18411268021,1.18437024523191,4.31910663678536e-07,0.0011209128975278
0.00264,33.6643932115199,1.18826786083401,1.188533734091,4.33990402504136e-07,0.00112868323385928
0.00265,33.8362175386241,1.19388880701541,1.19416256843175,4.36489599353607e-07,0.00113767558194167
0.00266,33.9982077682057,1.19966390974049,1.19994479718521,4.39062237456156e-07,0.00114694762796619
0.00267,34.124370862306,1.20430221349542,1.20458913186483,4.41364640391129e-07,0.00115560584681762
0.00268,34.2009855257964,1.20697044627595,1.20726197307647,4.43169246411301e-07,0.00116307551466144
0.00269,34.22910573006,1.20754148082841,1.20783582789148,4.44415211742211e-07,0.00116921156944061
0.0027,34.2205321712613,1.20650623801401,1.20680162822139,4.45182344765982e-07,0.00117423388439275
0.00271,34.1910770843194,1.2045643003472,1.20485991181986,4.45635289558766e-07,0.00117856343843625
0.00272,34.1559830775891,1.20245596586384,1.20275169701427,4.45970074869351e-07,0.0011826761050866
0.00273,34.1291208415858,1.20102367098083,1.2013190771401,4.46383932040106e-07,0.00118704605859743
0.00274,34.1245421508965,1.20097123232837,1.20126559861068,4.47075863663216e-07,0.00119216852709081
0.00275,34.1579329590417,1.20268557417488,1.20297836464396,4.48254487084299e-07,0.00119859377011067
0.00276,34.2458852756824,1.20631549272137,1.20660647401787,4.50122867645675e-07,0.00120690104935539
0.00277,34.4023376350228,1.21185148849268,1.21214090525763,4.52842575660029e-07,0.00121758231648905
0.00278,34.6332540668784,1.21919775643346,1.21948704766352,4.56478871369015e-07,0.00123086254683802
0.00279,34.9317296920508,1.2282893752521,1.22858223176481,4.60947979563642e-07,0.00124652574583761
0.0028,35.2759301283763,1.23880468839895,1.23910484646871,4.65984346442738e-07,0.00126383133374186
0.00281,35.6316916233024,1.24960300628758,1.24991175714162,4.71158724923981e-07,0.00128159287842977
0.00282,35.960151667822,1.25903256120273,1.25934780261157,4.7597796104526e-07,0.00129843856355949
0.00283,36.2284041637226,1.26625086610765,1.2665650850597,4.80011993930773e-07,0.00131319040925093
0.00284,36.4188533728247,1.27139846488925,1.27170556881335,4.83021231456604e-07,0.00132520816555681
0.00285,36.5327314607858,1.27466209408274,1.27496111384512,4.85017542128929e-07,0.00133453032434883
0.00286,36.5862205923241,1.27616134298805,1.2764521969669,4.86204195571105e-07,0.00134174864517167
0.00287,36.6019073948559,1.27612014098652,1.27640369977401,4.86889105477673e-07,0.0013477060938738
0.00288,36.6005607410458,1.27494252872049,1.2752221697494,4.87386786929278e-07,0.00135319458877214
0.00289,36.5971063725399,1.27348701528276,1.27376922718073,4.8792753348792e-07,0.00135879507851122
0.0029,36.6016004250935,1.27267603233282,1.27296524111029,4.88653816077544e-07,0.00136489673885354
0.00291,36.6231455879567,1.27277429157463,1.27307082166127,4.89673824155545e-07,0.00137182896620835
0.00292,36.6733711752691,1.27364311042277,1.27394593330166,4.91126563861854e-07,0.00137998894291158
0.00293,36.7666897125009,1.27557829885281,1.27588168168703,4.93169518334113e-07,0.00138986297951704
0.00294,36.9166063290142,1.27974333579461,1.2800421456942,4.95941391731591e-07,0.00140190836612364
0.00295,37.1296720321881,1.2868230512096,1.28711785560947,4.99512200047292e-07,0.00141634087805453
0.00296,37.399965096383,1.29615534833466,1.29644762530399,5.03808976093367e-07,0.00143292508346993
0.00297,37.7069193252148,1.30639100146157,1.30668222840475,5.08571242896494e-07,0.00145087704446456
0.00298,38.018284059263,1.31601167633906,1.31630355674403,5.13377532040948e-07,0.00146895988098894
0.00299,38.298183769975,1.32414294759442,1.32443676572874,5.17753264928089e-07,0.00148578170412716
0.003,38.5177631621399,1.33043136552956,1.33072672611265,5.2130369354586e-07,0.00150020679639407
0.00301,38.6638448500353,1.33438445950932,1.33467987721863,5.23833192822565e-07,0.00151170245048493
0.00302,38.741334883166,1.3356524253382,1.33594650504871,5.25398749395833e-07,0.00152044899192338
0.00303,38.7684403877017,1.33442754834954,1.33471970433343,5.26248172816324e-07,0.00152716739137926
0.00304,38.7679034353982,1.33197901854524,1.33227149643072,5.26707460313247e-07,0.00153278200523221
0.00305,38.7592426107922,1.32983537223563,1.33013064766427,5.27067422373406e-07,0.00153811104336166
0.00306,38.7555072868444,1.32840505650313,1.32870351523935,5.27520851223429e-07,0.00154372423292837
0.00307,38.7649114543371,1.3274233489783,1.32772484633871,5.28190346127388e-07,0.00154999012187829
0.00308,38.7950080611941,1.32685786808204,1.32716025723245,5.29187325293279e-07,0.00155722842256023
0.00309,38.8559897015559,1.32747589192799,1.32777566585992,5.30646014684777e-07,0.00156583706008662
0.0031,38.9605186736847,1.33017801611386,1.33047356300317,5.32723583024364e-07,0.00157629017303496
0.00311,39.1196296636463,1.33511434281766,1.33540598299916,5.35562370451714e-07,0.00158898627603232
0.00312,39.3365101272471,1.34181552236248,1.34210397080299,5.39207650085416e-07,0.00160400966027474
0.00313,39.6012388361508,1.34941085951922,1.34969696969325,5.43517121309733e-07,0.00162092151375415
0.00314,39.8894893246894,1.35692619727419,1.35721236240574,5.48147051082637e-07,0.00163870302974223
0.00315,40.1669403318259,1.36383165514422,1.36412046934227,5.52610415205379e-07,0.00165592774392742
0.00316,40.3988254119,1.36936550274736,1.36965701335658,5.56410441276967e-07,0.00167114819647396
0.00317,40.5611804350175,1.37238564782613,1.37267854449509,5.59204212935427e-07,0.001683360448135
0.00318,40.648540176155,1.37273145291002,1.37302471702495,5.60914857006267e-07,0.00169233150266401
0.00319,40.6740955002161,1.37133573701945,1.37162926980469,5.61737948157059e-07,0.0016986180880334
0.0032,40.6625076307828,1.36926024897294,1.36955461202247,5.62042023366516e-07,0.001703278422166
0.00321,40.6396525757102,1.36713413439574,1.36743009548518,5.62217703725665e-07,0.00170744836326708
0.00322,40.6245656598841,1.36520091526966,1.36549930010086,5.62558722938533e-07,0.00171199775835373
0.00323,40.626707851509,1.36345235667111,1.36375382391872,5.63222383620499e-07,0.00171740002611243
0.00324,40.6484416363603,1.36187873293193,1.36218286262917,5.64266409819325e-07,0.0017238178728014
0.00325,40.6901376179424,1.36077946658208,1.36108243672813,5.65702499066845e-07,0.00173130334111304
0.00326,40.7544566988039,1.36057539291003,1.36087464337761,5.67554142572035e-07,0.00173997061196629
0.00327,40.8472025261611,1.361563116042,1.36186326120929,5.69878902068055e-07,0.0017500348061037
0.00328,40.9742454300901,1.36415023700228,1.36445696267725,5.72732249848329e-07,0.00176169110183388
0.00329,41.1362864236831,1.36854821160494,1.36886367394981,5.76096826909733e-07,0.00177490395852042
0.0033,41.3245024628817,1.37431546188375,1.37464034060732,5.79820983892532e-07,0.00178922924298575
0.00331,41.5198821759209,1.38044901634273,1.38078344939915,5.83616653004881e-07,0.00180378791571045
0.00332,41.6974958848215,1.38569684685681,1.38604049192047,5.87122141793017e-07,0.00181745021577373
0.00333,41.8345569536995,1.38899770318474,1.38934967281565,5.90010925893836e-07,0.00182918517641029
0.00334,41.918837797739,1.38988456742774,1.39024327551816,5.92100236174176e-07,0.00183843095833791
0.00335,41.9532320717027,1.38864408082623,1.38900754204665,5.93422159189672e-07,0.0018453030869352
0.00336,41.9540116912915,1.38613254232671,1.38650009011714,5.94212309801279e-07,0.00185052872757496
0.00337,41.9437621653174,1.38345000825156,1.38382235397582,5.94806867093567e-07,0.00185514283257704
0.00338,41.9426943558818,1.38157178994065,1.38194925797004,5.9551353026599e-07,0.00186010664263869
0.00339,41.96232742461,1.38099782933713,1.38138015768048,5.96526210205894e-07,0.00186601883284587
0.0034,42.0037704172744,1.38165544486737,1.38204218032652,5.97897560572491e-07,0.00187302344830265
0.00341,42.0604530889937,1.38306537518138,1.38345596023505,5.99573478199389e-07,0.00188091361053377
0.00342,42.1233044475185,1.38463811536906,1.38503190335809,6.01455042215093e-07,0.00188934463932866
0.00343,42.1855879188049,1.38596222549812,1.38635850618469,6.03452511738212e-07,0.00189803950914147
0.00344,42.2451055460809,1.38695527430009,1.38735333502199,6.05515017904068e-07,0.00190688577859732
0.00345,42.303099268344,1.38780442149563,1.38820369315966,6.07629561555356e-07,0.0019158928515699
0.00346,42.3610834999082,1.38877412053894,1.38917424689817,6.09793085804e-07,0.00192505992871461
0.00347,42.4179450436183,1.39005239973185,1.39045305214262,6.11972198916177e-07,0.0019342558732518
0.00348,42.4693406474726,1.39164523024035,1.39204597340253,6.14087963812793e-07,0.00194319992266712
0.00349,42.5099470558184,1.39334090346833,1.39374125695607,6.16045038759339e-07,0.00195157150308956
0.0035,42.5373043542505,1.39483004104631,1.39522955892566,6.17780755218789e-07,0.00195919318314353
0.00351,42.5548520792208,1.39589967700336,1.39629802147632,6.19320478900676e-07,0.00196617792827514
0.00352,42.5720317140868,1.39657004870919,1.39696705700058,6.20789814664846e-07,0.00197294123279357
0.00353,42.6009574762826,1.39710092859953,1.39749664650334,6.22371725711446e-07,0.00198005216013231
0.00354,42.6511424591183,1.39786543267277,1.39826008335221,6.2421788160627e-07,0.00198798989600091
0.00355,42.724891272793,1.39915651772901,1.39955039160962,6.26375745049756e-07,0.00199692348617431
0.00356,42.8156999325547,1.40105193784822,1.40144528720901,6.28795761903334e-07,0.00200662332219137
0.00357,42.9106223802451,1.4034133804017,1.40380640773938,6.31328115119345e-07,0.00201655538139112
0.00358,42.9957049936579,1.4059659419886,1.40635882426785,6.33775868452702e-07,0.00202611914931694
0.00359,43.0619928356296,1.40841190833298,1.40880481595378,6.36004949150504e-07,0.00203491677099188
0.0036,43.109109381358,1.41055298675517,1.41094612335638,6.37986075302521e-07,0.00204291793225186
0.00361,43.1445380625848,1.41235260212771,1.41274624454962,6.39808090285854e-07,0.0020504315189096
0.00362,43.1790308135084,1.41390287594904,1.4142973779236,6.41615992780231e-07,0.00205790023529806
0.00363,43.2206497436921,1.41532540655946,1.41572115924063,6.43501327335372e-07,0.00206563010936689
0.00364,43.2705828343444,1.41666873326897,1.41706612035417,6.4546375710961e-07,0.00207360127668843
0.00365,43.3228673587263,1.41786727831106,1.4182666682156,6.47412051746343e-07,0.00208146217003802
0.00366,43.368151409325,1.41879798825761,1.41919972520389,6.49194419555243e-07,0.00208871320385207
0.00367,43.399535989321,1.41939508293241,1.41979944215649,6.50688839920477e-07,0.00209499082919118
0.00368,43.4173381966385,1.4197331873269,1.42014036720474,6.51896240988492e-07,0.00210030065595279
0.00369,43.430085979962,1.42002816592262,1.42043834784518,6.52948692669852e-07,0.00210506919987186
0.0037,43.4511193472072,1.42055984051604,1.42097324816446,6.54044960191058e-07,0.00210998250405825
0.00371,43.4925939296772,1.4215552527906,1.42197215736887,6.55378547431695e-07,0.0021156964807818
0.00372,43.5599510774217,1.42309202764078,1.42351269877235,6.57055938102502e-07,0.00212256387648768
0.00373,43.6494668755688,1.42506971671772,1.42549435868962,6.59063537078453e-07,0.00213050277756621
0.00374,43.7498506644811,1.42725968008048,1.42768840657068,6.61268041213248e-07,0.0021390593653885
0.00375,43.8469352960269,1.42940867538757,1.42984152501293,6.63462321748298e-07,0.00214762135264968
0.00376,43.9290838269758,1.43134630138913,1.43178323008878,6.65482895678693e-07,0.00215566899661246
0.00377,43.9906797161561,1.43303147053725,1.43347231405535,6.67291094602618e-07,0.0021629404541208
0.00378,44.0322316378749,1.43450552427761,1.43494999433067,6.6888506244922e-07,0.00216943994702756
0.00379,44.0576450914072,1.43579382073676,1.43624153666643,6.70285088100186e-07,0.00217531137422244
0.0038,44.070845003519,1.43683629040832,1.43728680257356,6.71556762865677e-07,0.00218068375828318
0.00381,44.0741487570223,1.43750548977286,1.43795828794281,6.72706762960829e-07,0.00218560134564316
0.00382,44.0695176952055,1.43771638272776,1.43817091530459,6.73723381305891e-07,0.00219009330699893
0.00383,44.0618676700501,1.43757325336747,1.43802897935934,6.74679302425929e-07,0.00219434570107024
0.00384,44.0621341379939,1.4374668481251,1.43792331552367,6.75745090106261e-07,0.00219885943351272
0.00385,44.087652690639,1.43805223606416,1.43850915226425,6.77193729980985e-07,0.0022044770588252
0.00386,44.158744115367,1.44009388892017,1.44055114939609,6.79342040177389e-07,0.0022122194604286
0.00387,44.2923608068628,1.44422290040905,1.44468056319393,6.82438339838498e-07,0.00222297041010533
0.00388,44.4951100922863,1.45068966135755,1.45114786567852,6.86574427088971e-07,0.00223712421159328
0.00389,44.7583487194172,1.45920449160552,1.45966332910841,6.9163615146195e-07,0.00225432835327255
0.0039,45.0575197477527,1.46893488911343,1.46939426055631,6.97273636385276e-07,0.00227343381430667
0.00391,45.3567743386309,1.47868202387439,1.479141531986,7.02942233754555e-07,0.00229270579223972
0.00392,45.618182476947,1.48719990623552,1.48765882951035,7.08062160903467e-07,0.00231026767941933
0.00393,45.8126725201975,1.4935553194062,1.49401268547955,7.12176615902393e-07,0.00232464517878017
0.00394,45.9283529333888,1.49738719481064,1.49784193747096,7.15094021330742e-07,0.00233519377458635
0.00395,45.9726040908524,1.49895615085812,1.4994073031937,7.16963432623174e-07,0.00234222648291271
0.00396,45.9674509364821,1.49897943792531,1.49942629743653,7.18135449995216e-07,0.00234680420422584
0.00397,45.9411898832375,1.49835562604397,1.49879784004916,7.19027446249854e-07,0.00235032697255022
0.00398,45.9205894848408,1.4979200727124,1.49835763148234,7.20013331623193e-07,0.00235413984636312
0.00399,45.9266748081559,1.49832318199257,1.49875634417609,7.21402248382574e-07,0.00235930655293659
0.004,45.9745339333295,1.50003745115761,1.50046664148167,7.2345688950648e-07,0.00236658635136688
0.00401,46.0754358435322,1.50343217867262,1.50385790062456,7.26348063029292e-07,0.00237653320719078
0.00402,46.2387249991994,1.50883178423911,1.50925458394724,7.30198439713448e-07,0.00238959448193854
0.00403,46.4715457172928,1.51649341212662,1.51691389307498,7.35101627569179e-07,0.00240610920024609
0.00404,46.775952700838,1.52649127719264,1.52691011461653,7.41079760668839e-07,0.00242617351866814
0.00405,47.1445869284929,1.53855752041113,1.53897542331261,7.48030094088747e-07,0.00244942603247211
0.00406,47.5571777763108,1.55196869424283,1.55238631335876,7.55629889548359e-07,0.0024748641191723
0.00407,47.9803587128513,1.56556462227849,1.56598244170443,7.63362727917993e-07,0.00250082068551438
0.00408,48.3724820981041,1.57794469902827,1.5783629530375,7.70611628286844e-07,0.00252519466360046
0.00409,48.6931689536006,1.58781156114515,1.58823020147893,7.76753971587496e-07,0.00254593024697525
0.0041,48.9146658928821,1.59434675291771,1.59476548595643,7.81346387146442e-07,0.00256159664776345
0.00411,49.0302210035736,1.59746430821358,1.59788274066359,7.84286331656503e-07,0.00257182743841411
0.00412,49.0554690560031,1.59782687825844,1.59824475740276,7.85829842531172e-07,0.00257740785725447
0.00413,49.0223342217204,1.59660087120328,1.59701827405545,7.86475140790444e-07,0.00257997648938324
0.00414,48.9687992373784,1.59506042560452,1.59547778623009,7.86799316809805e-07,0.00258150747224506
0.00415,48.9293117417174,1.59423984227247,1.59465786452683,7.87337017582601e-07,0.00258381291021226
0.00416,48.9291365387755,1.5947738868648,1.59519342008408,7.8849723705865e-07,0.00258824117689316
0.00417,48.9832753594311,1.59693389274523,1.59735580148534,7.90537383554835e-07,0.0025956069050026
0.00418,49.0984434131468,1.60077851282441,1.60120354792726,7.93591497183499e-07,0.00260627943389968
0.00419,49.275759501639,1.60630349396983,1.60673219674523,7.97685241415991e-07,0.00262031546067409
0.0042,49.5122025126514,1.61348872560008,1.61392151947046,8.02759939633191e-07,0.00263753630967334
0.00421,49.8001119669725,1.62223609668273,1.62267363179125,8.0868287022362e-07,0.00265750989101399
0.00422,50.1254838278313,1.63229877929673,1.63274198527517,8.15223034411616e-07,0.00267947411488079
0.00423,50.4668389821686,1.64321094818247,1.64366053813497,8.22023559443608e-07,0.00270228645760584
0.00424,50.7964811267506,1.65420609409827,1.65466221623489,8.28616698811402e-07,0.00272448911105605
0.00425,51.0849122126323,1.66426501141175,1.66472729567637,8.34514287006982e-07,0.00274453298468647
0.00426,51.3074376645592,1.67234889701418,1.67281658392452,8.39334324043151e-07,0.00276111690372605
0.00427,51.4504439060309,1.6777035463657,1.6781756126358,8.42886555885158e-07,0.00277351349661359
0.00428,51.5145494031834,1.6800967694374,1.68057204499005,8.4518090526231e-07,0.00278173655209701
0.00429,51.5132981613084,1.67989017393399,1.68036742817831,8.46428507506047e-07,0.00278647783001129
0.0043,51.4684451743983,1.67790180820904,1.67837991216187,8.46989813396704e-07,0.00278886417363067
0.00431,51.4045171044707,1.67511201009258,1.67559029768499,8.4725625759674e-07,0.0027901755775448
0.00432,51.3451639510531,1.67248627874888,1.67296457043096,8.47592738439928e-07,0.00279165397824888
0.00433,51.3121917794179,1.67098002573523,1.67145818854632,8.48337065706417e-07,0.00279445136154188
0.00434,51.3262975088116,1.67143027448879,1.67190813010796,8.49829845606109e-07,0.00279966787712249
0.00435,51.4075116769707,1.67441186041213,1.67488938363863,8.52399002049253e-07,0.00280837448128768
0.00436,51.5736096053408,1.68021911467513,1.68069649753675,8.56322617037719e-07,0.0028215288089668
0.00437,51.8359766549856,1.68886065351502,1.68933831923706,8.61792613049417e-07,0.00283975277957804
0.00438,52.1939194675785,1.70002970564445,1.70050841184197,8.68804237885712e-07,0.002863024099935
0.00439,52.6295912451214,1.71308971978987,1.7135709977641,8.77055333470267e-07,0.00289039768548172
0.0044,53.1062445434312,1.72706041431835,1.72754664751137,8.85937692984839e-07,0.00291990165126865
0.00441,53.5722152610073,1.74048792771321,1.74098074228988,8.94604943235677e-07,0.00294874508875997
0.00442,53.9714514837615,1.75158495856455,1.75208306218792,9.02155480098088e-07,0.00297388403341237
0.00443,54.258359307996,1.75903666285304,1.75953498305109,9.0786124617992e-07,0.00299282891067199
0.00444,54.4114527640564,1.76252490280599,1.76301835224417,9.11357830535309e-07,0.00300439634005323
0.00445,54.4394502640658,1.76247870657849,1.76296491456653,9.12781734196955e-07,0.00300905451349731
0.00446,54.376789463141,1.75981141302313,1.76028925785993,9.1273393598712e-07,0.00300869257692615
0.00447,54.2711339496474,1.75572978124894,1.75619906444569,9.11995645447305e-07,0.00300594691958
0.00448,54.1690902357294,1.75145803680752,1.75191986530441,9.11333974507045e-07,0.00300342092398553
0.00449,54.10582398368,1.74807338769049,1.74853166240027,9.11356172972333e-07,0.0030031102263044
0.0045,54.1010199205142,1.74645127284668,1.74691254810338,9.12397807084631e-07,0.00300616967856837
0.00451,54.1603779972655,1.74701998278109,1.74748909985575,9.14570479570997e-07,0.00301298099532143
0.00452,54.2800390829152,1.74961502975648,1.75009322053941,9.17818372192514e-07,0.00302338312808192
0.00453,54.4510607553744,1.75382378404724,1.75430753800977,9.22030859218381e-07,0.00303690927249223
0.00454,54.6619268656662,1.75948493264181,1.75996622577962,9.27037988596169e-07,0.00305292161060033
0.00455,54.8986275327801,1.76643876093726,1.76691283368099,9.32595340952247e-07,0.00307061947273657
0.00456,55.1434857195548,1.77405407919973,1.77452086493682,9.38423380780762e-07,0.00308898394688284
0.00457,55.3748801274803,1.78138211910195,1.78184214123957,9.44138472958045e-07,0.00310677285422245
0.00458,55.569714335372,1.78742993436069,1.78788429245273,9.49311169007316e-07,0.00312266293609831
0.00459,55.7088410977763,1.79146599313716,1.79191784985405,9.53597915964721e-07,0.00313555050542424
0.0046,55.7834324633654,1.79333891492083,1.79379389666547,9.56813117847233e-07,0.00314490388294941
0.00461,55.7989279599377,1.79342000063381,1.79388160672255,9.59009509138298e-07,0.00315098597299301
0.00462,55.7738975668943,1.79228648887797,1.79275457654683,9.60488698797946e-07,0.00315480002702051
0.00463,55.7337342683993,1.79059815952697,1.79107184765801,9.6171628571895e-07,0.00315775036204369
0.00464,55.7018548985051,1.78900292908515,1.78948092972608,9.63130938336221e-07,0.00316115791823157
0.00465,55.6922685577271,1.78805766492651,1.78853632293713,9.6498054791283e-07,0.00316584324223679
0.00466,55.7065323618479,1.78800827162352,1.78848477917023,9.67266739149153e-07,0.00317194572597579
0.00467,55.7360377434852,1.78860453790444,1.78907933472254,9.69787541604816e-07,0.00317903595284497
0.00468,55.7682734621586,1.78936836051493,1.78984226707929,9.72314904146288e-07,0.00318645184561905
0.00469,55.7940057647363,1.78997376766955,1.79044729324506,9.74731019232067e-07,0.00319368898619188
0.0047,55.8119209999326,1.7904556655996,1.79092848844267,9.77040910177251e-07,0.00320065335582198
0.00471,55.8285267910591,1.79109907823947,1.79157032998314,9.79386020727446e-07,0.00320765459809258
0.00472,55.853373813561,1.7921860485525,1.7926549144897,9.8196635622827e-07,0.00321515816305662
0.00473,55.8922656303231,1.79384975181543,1.79431550843825,9.84867839504133e-07,0.00322344420422604
0.00474,55.9428807732779,1.79597981170607,1.79644177011954,9.8801524628378e-07,0.00323236594259413
0.00475,55.9955934126787,1.7982234573978,1.79868092386664,9.91211139833581e-07,0.00324134462867964
0.00476,56.0384181005392,1.80011503719405,1.80056731862142,9.94193245285047e-07,0.00324961478366403
0.00477,56.0630454889842,1.80128252708297,1.80172899881479,9.96744899506297e-07,0.00325660109724413
0.00478,56.0694377802544,1.80163038704255,1.80207061977675,9.98845300470563e-07,0.00326222852889657
0.00479,56.0668116286952,1.80140286438589,1.80183678056141,1.00067063280029e-06,0.00326699454540069
0.0048,56.0699269196908,1.80108950023085,1.80151740531245,1.00250717216532e-06,0.00327175614330688
0.00481,56.0923701607615,1.80121291833083,1.80163507316373,1.00463985974741e-06,0.00327733884502202
0.00482,56.1402399048256,1.80211380837995,1.80253002275091,1.00719913187497e-06,0.00328416477740046
0.00483,56.2092952318905,1.80384079487545,1.80425082262779,1.01010997921591e-06,0.00329207513927132
0.00484,56.2868592890678,1.80615742921929,1.80656139402234,1.0131360477228e-06,0.00330042516142348
0.00485,56.3575357412533,1.80864925166904,1.80904754629759,1.01601878710333e-06,0.00330840066254945
0.00486,56.409994789638,1.81089813333348,1.81129128846462,1.01858397782983e-06,0.00331539985194018
0.00487,56.4415293473774,1.81263989981225,1.81302856409475,1.02081605901638e-06,0.00332129118840219
0.00488,56.4582176249662,1.81383362771082,1.81421858169087,1.02284325875779e-06,0.00332642265323835
0.00489,56.4708742511289,1.81462860993499,1.81501075979391,1.02482680830462e-06,0.00333139057678711
0.0049,56.489158727406,1.8152672434589,1.81564755846408,1.02692849868191e-06,0.00333670152647536
0.00491,56.5169612901419,1.81595952464554,1.81633888348465,1.02921857081384e-06,0.00334250862352059
0.00492,56.5512501463996,1.81676993672502,1.81714915215088,1.0316053438153e-06,0.00334854970870757
0.00493,56.5846635963411,1.81766842580405,1.81804851247859,1.03391223138516e-06,0.00335430616974808
0.00494,56.6102683481308,1.81865742761286,1.8190395073603,1.0359818749528e-06,0.00335929268514956
0.00495,56.6258880310153,1.81976885391209,1.82015389240323,1.03775557547259e-06,0.00336332163876385
0.00496,56.6357170305591,1.82101842702955,1.8214072423088,1.03933034867332e-06,0.00336660688527646
0.00497,56.6484757557297,1.82238001101027,1.82277331836391,1.04087496954897e-06,0.00336965981038184
0.00498,56.6732645971766,1.82376786721127,1.8241662525747,1.04253612964733e-06,0.00337304495734947
0.00499,56.7153986067743,1.82505702631091,1.82546081058866,1.04442068882271e-06,0.00337713052281075
0.005,56.7742896779344,1.82615761171847,1.82656652128892,1.04655217736394e-06,0.00338195504301897
0.00501,56.8441818773615,1.82709108064134,1.82750410670251,1.04886010765526e-06,0.00338726060119554
0.00502,56.9170159268467,1.82794708006643,1.82836407041628,1.05122870497354e-06,0.00339265103325004
0.00503,56.9856834873845,1.82887259212211,1.82929539915746,1.05355812984875e-06,0.00339777437796518
0.00504,57.0459258014321,1.83013500052196,1.83056552054205,1.05577808562352e-06,0.00340242762049647
0.00505,57.0961295580832,1.83194769308011,1.83238654773833,1.05787093773735e-06,0.00340654151544806
0.00506,57.1356897138283,1.83422553921223,1.83467266382772,1.05984022091832e-06,0.00341008434426637
0.00507,57.1635598766664,1.8365573813786,1.83701240259494,1.06162887614225e-06,0.00341297905836102
0.00508,57.1784734725384,1.83836262619902,1.83882494396564,1.06315348280539e-06,0.00341512148950285
0.00509,57.1811379377858,1.83917212371823,1.83964089166913,1.06443119785027e-06,0.00341651603140436
0.0051,57.1771737937273,1.83892787260697,1.83940186390282,1.06561526469484e-06,0.00341745619200529
0.00511,57.1786632546233,1.8381441549895,1.83862163289824,1.06692590073898e-06,0.00341862429399287
0.00512,57.2025647060218,1.83772121700755,1.83820099663913,1.06863122728562e-06,0.00342100485327812
0.00513,57.2658100356893,1.83858345244635,1.83906611942709,1.07104814328629e-06,0.00342559954833921
0.00514,57.3787250476421,1.84151096257904,1.84199753016055,1.07440011420934e-06,0.00343304053967586
0.00515,57.5394919245142,1.84684180290598,1.8473323427059,1.07864416643011e-06,0.00344326120903782
0.00516,57.7322574409698,1.85411810257409,1.8546120983356,1.08348646743472e-06,0.00345537881457969
0.00517,57.9302944558741,1.86215554910555,1.86265218231005,1.08844780477568e-06,0.0034678727469315
0.00518,58.103676892583,1.86944081209155,1.86993903758031,1.09296876038556e-06,0.00347902770956399
0.00519,58.2287851387774,1.87466849728662,1.87516716323711,1.09663051039988e-06,0.00348748587664294
0.0052,58.295659343424,1.87722152542465,1.8777196238283,1.09927746483329e-06,0.00349267503329731
0.00521,58.3098990909562,1.8773873963439,1.87788443797607,1.10102148864755e-06,0.00349491803360591
0.00522,58.288513350696,1.87609743201788,1.87659318992953,1.10216529569662e-06,0.00349518904863233
0.00523,58.2522498561403,1.87440571924272,1.87489894544466,1.10306220424405e-06,0.00349466455967673
0.00524,58.2184398268194,1.87331544846311,1.87380411626452,1.10400844777203e-06,0.00349430415599072
0.00525,58.197548787154,1.87358751561079,1.87407027477568,1.10516522289217e-06,0.00349465158481399
0.00526,58.1942882858053,1.87540861961405,1.87588487139277,1.10658868957003e-06,0.0034959068934548
0.00527,58.2117344083273,1.87846367162552,1.87893315690495,1.10832683075657e-06,0.00349817901573735
0.00528,58.2555058503291,1.88225872714797,1.88272145320117,1.1104900283776e-06,0.00350174476485932
0.00529,58.3352013297825,1.88643749497856,1.88689382242326,1.11327742136069e-06,0.00350714348670755
0.0053,58.4618578085942,1.89096983896147,1.89142072104336,1.11690708348711e-06,0.00351503165415545
0.00531,58.6423518142453,1.89614809144656,1.89659547197293,1.12150907471964e-06,0.00352585105737369
0.00532,58.8733225957514,1.90230064172754,1.90274664211834,1.12703358134958e-06,0.00353946406616767
0.00533,59.1376472823478,1.90936188689224,1.90980619705423,1.13314451977153e-06,0.00355493751554947
0.00534,59.4056952680677,1.91692848014559,1.9173687894465,1.13928943301644e-06,0.00357060740883086
0.00535,59.6418169787646,1.92445384616692,1.92488875625374,1.1448460270902e-06,0.00358445172088495
0.00536,59.8142260189942,1.93115832574692,1.93158760713336,1.14924404659433e-06,0.00359466377566364
0.00537,59.9044997909483,1.93617252025015,1.93659629405682,1.15216628637782e-06,0.00360020452949406
0.00538,59.9126511331819,1.938863534997,1.93928211933054,1.15361116881374e-06,0.00360109700219291
0.00539,59.8557809314127,1.93907118625466,1.93948513534785,1.15388877897082e-06,0.00359834666543546
0.0054,59.7616377491657,1.93719985535184,1.93761000002221,1.15354229635045e-06,0.00359356546540068
0.00541,59.6607449546101,1.93417687535183,1.93458428542475,1.1531233168327e-06,0.00358851356837531
0.00542,59.5806737623077,1.93122604418564,1.93163172101973,1.15310175075045e-06,0.00358476739733571
0.00543,59.5440033580933,1.9294687695372,1.92987345219854,1.15387122523458e-06,0.00358360501455279
0.00544,59.5690953725583,1.92990310939078,1.93030784839884,1.15576679227125e-06,0.00358605644468901
0.00545,59.6713829489974,1.93352598485297,1.93393235371,1.15908656606045e-06,0.00359298465145197
0.00546,59.8629526326757,1.94097404574994,1.94138366824178,1.16407558548026e-06,0.00360506695210705
0.00547,60.1494941036485,1.95220514640226,1.95261950936493,1.17085897621827e-06,0.00362261880999681
0.00548,60.5254453132344,1.96648476681553,1.96690515613833,1.17933535381809e-06,0.00364530894597181
0.00549,60.9695736179097,1.98249019090684,1.98291753247316,1.18909315172111e-06,0.00367189684167446
0.0055,61.4437935261644,1.99853726406443,1.99897181581015,1.19940908915872e-06,0.00370015848257221
0.00551,61.8974541829899,2.01292835957102,2.01336917127604,1.20930356373172e-06,0.00372713424430482
0.00552,62.2774728667073,2.0242832741376,2.02472812902347,1.21776488759551e-06,0.00374972073406132
0.00553,62.5418324980785,2.03165988347784,2.03210732894414,1.22399379498539e-06,0.00376546274068934
0.00554,62.6714544793642,2.03482535492962,2.03527653757954,1.22760452336834e-06,0.00377325241354676
0.00555,62.6753538269672,2.03458607133091,2.03504264109427,1.22879201480686e-06,0.00377363389561691
0.00556,62.5870855825001,2.03238447447096,2.0328466725783,1.22821089298952e-06,0.00376859596991386
0.00557,62.4548757960034,2.02965003936103,2.03011747958341,1.22679128766734e-06,0.00376099366146021
0.00558,62.3303203430825,2.02754754562732,2.02801984625555,1.22555808546032e-06,0.0037538841337863
0.00559,62.2597546971701,2.02695423066438,2.02743112356266,1.22540564650997e-06,0.00375001768155503
0.0056,62.2796670863596,2.02856938704913,2.02905064448081,1.22701423976856e-06,0.00375156505287855
0.00561,62.4150488288228,2.03305288213272,2.03353815761163,1.23084054126643e-06,0.0037600163408098
0.00562,62.6785948012021,2.04102025479206,2.0415091359859,1.23712846633595e-06,0.00377612991743459
0.00563,63.0691901510806,2.05274603486086,2.05323862750863,1.24589151329069e-06,0.00379984114403253
0.00564,63.5695302823615,2.06792409084167,2.06842104605585,1.25681356277774e-06,0.00383012229573665
0.00565,64.1443031868488,2.08580333647532,2.08630470859402,1.26921038900996e-06,0.00386487754899467
0.00566,64.7414356770407,2.10512939989903,2.10563418372845,1.28209247352018e-06,0.00390102008923754
0.00567,65.298757164019,2.12399285946957,2.12449944015058,1.29425859207721e-06,0.00393486992181713
0.00568,65.7564780013866,2.14019890928208,2.14070532006322,1.30453988989032e-06,0.0039628941846046
0.00569,66.0723944234272,2.15193690862027,2.15244106268619,1.31208370235392e-06,0.00398260729275091
0.0057,66.2336824879881,2.15836945925505,2.15886952396288,1.31661562541296e-06,0.00399326751415874
0.00571,66.2593786379558,2.15988544957097,2.16038030985297,1.3185145006922e-06,0.00399602063486393
0.00572,66.1920292824151,2.15789506904891,2.15838456119099,1.31861712349135e-06,0.00399340188008868
0.00573,66.0826522752077,2.15426158812648,2.1547456917388,1.31793148661075e-06,0.00398843935005955
0.00574,65.9759657061635,2.15069675931561,2.15117403420013,1.31735774777653e-06,0.00398377155928231
0.00575,65.9014373649795,2.14842585578491,2.14889364856049,1.3174897843804e-06,0.00398111009153124
0.00576,65.8719890409817,2.14806896634078,2.14852518685078,1.31854057849878e-06,0.0039811589288814
0.00577,65.8886788649265,2.1496639835236,2.15010771033275,1.32047777445798e-06,0.003983897288383
0.00578,65.9476992099171,2.15288060398566,2.15331166879878,1.32319066525888e-06,0.00398901135781449
0.00579,66.0458275244635,2.1572997130266,2.15771841899517,1.32656379547846e-06,0.00399623803057736
0.0058,66.1818416306975,2.16258859127771,2.16299562705408,1.33056999307435e-06,0.00400546423538195
0.00581,66.3537798749663,2.16851267137939,2.16890905927831,1.33518877087901e-06,0.00401657019681312
0.00582,66.5542759181907,2.17482499791998,2.17521192437469,1.34033040999348e-06,0.00402914894046913
0.00583,66.7673868346103,2.18113938892605,2.18151780809671,1.34575272547899e-06,0.00404230967878316
0.00584,66.9697238535067,2.18690515101151,2.18727539006067,1.3509814384971e-06,0.00405473477703588
0.00585,67.1364759344474,2.19153795927097,2.19189984786769,1.355509741785e-06,0.00406502785994789
0.00586,67.250028638377,2.19464106352586,2.19499450720093,1.35896832498261e-06,0.00407221737305941
0.00587,67.3068556411348,2.19618301881023,2.19652837878188,1.36126310423812e-06,0.00407615715229404
0.00588,67.3187057996137,2.19652767918124,2.196865789002,1.36268000017203e-06,0.00407758982702577
0.00589,67.307035419345,2.19628584332952,2.1966178865979,1.36369639180955e-06,0.00407781108544136
0.0059,67.2934047349114,2.19605127657168,2.19637864479962,1.36475666279168e-06,0.00407809613312615
0.00591,67.2907365884647,2.19615383241947,2.19647798747954,1.36613354717596e-06,0.00407918074585822
0.00592,67.2997695038818,2.19655814897293,2.19688051303773,1.36785170612441e-06,0.00408105475531761
0.00593,67.3123283524333,2.19696346527462,2.19728536280607,1.36968978625696e-06,0.00408316577691115
0.00594,67.3195876175035,2.19705725632523,2.19737991051929,1.37140486522469e-06,0.00408492398505911
0.00595,67.3208135411141,2.19678945454698,2.19711401626251,1.37296612723325e-06,0.00408623663834473
0.00596,67.3275487769528,2.19651207501222,2.19683965915452,1.37456595772356e-06,0.00408776936011512
0.00597,67.3604645802241,2.1968931315047,2.19722485145454,1.37659430632375e-06,0.00409076503948036
0.00598,67.4400403356276,2.19863250576928,2.19896951318562,1.37950415934895e-06,0.00409648740478041
0.00599,67.5754806283169,2.20211128088952,2.20245479670235,1.38357032497538e-06,0.00410555349468833
0.006,67.7571476145747,2.20713881242513,2.20749006344258,1.38865382526276e-06,0.0041174723348758
0.00601,67.9562869257867,2.21291537628369,2.21327538692798,1.39420104505739e-06,0.00413061627198474
0.00602,68.1328862377931,2.21823926861146,2.21860863607786,1.39943761601202e-06,0.00414267602441498
0.00603,68.2490277367781,2.22189260707436,2.222271408241,1.40357529399004e-06,0.00415144337007356
0.00604,68.2822461568172,2.22305617739792,2.22344399145046,1.40611973331595e-06,0.00415559452403946
0.00605,68.2329259152713,2.22157498739189,2.22197090981391,1.40705384232831e-06,0.00415512064047552
0.00606,68.1226432042016,2.2179714141635,2.2183738420192,1.40676033000275e-06,0.00415122653973543
0.00607,67.9851010987299,2.21324451402392,2.21365038067101,1.40590179320554e-06,0.00414580774550855
0.00608,67.8548648132026,2.208557565593,2.20896244114652,1.40518460756134e-06,0.00414081748557171
0.00609,67.7594016220557,2.2048654713583,2.20526651466682,1.40513182977919e-06,0.00413782751881042
0.0061,67.7170302535412,2.20274284175922,2.20314140354809,1.4061090696238e-06,0.00413791381795647
0.00611,67.7394811638886,2.20264170445601,2.20304223581478,1.40838349049766e-06,0.00414179356390743
0.00612,67.8354842966328,2.20505195323044,2.2054574688258,1.41213942406182e-06,0.00415001918935287
0.00613,68.011952558259,2.21027230012871,2.21068294428741,1.41750738413826e-06,0.00416303370492477
0.00614,68.2712391154517,2.21823403403699,2.21864926323658,1.42453111839913e-06,0.00418099636143521
0.00615,68.6055227368689,2.22844864881361,2.22886780931722,1.43307935318582e-06,0.00420344073329271
0.00616,68.9914634889335,2.24001937496158,2.24044202126777,1.44271360591475e-06,0.00422895173210702
0.00617,69.3890017172744,2.25184265360741,2.2522690646341,1.4526149350047e-06,0.00425509292635051
0.00618,69.74710386034,2.26257644591793,2.26300741772162,1.46169157888565e-06,0.00427875327597116
0.00619,70.0163369678319,2.27062255097269,2.27105875844811,1.468876449362e-06,0.00429690843130937
0.0062,70.1641740740121,2.27467477601645,2.27511666544806,1.47346157652883e-06,0.00430755159105733
0.00621,70.1861389205025,2.27430123400728,2.27474911952328,1.47535116723496e-06,0.00431037767038123
0.00622,70.1069577004592,2.27018004620348,2.2706326341368,1.47508365433424e-06,0.00430686449834172
0.00623,69.9710058107442,2.26405996453806,2.26451138912094,1.47357573521134e-06,0.0042997030357621
0.00624,69.8270608495041,2.25779759378908,2.25824346521815,1.47182585852335e-06,0.00429187669284503
0.00625,69.7146385983953,2.25253730269287,2.252980060971,1.47065690225823e-06,0.00428583006964867
0.00626,69.6571346366555,2.24900667956498,2.24945335901484,1.47058774002673e-06,0.0042830454568159
0.00627,69.6628412910436,2.24775291540813,2.2482097497009,1.47183776588733e-06,0.00428409390341811
0.00628,69.7311902934715,2.24898445750422,2.24945338054508,1.47442929798736e-06,0.00428900289120038
0.00629,69.8596262648238,2.25253528866001,2.25301674222218,1.47833637531569e-06,0.00429766397219611
0.0063,70.046801826484,2.25808035092636,2.25857448878418,1.48356791784821e-06,0.00431001973575551
0.00631,70.2901514918807,2.26520661653323,2.26571342275393,1.49006162164511e-06,0.00432591369645596
0.00632,70.5793426160523,2.27334442899025,2.27386355467264,1.49757086886915e-06,0.00434469370679902
0.00633,70.8899693305736,2.28170139350636,2.28223085839121,1.50558563483116e-06,0.00436483295136147
0.00634,71.1827026322236,2.28928108762385,2.2898164413688,1.51325144415182e-06,0.00438388390272482
0.00635,71.4112242196216,2.29483611396425,2.29537531713008,1.51952997828886e-06,0.00439896748527424
0.00636,71.537815583653,2.29727394429905,2.29781887823856,1.52356086124961e-06,0.00440772976017478
0.00637,71.550121275095,2.29639530949795,2.29694673699097,1.5250445084547e-06,0.00440937283036247
0.00638,71.4699184420686,2.2930324360413,2.29358915768126,1.52445217227459e-06,0.00440520053850291
0.00639,71.3478225360222,2.28872110719464,2.28928163678642,1.52288477517359e-06,0.00439830590166324
0.0064,71.2454295410632,2.28518342862371,2.28574665623871,1.52166362177297e-06,0.00439248856546293
0.00641,71.2128954363124,2.28373196240004,2.28429720361293,1.52188063240466e-06,0.00439088832524481
0.00642,71.2712520952358,2.28482616261112,2.28539297543046,1.5240174584541e-06,0.00439490158546407
0.00643,71.4057480774736,2.28794914178572,2.28851706804927,1.52782103390869e-06,0.00440376375544793
0.00644,71.5722892422011,2.2918444389494,2.29241280095044,1.53242270206633e-06,0.00441492526889231
0.00645,71.7149510579307,2.29501083721161,2.29557861720667,1.53669826996605e-06,0.00442509724708851
0.00646,71.7883208408553,2.29628791711798,2.29685364703865,1.53973918837202e-06,0.0044315905344896
0.00647,71.7753179154643,2.29535916667813,2.29592116644521,1.54116296480211e-06,0.00443338489052647
0.00648,71.6922223463612,2.29287253424679,2.29342945290178,1.54125226403679e-06,0.00443142949627462
0.00649,71.578988485388,2.29006835955803,2.2906194230857,1.54080105119192e-06,0.00442806404480822
0.0065,71.4806570824125,2.28819482933241,2.28873978248657,1.54071801938827e-06,0.00442591799200187
0.00651,71.4294544336482,2.28802210162739,2.28856104665451,1.54166033694558e-06,0.00442686271857795
0.00652,71.4354156505932,2.28963990627041,2.29017310773591,1.54385945760893e-06,0.00443146374795456
0.00653,71.4882963283253,2.29257600325446,2.2931037173714,1.54713792666072e-06,0.00443907235433061
0.00654,71.5681483766904,2.29613291858267,2.29665528783198,1.55108141064453e-06,0.00444840215648568
0.00655,71.6579878548715,2.29975627812436,2.30027329419106,1.55528826084605e-06,0.00445825101729636
0.00656,71.7511590585183,2.30325009514964,2.30376162612989,1.55952419023109e-06,0.004467997789253
0.00657,71.8504760855821,2.30675066991815,2.30725657049355,1.56374682447336e-06,0.00447764894295144
0.00658,71.961617063665,2.31050452715709,2.31100478482913,1.56800788464473e-06,0.00448747614102629
0.00659,72.085184895934,2.31459223803534,2.31508702903797,1.57228645036867e-06,0.00449751728707048
0.0066,72.212114947218,2.3187652883442,2.31925491183653,1.57638763420564e-06,0.00450727238900606
0.00661,72.3254742105176,2.32249944553361,2.32298422834914,1.5799888262169e-06,0.0045157938553082
0.00662,72.4079839083978,2.3252399205837,2.32572017668437,1.58280613438144e-06,0.00452213124520973
0.00663,72.4510340428897,2.32669681509934,2.32717287893193,1.58472571554213e-06,0.00452586985655556
0.00664,72.4597418760549,2.3270132209273,2.32748552341278,1.58590628052124e-06,0.00452742729214206
0.00665,72.4507305313129,2.32669962269256,2.32716875648542,1.58674923755875e-06,0.0045279043084987
0.00666,72.4436220459079,2.32636767420718,2.32683440395503,1.58767403912741e-06,0.00452855315920497
0.00667,72.4509628061784,2.32641472969658,2.32687993643853,1.58893939072868e-06,0.00453015403741674
0.00668,72.4721834596452,2.32683693056513,2.32730151863863,1.59050036296904e-06,0.00453264364797934
0.00669,72.4950265058901,2.32727783869251,2.32774265593425,1.59202456817553e-06,0.00453520972791255
0.0067,72.5039465770389,2.3272935575661,2.327759368992,1.5931522030499e-06,0.00453681976469555
0.00671,72.4910955654065,2.32669088625224,2.32715840502429,1.59370865193686e-06,0.00453691276138746
0.00672,72.4636238084867,2.32573767541626,2.32620762416713,1.59383895770304e-06,0.00453586559552566
0.00673,72.4426384745627,2.32510401122932,2.32557717579749,1.59401101029744e-06,0.00453494141827226
0.00674,72.4537361305615,2.32554583655738,2.32602307310826,1.59479076278224e-06,0.00453571345540693
0.00675,72.5137760766792,2.32749138713869,2.32797355708841,1.596554029204e-06,0.00453924977735376
0.00676,72.6206405046209,2.33074711531336,2.33123495659429,1.5992947746124e-06,0.00454547721793142
0.00677,72.7514054739973,2.33448714511482,2.33498112778003,1.60255382763985e-06,0.00455306160070124
0.00678,72.8706204171873,2.33756302930627,2.3380632714209,1.60555818640162e-06,0.00455990899528413
0.00679,72.9455990296443,2.3390136838081,2.33952000746264,1.60762395418068e-06,0.00456409649109246
0.0068,72.961499750098,2.33853232812427,2.33904447051786,1.60845249697061e-06,0.00456478932726578
0.00681,72.9281051388496,2.33664089292033,2.33715872466871,1.60824334516363e-06,0.00456264672362527
0.00682,72.8742279479616,2.33445676561047,2.33498032589516,1.60763073719927e-06,0.00455946740647661
0.00683,72.8325867526246,2.33314622722812,2.33367560516552,1.60734038900934e-06,0.00455725286595743
0.00684,72.8231687253405,2.33333741844349,2.3338726150051,1.60777804869561e-06,0.00455718164328167
0.00685,72.843570499502,2.33479653223679,2.33533733094181,1.6088578682627e-06,0.00455901823917393
0.00686,72.8712287382565,2.33653768269852,2.33708354247522,1.61007476040531e-06,0.0045612603442331
0.00687,72.8769269162722,2.33733463529877,2.33788466998682,1.61076685079031e-06,0.00456198619789139
0.00688,72.8432954696978,2.33640600801793,2.33695910262467,1.61051926439448e-06,0.00456001425698149
0.00689,72.7785409159781,2.33392511558322,2.33448016065692,1.60948864058597e-06,0.00455577019778541
0.0069,72.7171880554854,2.33106107565375,2.33161722385745,1.60841347973673e-06,0.00455134727588469
0.00691,72.7063882433283,2.32950657224546,2.33006336946889,1.6083071867623e-06,0.00454966699099568
0.00692,72.7840285081976,2.33072226612126,2.33127956477171,1.61001049048259e-06,0.00455312724274393
0.00693,72.9585120579185,2.3352244473573,2.33578217041003,1.61374455465157e-06,0.00456234903683406
0.00694,73.1988715677966,2.34219289485839,2.34275077520939,1.61887650884651e-06,0.00457555907071949
0.00695,73.4401896682325,2.34959029857556,2.35014767413959,1.62405888182171e-06,0.00458891348714396
0.00696,73.604387989382,2.35482719989673,2.35538295102818,1.62767199074487e-06,0.00459776418967706
0.00697,73.6299199769528,2.35576478351239,2.35631748069375,1.62842658912865e-06,0.0045984681048028
0.00698,73.497657191412,2.35162583159618,2.35217406390919,1.62593543695522e-06,0.00458995698644671
0.00699,73.2399189413023,2.34335939728353,2.34390214129746,1.62091509836593e-06,0.00457427509335884
0.007,72.9283096478966,2.33328200633222,2.33381884422377,1.6149110124708e-06,0.00455582571516944
0.00701,72.6480205261337,2.32423106745236,2.32476214916005,1.60974684937365e-06,0.00453979880503508
0.00702,72.4718782677389,2.31869030251586,2.31921618116056,1.6069961870091e-06,0.00453059568749792
0.00703,72.4440170604651,2.31822285510881,2.31874437863606,1.60760604162036e-06,0.00453085048171964
0.00704,72.5759217952251,2.32328189033368,2.32380009731112,1.61180334079525e-06,0.00454120429413507
0.00705,72.8522077096121,2.33333615058384,2.33385209912427,1.61925251451756e-06,0.00456066215594308
0.00706,73.2411888083199,2.34720113399355,2.3477157499705,1.62925328139885e-06,0.00458722881203144
0.00707,73.7051345768816,2.3634202463993,2.3639342513546,1.64095046173429e-06,0.00461851958307458
0.00708,74.2064882529613,2.3805512953701,2.38106518972697,1.65347725045173e-06,0.00465212982787078
0.00709,74.7090164577828,2.39728888731703,2.39780293734919,1.66599068007756e-06,0.00468571328082668
0.0071,75.1760654408739,2.41245387719698,2.41296806613253,1.67766095127142e-06,0.00471690051490481
0.00711,75.5700499160968,2.4249639370114,2.4254779020443,1.68765291341799e-06,0.00474329434175425
0.00712,75.856453092784,2.43391163538024,2.43442469989417,1.6951946326671e-06,0.00476273307820918
0.00713,76.0121947028333,2.4387691166928,2.4392804708048,1.69978470054843e-06,0.00477380834819563
0.00714,76.0343853574804,2.4395931683402,2.44010208478608,1.70140281374742e-06,0.00477639684229936
0.00715,75.9440305498679,2.43708482995919,2.43759081194186,1.70056478099312e-06,0.00477187518807254
0.00716,75.781590844743,2.43244770005984,2.43295056057291,1.69818928985599e-06,0.00476282882641788
0.00717,75.5959491641333,2.42709232329978,2.42759220145378,1.69535341831839e-06,0.00475235567272581
0.00718,75.4318843341881,2.42231150403624,2.42280881599523,1.69298284924402e-06,0.00474328034303029
0.00719,75.3213574472293,2.41905739621768,2.41955274241124,1.69174048814114e-06,0.00473760905392573
0.0072,75.2812953225605,2.41788431232339,2.4183783816968,1.69202442301675e-06,0.00473639242150115
0.00721,75.3171237598724,2.41903532373266,2.41952883017749,1.69400100302752e-06,0.00473994810814427
0.00722,75.4287672216368,2.42258901636216,2.42308267470592,1.69770728652985e-06,0.0047482399238794
0.00723,75.6150575941956,2.42855981637843,2.42905433603397,1.70312658287486e-06,0.00476115971175672
0.00724,75.8736990315876,2.43687460083776,2.43737066707488,1.71021842110264e-06,0.00477853429419683
0.00725,76.1966239573756,2.4472284969831,2.44772672038734,1.71879441746015e-06,0.00479984483281215
0.00726,76.563520874512,2.45890890621676,2.45940973819382,1.72837542522508e-06,0.00482382942076853
0.00727,76.9380878740383,2.47071936316351,2.47122299829786,1.73814289916585e-06,0.00484825196704786
0.00728,77.2711776176531,2.48111406571073,2.4816203724495,1.74694793719787e-06,0.00487009477536904
0.00729,77.5121488276033,2.48856605277883,2.48907457287381,1.75363053944722e-06,0.00488625845726398
0.0073,77.62512954104,2.49205562686515,2.49256565842607,1.75746175923308e-06,0.0048945658095465
0.00731,77.6028551352374,2.49145369672639,2.49196444664946,1.75833643112355e-06,0.00489461499337218
0.00732,77.4705727615901,2.48758964587144,2.48810041070191,1.7568454604433e-06,0.00488801619938029
0.00733,77.2774520950637,2.48195642991547,2.48246674063891,1.75410266822773e-06,0.00487785268287233
0.00734,77.0798818662051,2.47620663047802,2.47671630632851,1.75138009428366e-06,0.0048676393418432
0.00735,76.9249308283,2.47168924724051,2.4721983540429,1.74970946154041e-06,0.00486029342061078
0.00736,76.8410164574846,2.46921894367769,2.46972770377607,1.74966210009231e-06,0.00485755406196331
0.00737,76.8383539077426,2.46912393057993,2.46963263763416,1.75144303793395e-06,0.00486001087501275
0.00738,76.9169964846613,2.47149437203312,2.4720033078041,1.75502258081828e-06,0.00486760827860411
0.00739,77.0770389564753,2.47649029941694,2.47699964314999,1.76040151322887e-06,0.00488028911846583
0.0074,77.3247587541711,2.48449947349328,2.4850093034173,1.76772984983309e-06,0.00489838826384492
0.00741,77.6705339596554,2.49597050887322,2.49648090898227,1.77720680794025e-06,0.00492251293521218
0.00742,78.1185817257847,2.51098842637442,2.51149953456729,1.78892736579783e-06,0.0049529081269899
0.00743,78.6529604753366,2.52882177154376,2.52933370109286,1.80254633108667e-06,0.00498858134279878
0.00744,79.2270124973423,2.5476683204601,2.54818103543611,1.81701051138461e-06,0.00502663419395133
0.00745,79.7636465704969,2.56480418809403,2.56531749454757,1.83058775671263e-06,0.00506226731556447
0.00746,80.1709857202815,2.5772428693921,2.57775675922469,1.84120188939652e-06,0.00508974538861984
0.00747,80.3711995555207,2.58270839579347,2.5832232973855,1.84706336048279e-06,0.00510419092433723
0.00748,80.3313954730865,2.58036593054786,2.5808817759402,1.84742654596448e-06,0.00510351596885794
0.00749,80.0806316763662,2.57116210445662,2.57167690912054,1.84299566297064e-06,0.00508949631726607
0.0075,79.7030202775856,2.55797214194427,2.55848232508942,1.83570857825721e-06,0.00506735763732302
0.00751,79.3108331096385,2.54479361028493,2.54529692324603,1.82809638782366e-06,0.00504411051113984
0.00752,79.0119227962049,2.53518278759896,2.53567937063995,1.82258102787713e-06,0.00502652147895599
0.00753,78.8851515393834,2.53135631292107,2.53184729464227,1.82094647160902e-06,0.00501957388286378
0.00754,78.9696682187048,2.5340824142916,2.53456940102842,1.82407661419859e-06,0.00502578865681369
0.00755,79.2665843056129,2.54297460788231,2.54345970664502,1.83200045311693e-06,0.00504531787531981
0.00756,79.7482677642039,2.55711475803362,2.55760143442081,1.8441136693248e-06,0.00507651427504752
0.00757,80.3700575574358,2.57558660981614,2.57607879837462,1.85944666108995e-06,0.0051166537589582
0.00758,81.0800711610373,2.59711864180976,2.59761836891363,1.87684161945256e-06,0.00516253991598936
0.00759,81.8245426990615,2.61975202690117,2.62025950068621,1.89510208725707e-06,0.00521083041779735
0.0076,82.5488305211029,2.64134665991044,2.64186025547478,1.91304187313612e-06,0.00525809638731034
0.00761,83.1970720348569,2.66064466004621,2.66116066303012,1.92935794385285e-06,0.00530080258879906
0.00762,83.7147524841003,2.67674208766509,2.67725792672978,1.94275590725823e-06,0.00533547679050561
0.00763,84.0568098207957,2.68809706837742,2.6886120439678,1.95219871468311e-06,0.00535923022862606
0.00764,84.199660801349,2.69332691617101,2.69384032939593,1.95711115913433e-06,0.00537052415844008
0.00765,84.1513192338296,2.69201860564349,2.69252993838042,1.95764990706948e-06,0.00536981409648796
0.00766,83.953109471656,2.68531009269296,2.68581946473162,1.95476147690776e-06,0.00535966172413249
0.00767,83.6706193726326,2.67596879167343,2.67647647906687,1.9499157721814e-06,0.005344167028561
0.00768,83.3775926351699,2.66682496558711,2.66733083459769,1.94475923476212e-06,0.0053279548994507
0.00769,83.1398407668856,2.6595456053833,2.6600495930718,1.94080734994273e-06,0.00531516180587199
0.0077,83.005048844054,2.65496270488037,2.65546507884766,1.93920904223432e-06,0.00530879233372139
0.00771,83.0003533683143,2.65377925907907,2.65428150204778,1.94065771164098e-06,0.00531056367225613
0.00772,83.1356782490716,2.65730003100627,2.65780401695851,1.94541832576611e-06,0.00532111120047496
0.00773,83.4087375734026,2.66604776566521,2.66655461149169,1.95342060838044e-06,0.00534029841760253
0.00774,83.8077426598957,2.67903825181087,2.67954886374346,1.96436226063135e-06,0.00536738211780463
0.00775,84.3098814230288,2.69481368041375,2.6953285095879,1.9777201054616e-06,0.00540091140139443
0.00776,84.8767639426449,2.7119791231984,2.71249688393748,1.99262688438395e-06,0.00543843679911005
0.00777,85.4509601442482,2.72956871400882,2.73008741361699,2.0077331179813e-06,0.00547629091865476
0.00778,85.958970375335,2.74587023340867,2.74638887122573,2.02124942050297e-06,0.00550977848202927
0.00779,86.324123947939,2.75800567195214,2.75852340531483,2.03130323739309e-06,0.00553399783055708
0.0078,86.4876667471013,2.76332546326359,2.76384124017623,2.03647080687652e-06,0.00554518346525801
0.00781,86.4298439443281,2.76053857241542,2.76105141335747,2.03628380379683e-06,0.0055420503056316
0.00782,86.1799901850362,2.75087871740904,2.75138946185467,2.03145510901948e-06,0.00552644166894156
0.00783,85.8092738809719,2.73770021812297,2.73820981422737,2.02368735457981e-06,0.00550287484955314
0.00784,85.4092979715036,2.72408003823413,2.72458801580237,2.015148677037e-06,0.00547718611644865
0.00785,85.0667646950935,2.71202031604972,2.71252659900974,2.00788979443089e-06,0.00545492265728997
0.00786,84.8442009550875,2.70321011386133,2.70371533056242,2.00341969147644e-06,0.00544011657470933
0.00787,84.7714384181719,2.69940519282618,2.69991058807215,2.00249647064332e-06,0.00543473951343798
0.00788,84.8470418713507,2.70130987615751,2.70181689613109,2.00512443404577e-06,0.00543878721087609
0.00789,85.0458755788139,2.70786970327771,2.70837975753855,2.01072854655315e-06,0.00545075234467074
0.0079,85.3284774910938,2.71718143646243,2.71769572652305,2.01840805602593e-06,0.00546821174609757
0.00791,85.6490594606026,2.72713269007913,2.72765201840073,2.02710583252497e-06,0.00548832648908082
0.00792,85.9611063654736,2.73588642885545,2.73641024785196,2.03571993062646e-06,0.00550819087883059
0.00793,86.2218358921169,2.74259052516944,2.74311364427544,2.0432282081817e-06,0.00552511182703652
0.00794,86.3978563473611,2.74699853199484,2.74751588424132,2.04884242593906e-06,0.00553696695336381
0.00795,86.4731253074839,2.74851871338741,2.74902989028616,2.05218899806958e-06,0.00554271138934381
0.00796,86.4571524643293,2.74705135021123,2.7475615029175,2.05349867776761e-06,0.00554290318732131
0.00797,86.3885778128217,2.74430703887448,2.74482385388276,2.05367596040062e-06,0.00553993839736111
0.00798,86.3294756617675,2.74289698182243,2.74342374376493,2.05417649712381e-06,0.00553769926897152
0.00799,86.3495022014412,2.74487159575512,2.74540925500175,2.0566320830806e-06,0.00554055783921359
0.008,86.5038495301366,2.75140380133833,2.7519533544161,2.06231146315794e-06,0.00555198353665931
0.00801,86.8119100756556,2.76246102832549,2.76302328107659,2.07164148546823e-06,0.00557318933000372
0.00802,87.2439431512999,2.77663619201235,2.77721080842256,2.08389327327474e-06,0.00560227787277667
0.00803,87.7220138417182,2.79143064081723,2.79201285481557,2.09719260846342e-06,0.00563428865041726
0.00804,88.138999253527,2.80395020285149,2.80453066149768,2.10900031905048e-06,0.00566239236073152
0.00805,88.3934432597293,2.811344427811,2.81191692148902,2.11692826335153e-06,0.00568010003661756
0.00806,88.4283246400001,2.81164890521356,2.81221513324171,2.11963385043923e-06,0.00568373593195903
0.00807,88.2548966624968,2.80537611043918,2.80594457116309,2.11742296163386e-06,0.0056739756677453
0.00808,87.9478729049014,2.79547994843767,2.79605668250438,2.11208030043153e-06,0.00565556622619812
0.00809,87.6146509079221,2.78557378677289,2.78615873383188,2.10614524065456e-06,0.00563538508993955
0.0081,87.3555222813465,2.77856681832966,2.77915948228375,2.10201626638096e-06,0.00561991052259292
0.00811,87.2330556498991,2.776033648655,2.77663370088462,2.10118332000242e-06,0.00561326214573499
0.00812,87.2601316497259,2.77803265393925,2.77863970201796,2.10398145661372e-06,0.00561641790755818
0.00813,87.4067752257341,2.78345363920309,2.78406693188431,2.10976636982885e-06,0.00562761274259027
0.00814,87.620403698492,2.79068726559243,2.79130557547908,2.11732624211258e-06,0.00564355360324131
0.00815,87.8513629162958,2.79828559981633,2.79890753538078,2.12539660315869e-06,0.00566089123589175
0.00816,88.0712617691571,2.80535859973268,2.80598286679371,2.13311260410798e-06,0.00567733239543977
0.00817,88.2731200727394,2.81170589960093,2.81233085929808,2.14017004118716e-06,0.0056919602133958
0.00818,88.4598586376324,2.81759406301993,2.81821759778116,2.14658055686101e-06,0.0057047612415726
0.00819,88.6324679553402,2.82321838230842,2.82383837158248,2.15234598210934e-06,0.00571579971318803
0.0082,88.7824862676066,2.8283315305376,2.82894602882754,2.15726418839601e-06,0.00572463930955713
0.00821,88.8934556081785,2.83231115912697,2.83291835822254,2.1609601472683e-06,0.00573038873158893
0.00822,88.9508499409941,2.83454313770388,2.83514139133544,2.16315451950777e-06,0.0057323047417337
0.00823,88.9534948901129,2.83485124887122,2.83543918082584,2.16393435259477e-06,0.00573049424481908
0.00824,88.9178907611793,2.83368232945925,2.83425895279361,2.16378516193494e-06,0.00572616555148842
0.00825,88.8713141123899,2.83190598653757,2.83247073037583,2.1634209825816e-06,0.00572117032216068
0.00826,88.8371542178822,2.83033848411215,2.8308910553233,2.16344553916059e-06,0.00571705939132272
0.00827,88.8214101363601,2.82928468053963,2.82982480660811,2.1639968355025e-06,0.00571422188162884
0.00828,88.8092840349288,2.82839723711972,2.82892448809427,2.16466940394788e-06,0.00571167533655559
0.00829,88.7756084752522,2.82698020457158,2.82749406643434,2.16480267867247e-06,0.00570774160001064
0.0083,88.7048956135391,2.82460202681481,2.82510216685429,2.16397332608587e-06,0.00570133962188479
0.00831,88.609907441641,2.82166706571974,2.82215360186668,2.162454350918e-06,0.0056931847141779
0.00832,88.5365344271767,2.8195658261481,2.82003948518418,2.16134471431317e-06,0.00568611585166034
0.00833,88.5495766928607,2.82023649630781,2.8206986255394,2.16221844717701e-06,0.00568420653229196
0.00834,88.7046015988797,2.82529884701185,2.8257512740875,2.1664272475963e-06,0.00569098514732835
0.00835,89.0181846101484,2.83514544129566,2.83559021032519,2.1743760336701e-06,0.00570755091817765
0.00836,89.4496340788243,2.84840093388403,2.84883998389653,2.1851088705116e-06,0.00573141752679684
0.00837,89.9040422786553,2.86205477949874,2.8624896545569,2.19640039667013e-06,0.00575670597708022
0.00838,90.2604895746044,2.8723754235257,2.87280710924599,2.20543552065244e-06,0.00577592290172868
0.00839,90.418499906048,2.87637161715045,2.8768005942432,2.20988670873723e-06,0.00578288021709761
0.0084,90.3422979172466,2.87315256111617,2.87357912759117,2.20893047941928e-06,0.00577546290531572
0.00841,90.0776433158552,2.86440654840336,2.86483128413417,2.20365396197408e-06,0.00575666158756261
0.00842,89.7302066044093,2.85365846880696,2.85408252560336,2.19656730515716e-06,0.0057331880902618
0.00843,89.4185494551918,2.84472449833134,2.84514954994879,2.19049436167573e-06,0.00571250642652332
0.00844,89.2276764087186,2.84021015215317,2.84063812080844,2.18745629299022e-06,0.0056999147346084
0.00845,89.1836061500903,2.84071608963586,2.84114880392145,2.18804012930285e-06,0.00569695111901014
0.00846,89.2560816406745,2.84496872560952,2.84540760875727,2.19146918389868e-06,0.00570155781230874
0.00847,89.3851690394468,2.85073007509288,2.85117595108945,2.19624097330673e-06,0.00570974241170186
0.00848,89.5188001730316,2.85607221541142,2.85652531141316,2.20103517944992e-06,0.00571795369729267
0.00849,89.6427021918675,2.86040676621975,2.86086697619165,2.20544032014658e-06,0.00572502686935761
0.0085,89.786614763952,2.86471433008553,2.86518174229486,2.21011795997761e-06,0.0057326452342068
0.00851,90.0030440903844,2.8708455597424,2.87132091012361,2.21632130981142e-06,0.00574403500464538
0.00852,90.3298983454566,2.88028647324706,2.88077094222308,2.22495736612593e-06,0.00576160883616339
0.00853,90.7563229919199,2.89299689314897,2.89349139210724,2.23575149993493e-06,0.00578479887055128
0.00854,91.2092212053359,2.90687867018208,2.90738331221983,2.24694011752291e-06,0.00580919539729807
0.00855,91.5701215792334,2.91823810867215,2.91875204477274,2.25571698142524e-06,0.00582759643442632
0.00856,91.7198800396533,2.9231998671322,2.92372138094779,2.25932168773646e-06,0.00583279750432841
0.00857,91.5925592871194,2.91947518672566,2.92000204051688,2.25627047245602e-06,0.00582093682134222
0.00858,91.209015020109,2.90752561542483,2.90805557018383,2.24716868690855e-06,0.0057935506888509
0.00859,90.6698341974972,2.89043359891937,2.89096491594854,2.23453637726578e-06,0.00575708295405786
0.0086,90.1139569861329,2.87263221615604,2.87316398169175,2.22177278841329e-06,0.00572026660303138
0.00861,89.6697919451127,2.85832872509371,2.85886094115041,2.21199349614842e-06,0.00569107101519695
0.00862,89.4236377072924,2.85045145808564,2.85098482987879,2.20726358368672e-06,0.00567476747706919
0.00863,89.4141891424341,2.85042863995685,2.85096412859654,2.20846451237655e-06,0.00567364013198302
0.00864,89.6474376525736,2.8585862526752,2.85912474254993,2.21569709313307e-06,0.00568795749579576
0.00865,90.1188924813015,2.87476512858923,2.87530738487073,2.22880042421991e-06,0.00571736643803766
0.00866,90.8285697085067,2.89876799925856,2.89931475938616,2.24772474366475e-06,0.00576180475890098
0.00867,91.778161238073,2.93032507405452,2.93087710067684,2.2724839576771e-06,0.00582129720169711
0.00868,92.9487947584556,2.96850148771737,2.9690594815625,2.30259123079612e-06,0.00589455862832944
0.00869,94.2690041649854,3.01080618042251,3.01137050904988,2.33626215973004e-06,0.00597701329153377
0.0087,95.5922883741637,3.05256421866587,3.05313448069355,2.36986982282694e-06,0.00605942718624641
0.00871,96.7081407095407,3.0872719089586,3.08784641641508,2.39826429204726e-06,0.00612862523408064
0.00872,97.4016720106617,3.10842810525056,3.10900358193101,2.41624848751343e-06,0.00617123076951476
0.00873,97.5461802142901,3.11238623723673,3.11295830894616,2.42081071433198e-06,0.00617944545274018
0.00874,97.1746075273127,3.10050110030419,3.10106560032484,2.41282727309056e-06,0.00615548612657246
0.00875,96.4750610726043,3.07885566535447,3.0794098420832,2.39693836157073e-06,0.00611126217804703
0.00876,95.7099730988695,3.05565958012093,3.05620252513975,2.3795917920566e-06,0.00606328962891522
0.00877,95.1128067166699,3.03805398560957,3.03858635787706,2.36652162000084e-06,0.00602622727146906
0.00878,94.8164680780262,3.02996988464171,3.03049326902488,2.36096693839727e-06,0.00600842141119995
0.00879,94.8331856340388,3.03160105278671,3.03211726914732,2.36320974833504e-06,0.0060106714881818
0.0088,95.0805220757791,3.04028525187481,3.04079581136163,2.37122994795058e-06,0.00602785858890287
0.00881,95.4398949884791,3.0523404570331,3.05284620767743,2.38211028058544e-06,0.00605256712546409
0.00882,95.8260932127339,3.06517707655165,3.06567805093979,2.39374958410643e-06,0.00607934594790627
0.00883,96.2349443092038,3.0787096632315,3.07920532209269,2.40597781342444e-06,0.00610762163136336
0.00884,96.7390499446852,3.09521148083009,3.09570138613063,2.42043836973238e-06,0.00614152692754333
0.00885,97.4310512567103,3.1175686981669,3.11805304091811,2.43930664156622e-06,0.00618655875617713
0.00886,98.345668671832,3.14682654161567,3.1473060206903,2.46342177190328e-06,0.00624478795808758
0.00887,99.3988445839458,3.18025599871801,3.18073122276679,2.49072030089614e-06,0.00631100650973448
0.00888,100.376753758029,3.21102666756228,3.21149752523397,2.51593584144061e-06,0.00637198847948262
0.00889,100.998830702345,3.23024168720534,3.23070707053033,2.53221995505371e-06,0.00641041005359533
0.0089,101.047281402911,3.23106670379184,3.23152481607595,2.53430501717666e-06,0.00641293495411688
0.00891,100.495344683632,3.21278368640006,3.21323283115859,2.52161380265292e-06,0.00637819832204256
0.00892,99.5388881378996,3.18174663590732,3.18218602477143,2.49908042859737e-06,0.00631871413586116
0.00893,98.5038747129165,3.14839720963304,3.14882734375951,2.47484902482498e-06,0.00625501710193155
0.00894,97.7012677297429,3.1226414148479,3.12306396570053,2.45663232245619e-06,0.00620655677850901
0.00895,97.3174540714929,3.11039045315293,3.11080781423427,2.44902526591595e-06,0.00618488255430916
0.00896,97.3743094595984,3.1123331653367,3.11274784693544,2.45252983965827e-06,0.00619124379291702
0.00897,97.7521144219369,3.12469335275085,3.12510740639337,2.46412264370832e-06,0.00621811394000371
0.00898,98.2611958401467,3.141499128702,3.14191382583374,2.47911194639627e-06,0.00625369520632679
0.00899,98.7410484957726,3.15769080908974,3.15810671853773,2.49357645398796e-06,0.00628807235400508
0.009,99.1443224616053,3.17171248247194,3.17212989105078,2.50635776266606e-06,0.00631833279456862
0.00901,99.5560472121673,3.18599517218859,3.18641458216644,2.51946205431786e-06,0.00634949480592439
0.00902,100.126651305428,3.20487672888186,3.20529910889725,2.53640028535784e-06,0.00639033848330373
0.00903,100.953568854165,3.23114747228726,3.23157408851261,2.55944129579078e-06,0.0064465000945233
0.00904,101.982396852392,3.2630507977558,3.26348268028522,2.58719854473455e-06,0.00651446325526517
0.00905,102.978058980812,3.29329178715633,3.29372906609336,2.61381650390469e-06,0.00657954573914643
0.00906,103.594772751096,3.31120010884225,3.31164157101514,2.63068640693476e-06,0.00662019959526039
0.00907,103.545195809656,3.30802985175799,3.30847309258363,2.63069177064423e-06,0.00661863683823238
0.00908,102.783300453902,3.28264944022278,3.28309173931447,2.61281538249669e-06,0.00657231649156853
0.00909,101.559052613032,3.24315370976315,3.24359321102561,2.58344480097428e-06,0.00649731137605802
0.0091,100.295457481182,3.20289514834235,3.20333161414177,2.55325874709555e-06,0.00642044742734504
0.00911,99.3912940489413,3.17424531307906,3.17468006941921,2.53227377089438e-06,0.00636679176991484
0.00912,99.0742771987707,3.16405328787602,3.16448852217116,2.52614609519419e-06,0.00635045449510141
0.00913,99.343198873061,3.17199347072198,3.17243125548613,2.53477254164025e-06,0.00637113613369999
0.00914,99.9860540449328,3.19128440600581,3.19172580448793,2.55280128302893e-06,0.00641541712590854
0.00915,100.667847391569,3.21150250147755,3.2119471507799,2.57184382146391e-06,0.00646229659284292
0.00916,101.080532370068,3.22323775766219,3.22368424322809,2.58422364796118e-06,0.00649260356899073
0.00917,101.097916597373,3.22283553393964,3.22328222900157,2.58686634158067e-06,0.00649872674170959
0.00918,100.834404517906,3.21417801847811,3.21462358006688,2.5827750167462e-06,0.0064882077216748
0.00919,100.567727708481,3.20595401252047,3.20639766285694,2.57879390863636e-06,0.00647816798774659
0.0092,100.572925291815,3.20629013903545,3.20673198170553,2.5813626862714e-06,0.00648474565587076
0.00921,100.958970363534,3.21819681847824,3.21863751240104,2.59295936166914e-06,0.00651412715612221
0.00922,101.606090993459,3.23777836935114,3.23821824775569,2.61062057993477e-06,0.00655881773059286
0.00923,102.21802334093,3.25563903116498,3.25607746337139,2.6269736488338e-06,0.00660028490366438
0.00924,102.465531627726,3.26145423456908,3.26188980852518,2.63384423404567e-06,0.00661800827353032
0.00925,102.177568894748,3.25006781202516,3.25049984073736,2.62710613019301e-06,0.0066016326800904
0.00926,101.457375654261,3.22516983046772,3.22560014165753,2.60961821307859e-06,0.00655830373791466
0.00927,100.628207274876,3.19736610811107,3.19779747507243,2.58979504197399e-06,0.00650910354863843
0.00928,100.055785645495,3.17824679241233,3.17868075917973,2.57701897110607e-06,0.00647757812038363
0.00929,99.976672401415,3.17493689266933,3.17537282685411,2.57717080764941e-06,0.0064785170644297
0.0093,100.403230016924,3.18744491135639,3.18787937057115,2.59022936632824e-06,0.00651187083600901
0.00931,101.109895256808,3.20856423386967,3.20899459147616,2.61018218306042e-06,0.0065625468204964
0.00932,101.720473499433,3.22652583744848,3.2269514133341,2.6273825177725e-06,0.00660639772456206
0.00933,101.897567281677,3.23078594136906,3.23120575871469,2.63331109162657e-06,0.00662210375183747
0.00934,101.54175814349,3.21831357288329,3.21872730880763,2.625617923524e-06,0.00660374324549484
0.00935,100.854805881801,3.19564118924097,3.19605134799322,2.6096757954619e-06,0.0065647319190838
0.00936,100.212729383786,3.17485306791427,3.17526414334231,2.59524277157475e-06,0.00652950057862478
0.00937,99.9562671065761,3.16660527432666,3.16702075109195,2.59093431020929e-06,0.00651965506302998
0.00938,100.224087441591,3.17472614296702,3.17514810743001,2.59996518603423e-06,0.00654325947234136
0.00939,100.875929268417,3.19433247481316,3.19476186046555,2.61851022287374e-06,0.00659068249821892
0.0094,101.536829038436,3.21354398316143,3.21397976361054,2.63695153135401e-06,0.00663776504744029
0.00941,101.778853360402,3.21912267342309,3.21956132661562,2.6444190250885e-06,0.00665722126214097
0.00942,101.378541080173,3.20446721544153,3.20490372142321,2.63535828759487e-06,0.00663511085723378
0.00943,100.480295016438,3.17452785374362,3.17495877370584,2.6136900919127e-06,0.00658130504944321
0.00944,99.5207040712195,3.14321020375887,3.14363567351329,2.59078846620575e-06,0.00652443232623434
0.00945,98.9848360884025,3.1256152105837,3.12603786516565,2.5790818838356e-06,0.00649573319870522
0.00946,99.1723269743425,3.1306683228441,3.13109141070339,2.58595409907691e-06,0.00651369910468258
0.00947,100.048799246017,3.15683290192734,3.15725895178272,2.6101883447982e-06,0.00657520981499493
0.00948,101.20253957324,3.19110276645667,3.19153244845568,2.64107733061181e-06,0.00665332301450494
0.00949,101.959996506108,3.21255308338781,3.2129843396319,2.66129966308704e-06,0.00670450303708692
0.0095,101.710580058656,3.20239977870095,3.2028281908817,2.65526403175897e-06,0.00668953449213516
0.00951,100.30936797862,3.15646092541193,3.15688166191451,2.61948172153303e-06,0.00659961060396697
0.00952,98.2000260641262,3.08883346940646,3.08924363650787,2.56563667178078e-06,0.00646416313655207
0.00953,96.1254588545173,3.02274397016964,3.02314371154539,2.51302524811869e-06,0.00633182440008762
0.00954,94.7322164405341,2.97815093770381,2.97854293488803,2.47827820221147e-06,0.00624447383200621
0.00955,94.3509356556635,2.96494961939632,2.96533778297271,2.46968073014386e-06,0.00622294889314179
0.00956,94.9435314909402,2.98157799661105,2.98196602575965,2.4859620642026e-06,0.00626406855504236
0.00957,96.1303059963615,3.01610321303975,3.0164932951986,2.51718761212771e-06,0.00634284507009752
0.00958,97.3066444666646,3.04989819898351,3.05029020005547,2.54780974429103e-06,0.0064201005338258
0.00959,97.9038006962255,3.06570082435265,3.06609253484912,2.56335092374549e-06,0.00645933565443402
0.0096,97.7138855493168,3.05757729608109,3.05796587676402,2.55873454912958e-06,0.00644777935485741
0.00961,97.016086297855,3.03462026552291,3.03500404817734,2.5414849598171e-06,0.00640441529732794
0.00962,96.3726484035394,3.01440508092489,3.01478452936068,2.52635454822681e-06,0.00636637659747885
0.00963,96.2991369481947,3.0124040002017,3.01278139765326,2.52643949094633e-06,0.00636660639987885
0.00964,97.0234974815508,3.03456634871473,3.03494459843624,2.54687798539877e-06,0.00641803535149443
0.00965,98.3602468332068,3.07437549401365,3.07475659388522,2.58228847527242e-06,0.00650714221784998
0.00966,99.7336840745164,3.11398497018581,3.11436869663437,2.61766666809216e-06,0.00659615050417672
0.00967,100.420723999804,3.13141603625757,3.1317995351045,2.63442334969e-06,0.00663822228997835
0.00968,99.9827019837515,3.11372893495469,3.11410785242231,2.62152127761262e-06,0.0066055379528116
0.00969,98.591037128947,3.06688670244091,3.06725750932781,2.5838584065685e-06,0.00651038948238059
0.0097,96.9075306348026,3.01187236114487,3.01223423386659,2.53902833802222e-06,0.00639702142296583
0.00971,95.6564909702211,2.97135158885199,2.97170657476016,2.506106506317e-06,0.00631343980447041
0.00972,95.2837972642165,2.95910090776736,2.9594527367013,2.49677745389754e-06,0.0062891014542743
0.00973,95.8377831207623,2.97633606196368,2.97668857616168,2.51225343417261e-06,0.00632712107333688
0.00974,96.9943009371029,3.01249898293352,3.0128547331807,2.54388897702462e-06,0.00640579111320028
0.00975,98.1966890577722,3.04976487007058,3.05012425559578,2.57687215787783e-06,0.00648784827291071
0.00976,98.9467921487529,3.07251033579461,3.07287182688639,2.59804083713178e-06,0.00654013157577893
0.00977,99.1471716655521,3.07812533287691,3.07848697061122,2.60492648984645e-06,0.00655636080720923
0.00978,99.1983217513189,3.07955939274738,3.07992067087198,2.60818181030409e-06,0.00656325944404412
0.00979,99.724382701007,3.09640689653606,3.09676963266869,2.62426744490618e-06,0.00660216943511793
0.0098,101.152580011469,3.14181220607946,3.14217982242508,2.66420527439415e-06,0.00670074209431992
0.00981,103.340429106355,3.21099246850269,3.21136788138904,2.72372980769653e-06,0.0068482971109991
0.00982,105.324446627376,3.27381710184987,3.27419976053336,2.77716194974076e-06,0.00698051908729469
0.00983,105.55397310099,3.28208560353,3.28246939596859,2.78387766150523e-06,0.00699547036308523
0.00984,103.025004241053,3.20437032119795,3.20474547933346,2.71786649674866e-06,0.00682777566111992
0.00985,98.4030238265635,3.0609272874192,3.06128623649063,2.59687786385854e-06,0.00652208287026257
0.00986,93.5375052877352,2.90917009501698,2.9095113478147,2.46960887206882e-06,0.00620068925369233
0.00987,90.1039100991885,2.80177979722243,2.80210768609602,2.38012794762099e-06,0.00597402442521777
0.00988,88.9910972719565,2.76664671264067,2.76696945418577,2.3516638030241e-06,0.00590035047638793
0.00989,90.313201246272,2.80686379728403,2.8071907868025,2.38693121579203e-06,0.00598654318704672
0.0099,93.2551220196862,2.89710602021742,2.89744396754986,2.46430515593588e-06,0.00617821522097772
0.00991,95.6377811593676,2.97079621779109,2.97114356316339,2.52655286403503e-06,0.00633186646209949
0.00992,94.5647017074848,2.93923143050245,2.93957554894924,2.49802609109118e-06,0.00625794313562178
0.00993,89.3567448730322,2.78090284853606,2.78122849082535,2.3613666344513e-06,0.00591311410618767
0.00994,82.7407766364242,2.57841220043474,2.57871420973745,2.18813766550419e-06,0.00547701112369037
0.00995,77.9565842624792,2.43060332770926,2.43088880403638,2.06305906047533e-06,0.00516159947524342
0.00996,76.9291309474708,2.39826111385443,2.39854330008857,2.03578484603284e-06,0.00509102633200631
0.00997,80.4243979387258,2.50628337460949,2.50657729396992,2.12523280151977e-06,0.00531202767432326
0.00998,86.0033266223656,2.67683972012171,2.67715148856258,2.26658712265682e-06,0.00566115607165152
0.00999,80.8338600704266,2.51270217043139,2.51299251555783,2.12483399275598e-06,0.00530208926425368
0.01,59.2751774710859,1.85434410599264,1.8545555583104,1.55680508551193e-06,0.00388063925382842

